Empirical Analysis of Password Reuse and Modification across Online Service

Leaked passwords from data breaches can pose a serious threat to users if the password is reused elsewhere. With more online services getting breached today, there is still a lack of large-scale quantitative understanding of the risks of password reuse across services. In this paper, we analyze a large collection of 28.8 million users and their 61.5 million passwords across 107 services. We find that 38% of the users have reused exactly the same password across different sites, while 20% have modified an existing password to create new ones. In addition, we find that the password modification patterns are highly consistent across different user demographics, indicating a high predictability. To quantify the risk, we build a new training-based guessing algorithm, and show that more than 16 million password pairs can be cracked within just 10 attempts (30% of the modified passwords and all the reused passwords).

==> plots/bar/bar_email1.tsv <==
Click	0.27
Delete	0.28
Contact	0.05
Ignore	0.26
Visit	0.10
"Reply"	0.16
Copy 0.03
Other	0.03



==> plots/bar/bar_rule.tsv <==
"No Rule."     40.2     47.2   47.7   46.5     
Identical   36.9   30.0   25   34.3  
SubString   11.9   11.5   12.6   10.0  
"CSS.\n Same"    5.3      5.2       6.5       4.8     
Cap.   2.4   2.4    3.3   1.3    
Combin.     2.2       3.1     3.6       2.0     
Other 1.2    0.7     1.4       1.3







==> plots/bar/pie.dat <==
1989 0.1
1990 0.2
1991 0.2
1992 0.05
1993 0.15
1994 0.3
1995 0.1

==> plots/example_big/bar_rule.tsv <==
"No Rule"     40.2     47.2   47.7   46.5     
Identical   36.9   30.0   25   34.3  
SubString   11.9   11.5   12.6   10.0  
"CSS"    6      5.6       7.4       5.6
Cap.   2.4   2.4    3.3   1.3    
Combin.     2.2       3.1     3.6       2.0     
Leet     0.3        0.2     0.3       0.3      
Reversal   0.006     0.05    0.1       0.02     
SeqKey   0.02        0      0.07     0.03      








==> plots/example_big/bar_rule1.tsv <==
"No Rule."	36.90786	47.45057	47.61549	41.79633	42.93547	46.09551	42.82852 40.92649 44.19915 43.65396 42.3063
Identical	48.28715	36.24952	35.54584	37.45974	35.64991	37.07763	36.25976 41.4681  38.7291  39.0649  38.60011
SubString	6.427502	9.508109	9.13867		11.79451	12.02098	10.4936		11.35805 9.153595 9.233474 8.967305 10.25573
"CSS"		4.806862	3.976137	4.656294	4.639698	5.712589	3.706998	5.715307 5.667967 4.712933 5.522882 4.901164
"Cap."		1.612858	0.963559	0.857231	1.624432	1.221298	0.820589	1.467546 0.574621 0.917672 0.801029 1.502164
Combin.		1.850674	1.718287	1.916411	2.409777	2.119952	1.643091	1.989581 1.987945 2.009744 1.890849 2.13069
Leet		0.024961	0.104415	0.214609	0.237896	0.273819	0.116681	0.350911 0.173609 0.142565 0.061131 0.251958
Reversal		0.022135	0.019261	0.023812	0.013973	0.03299		0.007651	0.012997 0.02812  0.02353  0.014756 0.021149
Seqkey		0.059992	0.010137	0.031649	0.023646	0.03299		0.038256	0.017329 0.019562 0.031835 0.023188 0.030734


==> plots/example_big/ccdf_tree_depth.txt <==
1.5	0.476492975398
2	0.133291272412
3	0.0643617710109
4	0.032787183513
5	0.0194235834406
6	0.0118069178977
7	0.00770645972265
8	0.00517552675149
9	0.00366572163376
10	0.00262479411019
11	0.00194796646685
12	0.00145725572291
13	0.00111466791672
14	0.000872790865181
15	0.00069149010177
16	0.00055043083012
17	0.00044404773754
18	0.000362387476334
19	0.000294426446366
20	0.000242519203004
21	0.000207414922958
22	0.000175200324501
23	0.00015004939215
24	0.000127145989925
25	0.000108844673193
26	9.62156943959e-05
27	8.45499427951e-05
28	7.4917670831e-05
29	6.5178373623e-05
30	5.67233793435e-05
31	4.95526879926e-05
32	4.37733248141e-05
33	3.77799111476e-05
34	3.42480780942e-05
35	3.1465421749e-05
36	2.78265634516e-05
37	2.48298566183e-05
38	2.24753012493e-05
39	2.06558721005e-05
40	1.9371569172e-05
41	1.75521400233e-05
42	1.58397361185e-05
43	1.51975846543e-05
44	1.46624584341e-05
45	1.34851807496e-05
46	1.18798020889e-05
47	1.09165748925e-05
48	1.00603729402e-05
49	9.09714574382e-06
50	8.7760700116e-06
51	8.56201952359e-06
52	7.70581757115e-06
53	7.49176708315e-06
54	7.17069135092e-06
55	6.84961561881e-06
56	5.99341366647e-06
57	5.67233793436e-06
58	5.45828744625e-06
59	5.24423695814e-06
60	5.13721171413e-06
62	4.70911073791e-06
63	4.60208549391e-06
64	4.17398451769e-06
65	3.95993402968e-06
66	3.74588354157e-06
67	3.31778256535e-06
68	3.10373207724e-06
69	2.99670683324e-06
70	2.67563110112e-06
71	2.56860585701e-06
72	2.35455536901e-06
73	2.2475301249e-06
74	2.03347963679e-06
75	1.92645439279e-06
78	1.81942914879e-06
79	1.71240390467e-06
80	1.60537866067e-06
81	1.39132817256e-06
84	1.28430292856e-06
86	1.17727768445e-06
87	9.63227196449e-07
94	8.56201952337e-07
99	7.49176708337e-07
110	6.42151464225e-07
114	5.35126220225e-07
146	4.28100976224e-07
150	3.21075732113e-07
163	2.14050488112e-07
170	1.07025244001e-07
180	0.0


==> plots/example_big/ccdf_tree_size.txt <==
1.5	0.476492975398
2	0.275209956773
3	0.16335477049
4	0.103047757875
5	0.0677725585134
6	0.0469392385582
7	0.0335367883223
8	0.0249148346621
9	0.0190819588616
10	0.0150974090259
11	0.0122060150328
12	0.0101068218961
13	0.00854799921658
14	0.00738516994003
15	0.00646560904321
16	0.00575357009458
17	0.00518451687199
18	0.00471414092442
19	0.00433762611587
20	0.0040154801313
21	0.00374299385996
22	0.0035032573133
23	0.00329316675924
24	0.00312085611633
25	0.00296973647174
26	0.00283156688168
27	0.00270870190152
28	0.00259536216807
29	0.00249647084258
30	0.00241288412698
31	0.00233507677456
32	0.00225480784153
33	0.00218417118046
34	0.00211920685732
35	0.00205756031675
36	0.00199816130631
37	0.0019425081794
38	0.00189124308751
39	0.00183965691988
40	0.00178903397944
41	0.00174889951293
42	0.00171026339983
43	0.00167087811002
44	0.0016370581329
45	0.00160216790334
46	0.00156952520391
47	0.00153591927728
48	0.00150638030992
49	0.00147480786293
50	0.00144505484509
51	0.00141819150883
52	0.00139164924831
53	0.00136767559364
54	0.00134509326715
55	0.00132111961248
56	0.00129896538697
57	0.00127616900998
58	0.00125519206215
59	0.00123378701334
60	0.00121355924222
61	0.00119322444585
62	0.0011761004068
63	0.00115790611532
64	0.00113928372285
65	0.00112258778478
66	0.0011034302661
67	0.00108748350473
68	0.00107324914728
69	0.00105719536067
70	0.00104360315468
71	0.00103086715063
72	0.00101513443976
73	0.00100025793084
74	0.000987200851065
75	0.000977033452881
76	0.00096483257506
77	0.000952524671994
78	0.000940216768929
79	0.000928979118305
80	0.000918597669632
81	0.000907574069496
82	0.000895908317895
83	0.000885419843979
84	0.000874931370062
85	0.000863372643706
86	0.000852884169789
87	0.000842823796849
88	0.000833512600617
89	0.000825164631582
90	0.000814997233397
91	0.000805900087654
92	0.000793592184589
93	0.000785458266041
94	0.000778394599934
95	0.000770153656143
96	0.000760735434667
97	0.00075313664234
98	0.00074414652184
99	0.000736440704269
100	0.00073012621487
101	0.000722313372055
102	0.000715784832168
103	0.00070893521655
104	0.000701657499955
105	0.000693844657139
106	0.000686673965788
107	0.000679610299681
108	0.000672546633574
109	0.000665268916979
110	0.000659596579045
111	0.000653603165379
112	0.000645683297319
113	0.000638940706945
114	0.00063273324279
115	0.000627274955344
116	0.000622244768874
117	0.000616572430939
118	0.000612077370689
119	0.000606833133731
120	0.000601267821041
121	0.000596772760791
122	0.000591742574321
123	0.000586284286875
124	0.000581147075161
125	0.000577401191619
126	0.000573334232345
127	0.000569374298316
128	0.000564558162334
129	0.000560277152572
130	0.000554497789394
131	0.000550002729144
132	0.000545828744626
133	0.000540156406692
134	0.00053587539693
135	0.000531808437656
136	0.000527848503627
137	0.000523246418133
138	0.000518644332639
139	0.000515112499585
140	0.000510617439335
141	0.000506443454818
142	0.000502376495544
143	0.000498416561514
144	0.000494242576997
145	0.000489854541991
146	0.000485252456497
147	0.000481934673932
148	0.000478509866122
149	0.000474978033069
150	0.000471232149527
151	0.000466951139765
152	0.000463526331956
153	0.000460636650367
154	0.000456462665849
155	0.000453251908528
156	0.000450362226939
157	0.000446830393885
158	0.00044404773754
159	0.000440515904486
160	0.000437305147165
161	0.000433238187891
162	0.000430241481058
163	0.000428315026665
164	0.000425639395564
165	0.000422107562511
166	0.000419003830433
167	0.000415900098356
168	0.000412903391523
169	0.00041097693713
170	0.000408622381761
171	0.000405839725416
172	0.000402843018583
173	0.000399953336994
174	0.00039695663016
175	0.000393424797107
176	0.000389785938809
177	0.000388073534905
178	0.000384006575631
179	0.000381223919286
180	0.000378762338673
181	0.000375658606595
182	0.000372019748298
183	0.000369772218173
184	0.000367203612316
185	0.000364849056947
186	0.000363564754019
187	0.000360782097673
188	0.000358534567548
189	0.00035618001218
190	0.000355323810227
191	0.000354039507299
192	0.000352434128638
193	0.000349972548025
194	0.00034718989168
195	0.000344086159602
196	0.000341410528501
197	0.000339484074109
198	0.000337878695448
199	0.000335952241055
200	0.000333490660442
201	0.000331778256537
202	0.000328888574948
203	0.000327283196287
204	0.000325891868115
205	0.000324607565186
206	0.000323537312746
207	0.000321182757377
208	0.000318935227252
209	0.000316473646639
210	0.00031465421749
211	0.000313690990294
212	0.000311550485413
213	0.000310266182484
214	0.00030855377858
215	0.000306413273699
216	0.000304700869794
217	0.00030352359211
218	0.000301597137717
219	0.000300419860032
220	0.000298386380396
221	0.000296781001735
222	0.000295924799783
223	0.000294105370634
224	0.000291964865753
225	0.00029003841136
226	0.000288111956967
227	0.000286613603551
228	0.000285115250134
229	0.000283081770497
230	0.000281797467569
231	0.000280085063664
232	0.000279549937444
233	0.000278051584027
234	0.00027655323061
235	0.000275161902438
236	0.000273235448045
237	0.000272058170361
238	0.000270880892676
239	0.000268847413039
240	0.000267777160599
241	0.000266599882914
242	0.000265315579986
243	0.000263817226569
244	0.000262318873153
245	0.000261141595468
246	0.000259964317784
247	0.000259108115831
248	0.000257609762415
249	0.000256218434242
250	0.000255148181802
251	0.000254184954605
252	0.000252900651677
253	0.000251723373992
254	0.000250225020576
255	0.000248726667159
256	0.00024744236423
257	0.000245944010814
258	0.000245087808861
259	0.000244017556421
260	0.000242626228248
261	0.000241448950564
262	0.000240699773856
263	0.000239843571903
264	0.000238238193243
265	0.00023684686507
266	0.000235241486409
267	0.000233743132993
268	0.000232672880552
269	0.00023074642616
270	0.000229997249451
271	0.000228605921279
272	0.000227214593106
273	0.000226037315422
274	0.000225288138713
275	0.000224645987249
276	0.000223575734809
277	0.000222612507612
278	0.00022175630566
279	0.000220472002731
280	0.000219936876511
281	0.000218759598827
282	0.00021726124541
283	0.000215655866749
284	0.000214906690041
285	0.000213408336624
286	0.000212338084184
287	0.000210946756011
288	0.000209983528815
289	0.000209020301619
290	0.000208378150154
291	0.000207414922958
292	0.000206344670517
293	0.000205167392833
294	0.000203669039416
295	0.000202491761732
296	0.000201528534535
297	0.000200458282095
298	0.000199173979166
299	0.000198317777214
300	0.000197568600506
301	0.000196819423797
302	0.000195642146113
303	0.000194143792696
304	0.0001931805655
305	0.00019264543928
306	0.000192003287816
307	0.000191147085863
308	0.000189969808179
309	0.00018922063147
310	0.000187936328542
311	0.000187401202322
312	0.000186759050857
313	0.000185902848905
314	0.000185367722685
315	0.000185046646953
316	0.000184297470244
317	0.000183976394512
318	0.000183548293536
319	0.00018258506634
320	0.000182156965363
321	0.000181407788655
322	0.000180551586703
323	0.00017969538475
324	0.000179053233286
325	0.00017809000609
326	0.000177340829381
327	0.000176484627429
328	0.000175307349745
329	0.000174451147792
330	0.000173916021572
331	0.000173166844864
332	0.000172631718643
333	0.000171561466203
334	0.000170384188519
335	0.000169313936078
336	0.000168671784614
337	0.000168136658394
338	0.000167173431197
339	0.000166531279733
340	0.000166210204001
341	0.000165996153513
342	0.000164925901072
343	0.000164283749608
344	0.000163320522412
345	0.00016299944668
346	0.000162143244727
347	0.000160965967043
348	0.000159895714602
349	0.000159146537894
350	0.000158397361186
351	0.000157434133989
352	0.000156363881549
353	0.00015561470484
354	0.000154865528132
355	0.0001545444524
356	0.000153795275692
357	0.000153260149471
358	0.000152725023251
359	0.000152510972763
360	0.000151975846543
361	0.000151547745567
362	0.000151119644591
363	0.000150477493126
364	0.000149621291174
365	0.000149086164954
366	0.000148015912513
367	0.000147694836781
368	0.000147052685317
369	0.000146517559097
370	0.000145875407632
371	0.0001455543319
372	0.00014501920568
373	0.000144591104704
374	0.000144055978484
375	0.000143734902752
376	0.000142985726043
377	0.000142343574579
378	0.000141915473603
379	0.000141273322139
380	0.000140738195918
381	0.000140417120186
382	0.000140096044454
383	0.00013945389299
384	0.000138597691037
385	0.000138169590061
386	0.000137527438597
387	0.000137099337621
388	0.000136136110424
389	0.000135922059936
390	0.000135600984204
391	0.00013495883274
392	0.000134530731764
393	0.00013442370652
394	0.000133888580299
395	0.000133460479323
396	0.000132925353103
397	0.000132176176395
398	0.000131105923954
399	0.000130570797734
400	0.000129500545294
401	0.000128858393829
402	0.000128644343341
403	0.000128430292853
404	0.000127788141389
405	0.000127574090901
406	0.000127038964681
407	0.000126289787972
408	0.000125647636508
409	0.000125219535532
410	0.000124577384068
411	0.000124363333579
412	0.000124042257847
413	0.000123828207359
414	0.000123293081139
415	0.000122972005407
416	0.000122650929675
417	0.000122008778211
418	0.000121580677234
419	0.000120831500526
420	0.000120510424794
421	0.000119975298574
422	0.000119440172353
423	0.000119012071377
424	0.000118262894669
425	0.000117406692717
426	0.000117192642229
427	0.000116550490764
428	0.000115801314056
429	0.000114731061616
430	0.000114624036371
431	0.000114195935395
432	0.000113767834419
433	0.000113232708199
434	0.000112590556735
435	0.000112162455758
436	0.000111627329538
437	0.000111092203318
438	0.000110985178074
439	0.000110557077098
440	0.000110021950878
441	0.000109379799413
442	0.000108844673193
443	0.000108309546973
444	0.000108202521729
445	0.000107560370264
446	0.000107132269288
447	0.000106811193556
448	0.000105633915872
449	0.000104991764407
450	0.000104670688675
451	0.000104028537211
452	0.000103707461479
453	0.000103386385747
454	0.000103065310015
455	0.000102744234283
456	0.000102637209038
457	0.000102102082818
458	0.000101995057574
459	0.000101781007086
460	0.00010135290611
461	0.00010081777989
462	0.000100389678914
463	0.000100068603181
464	9.96405022052e-05
465	9.94264517171e-05
466	9.86772750089e-05
467	9.82491740327e-05
468	9.80351235446e-05
469	9.76070225684e-05
470	9.71789215922e-05
471	9.68578458601e-05
472	9.64297448839e-05
473	9.61086691518e-05
474	9.56805681757e-05
475	9.51454419554e-05
476	9.49313914673e-05
477	9.46103157352e-05
478	9.43962652471e-05
479	9.4182214759e-05
480	9.34330380506e-05
481	9.31119623185e-05
482	9.30049370745e-05
483	9.23627856102e-05
484	9.19346846341e-05
485	9.15065836579e-05
486	9.12925331698e-05
488	9.11855079258e-05
489	9.08644321936e-05
490	9.07574069495e-05
492	9.00082302413e-05
493	8.95801292651e-05
494	8.9152028289e-05
495	8.85098768246e-05
496	8.82958263365e-05
498	8.80817758485e-05
499	8.78677253604e-05
501	8.73325991402e-05
502	8.72255738961e-05
503	8.71185486521e-05
504	8.6904498164e-05
505	8.64763971878e-05
506	8.62623466997e-05
507	8.58342457235e-05
508	8.56201952355e-05
509	8.54061447474e-05
510	8.51920942593e-05
511	8.50850690153e-05
512	8.48710185272e-05
513	8.43358923069e-05
514	8.41218418188e-05
515	8.40148165748e-05
516	8.39077913307e-05
517	8.38007660867e-05
518	8.33726651105e-05
519	8.32656398665e-05
520	8.29445641344e-05
521	8.27305136463e-05
522	8.2088362182e-05
523	8.16602612058e-05
524	8.13391854737e-05
525	8.12321602296e-05
526	8.08040592535e-05
527	8.06970340094e-05
528	8.03759582773e-05
530	8.01619077891e-05
531	7.9840832057e-05
532	7.94127310809e-05
533	7.93057058368e-05
534	7.88776048607e-05
535	7.86635543726e-05
536	7.83424786405e-05
537	7.82354533964e-05
538	7.80214029084e-05
539	7.78073524202e-05
540	7.75933019321e-05
541	7.72722262e-05
542	7.70581757119e-05
543	7.67370999798e-05
544	7.65230494917e-05
545	7.64160242477e-05
546	7.63089990036e-05
547	7.58808980275e-05
548	7.54527970512e-05
549	7.51317213191e-05
550	7.5024696075e-05
552	7.4917670831e-05
553	7.47036203429e-05
554	7.44895698549e-05
555	7.42755193668e-05
556	7.41684941227e-05
557	7.39544436347e-05
558	7.37403931466e-05
559	7.35263426584e-05
560	7.34193174144e-05
561	7.33122921703e-05
562	7.27771659501e-05
563	7.2563115462e-05
564	7.22420397299e-05
565	7.19209639978e-05
566	7.18139387538e-05
567	7.17069135097e-05
568	7.15998882657e-05
569	7.13858377775e-05
570	7.11717872894e-05
572	7.09577368013e-05
573	7.07436863133e-05
574	7.06366610692e-05
575	7.05296358252e-05
576	7.02085600931e-05
577	6.9994509605e-05
580	6.96734338729e-05
581	6.95664086288e-05
582	6.93523581408e-05
583	6.91383076526e-05
584	6.88172319205e-05
585	6.84961561883e-05
586	6.83891309443e-05
587	6.82821057003e-05
589	6.80680552122e-05
593	6.79610299681e-05
594	6.78540047241e-05
595	6.7639954236e-05
596	6.72118532599e-05
597	6.69978027718e-05
598	6.68907775278e-05
599	6.67837522836e-05
600	6.66767270396e-05
601	6.64626765515e-05
602	6.62486260634e-05
603	6.61416008194e-05
604	6.59275503313e-05
605	6.57134998432e-05
606	6.56064745992e-05
607	6.54994493551e-05
608	6.52853988671e-05
609	6.48572978909e-05
610	6.47502726469e-05
611	6.44291969146e-05
612	6.41081211825e-05
613	6.38940706944e-05
615	6.37870454504e-05
616	6.33589444742e-05
617	6.31448939862e-05
619	6.30378687421e-05
620	6.29308434981e-05
621	6.2609767766e-05
622	6.23957172778e-05
623	6.21816667897e-05
624	6.19676163016e-05
625	6.17535658136e-05
626	6.16465405695e-05
627	6.15395153255e-05
628	6.14324900814e-05
629	6.11114143493e-05
630	6.08973638612e-05
631	6.07903386172e-05
632	6.02552123969e-05
633	6.01481871529e-05
634	6.00411619088e-05
635	5.99341366648e-05
636	5.96130609327e-05
637	5.92919852006e-05
638	5.90779347125e-05
639	5.88638842244e-05
640	5.87568589804e-05
641	5.8114707516e-05
642	5.79006570279e-05
644	5.75795812958e-05
647	5.74725560518e-05
649	5.73655308077e-05
650	5.71514803197e-05
651	5.67233793435e-05
652	5.65093288554e-05
654	5.62952783673e-05
655	5.60812278793e-05
656	5.5546101659e-05
657	5.53320511709e-05
658	5.52250259269e-05
659	5.50109754388e-05
660	5.47969249507e-05
661	5.46898997067e-05
662	5.45828744626e-05
663	5.43688239745e-05
665	5.42617987305e-05
666	5.41547734865e-05
667	5.38336977542e-05
668	5.34055967781e-05
669	5.319154629e-05
670	5.3084521046e-05
671	5.27634453138e-05
672	5.25493948258e-05
675	5.24423695817e-05
678	5.23353443377e-05
679	5.22283190936e-05
681	5.20142686056e-05
682	5.19072433615e-05
683	5.14791423853e-05
684	5.11580666532e-05
686	5.09440161651e-05
688	5.0836990921e-05
689	5.0729965677e-05
690	5.0622940433e-05
691	5.05159151889e-05
692	5.04088899449e-05
693	4.99807889687e-05
694	4.97667384806e-05
695	4.96597132366e-05
696	4.95526879926e-05
699	4.94456627484e-05
700	4.93386375044e-05
701	4.92316122603e-05
703	4.89105365282e-05
706	4.88035112842e-05
707	4.85894607961e-05
708	4.84824355521e-05
710	4.8375410308e-05
711	4.81613598199e-05
713	4.80543345759e-05
715	4.79473093319e-05
717	4.78402840878e-05
719	4.76262335998e-05
720	4.75192083557e-05
721	4.70911073795e-05
722	4.66630064033e-05
724	4.64489559152e-05
728	4.61278801831e-05
729	4.60208549391e-05
730	4.55927539629e-05
731	4.53787034748e-05
733	4.52716782308e-05
734	4.50576277427e-05
736	4.49506024987e-05
738	4.48435772545e-05
739	4.47365520105e-05
740	4.45225015224e-05
741	4.40944005462e-05
743	4.39873753022e-05
744	4.38803500582e-05
745	4.37733248141e-05
747	4.36662995701e-05
748	4.3452249082e-05
749	4.3345223838e-05
750	4.32381985939e-05
752	4.31311733499e-05
753	4.30241481059e-05
755	4.29171228618e-05
756	4.28100976178e-05
760	4.27030723736e-05
763	4.23819966415e-05
765	4.22749713975e-05
766	4.21679461534e-05
768	4.20609209094e-05
769	4.19538956654e-05
771	4.18468704213e-05
772	4.15257946892e-05
774	4.14187694452e-05
776	4.13117442011e-05
778	4.12047189571e-05
780	4.1097693713e-05
782	4.07766179809e-05
785	4.06695927369e-05
786	4.04555422487e-05
787	4.03485170047e-05
788	4.01344665166e-05
789	4.00274412726e-05
792	3.99204160285e-05
793	3.98133907845e-05
794	3.97063655404e-05
795	3.95993402964e-05
797	3.94923150524e-05
800	3.93852898083e-05
802	3.92782645643e-05
803	3.91712393202e-05
805	3.90642140762e-05
806	3.89571888322e-05
809	3.88501635881e-05
811	3.86361131e-05
813	3.8529087856e-05
815	3.8422062612e-05
818	3.82080121238e-05
820	3.81009868797e-05
822	3.79939616357e-05
824	3.78869363917e-05
825	3.76728859036e-05
828	3.74588354155e-05
829	3.73518101715e-05
830	3.72447849274e-05
832	3.69237091953e-05
833	3.66026334632e-05
836	3.62815577311e-05
837	3.61745324869e-05
838	3.59604819989e-05
839	3.58534567548e-05
840	3.57464315108e-05
843	3.55323810227e-05
846	3.54253557787e-05
847	3.52113052906e-05
853	3.51042800465e-05
857	3.49972548025e-05
858	3.48902295585e-05
859	3.46761790704e-05
861	3.45691538263e-05
862	3.44621285823e-05
863	3.43551033383e-05
864	3.42480780942e-05
865	3.41410528502e-05
866	3.4034027606e-05
872	3.3927002362e-05
873	3.3819977118e-05
874	3.36059266299e-05
875	3.34989013858e-05
876	3.33918761418e-05
877	3.32848508978e-05
879	3.26426994335e-05
881	3.25356741895e-05
882	3.24286489455e-05
884	3.22145984574e-05
888	3.21075732133e-05
894	3.20005479693e-05
895	3.18935227253e-05
896	3.16794722371e-05
897	3.1572446993e-05
899	3.1465421749e-05
900	3.1358396505e-05
901	3.12513712609e-05
902	3.10373207728e-05
903	3.09302955288e-05
904	3.07162450407e-05
906	3.06092197967e-05
908	3.05021945526e-05
909	3.03951693086e-05
910	3.02881440646e-05
913	3.01811188205e-05
915	2.99670683324e-05
916	2.98600430884e-05
918	2.96459926002e-05
922	2.94319421121e-05
931	2.93249168681e-05
937	2.92178916241e-05
940	2.88968158919e-05
945	2.87897906479e-05
946	2.86827654039e-05
947	2.85757401598e-05
948	2.84687149158e-05
950	2.83616896718e-05
955	2.82546644277e-05
956	2.81476391837e-05
958	2.79335886956e-05
959	2.78265634516e-05
960	2.77195382075e-05
961	2.75054877193e-05
962	2.73984624753e-05
964	2.72914372313e-05
965	2.71844119872e-05
966	2.70773867432e-05
967	2.69703614991e-05
968	2.68633362551e-05
969	2.67563110111e-05
972	2.6649285767e-05
976	2.6542260523e-05
979	2.64352352789e-05
981	2.63282100349e-05
986	2.62211847909e-05
994	2.61141595468e-05
996	2.60071343028e-05
998	2.59001090587e-05
1001	2.57930838147e-05
1007	2.56860585707e-05
1012	2.55790333266e-05
1014	2.54720080826e-05
1015	2.53649828384e-05
1016	2.50439071063e-05
1017	2.49368818623e-05
1023	2.48298566183e-05
1024	2.46158061302e-05
1030	2.44017556421e-05
1031	2.42947303981e-05
1034	2.408067991e-05
1035	2.39736546659e-05
1036	2.38666294219e-05
1037	2.37596041779e-05
1040	2.36525789338e-05
1042	2.35455536898e-05
1045	2.34385284457e-05
1046	2.32244779577e-05
1048	2.30104274695e-05
1049	2.29034022254e-05
1052	2.25823264933e-05
1053	2.24753012493e-05
1055	2.23682760052e-05
1056	2.22612507612e-05
1059	2.21542255172e-05
1064	2.20472002731e-05
1065	2.19401750291e-05
1068	2.1833149785e-05
1080	2.1726124541e-05
1082	2.15120740529e-05
1083	2.14050488089e-05
1088	2.12980235648e-05
1099	2.11909983208e-05
1106	2.10839730768e-05
1108	2.09769478327e-05
1110	2.08699225887e-05
1116	2.07628973447e-05
1125	2.06558721005e-05
1140	2.05488468565e-05
1143	2.04418216124e-05
1148	2.03347963684e-05
1150	2.01207458803e-05
1154	2.00137206363e-05
1159	1.99066953922e-05
1165	1.97996701482e-05
1166	1.96926449042e-05
1172	1.95856196601e-05
1182	1.94785944161e-05
1193	1.9371569172e-05
1194	1.9264543928e-05
1204	1.9157518684e-05
1206	1.90504934399e-05
1210	1.89434681959e-05
1229	1.88364429518e-05
1236	1.87294177078e-05
1237	1.86223924638e-05
1244	1.85153672196e-05
1246	1.84083419756e-05
1251	1.83013167315e-05
1261	1.81942914875e-05
1263	1.80872662435e-05
1266	1.79802409994e-05
1268	1.78732157554e-05
1269	1.76591652673e-05
1273	1.75521400233e-05
1279	1.74451147792e-05
1281	1.73380895352e-05
1282	1.72310642911e-05
1283	1.71240390471e-05
1297	1.70170138031e-05
1304	1.6909988559e-05
1310	1.6695938071e-05
1315	1.65889128269e-05
1317	1.64818875829e-05
1318	1.63748623387e-05
1322	1.62678370947e-05
1328	1.61608118507e-05
1333	1.60537866066e-05
1336	1.59467613626e-05
1337	1.58397361185e-05
1338	1.56256856305e-05
1341	1.55186603864e-05
1343	1.54116351424e-05
1347	1.53046098983e-05
1348	1.51975846543e-05
1352	1.50905594103e-05
1357	1.48765089222e-05
1365	1.47694836781e-05
1372	1.46624584341e-05
1376	1.45554331901e-05
1380	1.4341382702e-05
1388	1.42343574578e-05
1398	1.41273322138e-05
1401	1.40203069698e-05
1403	1.39132817257e-05
1404	1.38062564817e-05
1419	1.36992312376e-05
1428	1.35922059936e-05
1435	1.34851807496e-05
1441	1.33781555055e-05
1443	1.32711302615e-05
1444	1.31641050175e-05
1449	1.30570797734e-05
1456	1.29500545294e-05
1458	1.28430292853e-05
1460	1.27360040413e-05
1464	1.26289787973e-05
1479	1.25219535532e-05
1485	1.24149283092e-05
1490	1.23079030651e-05
1498	1.22008778211e-05
1500	1.20938525771e-05
1521	1.19868273329e-05
1525	1.18798020889e-05
1529	1.17727768448e-05
1531	1.16657516008e-05
1549	1.15587263568e-05
1557	1.14517011127e-05
1558	1.13446758687e-05
1560	1.12376506246e-05
1576	1.11306253806e-05
1579	1.10236001366e-05
1583	1.09165748925e-05
1586	1.08095496485e-05
1611	1.07025244044e-05
1612	1.05954991604e-05
1619	1.04884739164e-05
1620	1.03814486723e-05
1651	1.02744234283e-05
1656	1.00603729402e-05
1658	9.95334769616e-06
1661	9.84632245205e-06
1664	9.73929720804e-06
1665	9.63227196393e-06
1671	9.52524671993e-06
1673	9.41822147593e-06
1679	9.31119623182e-06
1703	9.20417098782e-06
1710	8.99012049971e-06
1716	8.88309525571e-06
1720	8.7760700116e-06
1722	8.6690447676e-06
1737	8.56201952359e-06
1754	8.45499427948e-06
1759	8.34796903548e-06
1763	8.24094379137e-06
1777	8.13391854737e-06
1787	8.02689330337e-06
1794	7.91986805926e-06
1805	7.81284281526e-06
1849	7.70581757115e-06
1917	7.59879232715e-06
1921	7.49176708315e-06
1974	7.38474183903e-06
1988	7.17069135092e-06
2061	7.06366610692e-06
2081	6.95664086292e-06
2090	6.84961561881e-06
2116	6.74259037481e-06
2207	6.6355651307e-06
2269	6.5285398867e-06
2326	6.4215146427e-06
2344	6.31448939858e-06
2364	6.20746415458e-06
2386	6.10043891047e-06
2457	5.99341366647e-06
2458	5.88638842247e-06
2483	5.77936317836e-06
2500	5.67233793436e-06
2508	5.56531269036e-06
2525	5.45828744625e-06
2543	5.35126220225e-06
2555	5.24423695814e-06
2580	5.13721171413e-06
2607	5.03018647013e-06
2638	4.92316122602e-06
2680	4.81613598202e-06
2715	4.70911073791e-06
2870	4.60208549391e-06
2878	4.49506024991e-06
2883	4.3880350058e-06
2971	4.2810097618e-06
2993	4.17398451769e-06
2999	4.06695927369e-06
3106	3.95993402968e-06
3111	3.85290878557e-06
3116	3.74588354157e-06
3127	3.63885829746e-06
3133	3.53183305346e-06
3253	3.42480780946e-06
3261	3.31778256535e-06
3308	3.21075732135e-06
3404	3.10373207724e-06
3425	2.99670683324e-06
3591	2.88968158924e-06
3750	2.78265634512e-06
3786	2.67563110112e-06
3979	2.56860585701e-06
4016	2.46158061301e-06
4133	2.35455536901e-06
4181	2.2475301249e-06
4398	2.1405048809e-06
4442	2.03347963679e-06
4522	1.92645439279e-06
4583	1.81942914879e-06
4929	1.71240390467e-06
4946	1.60537866067e-06
5029	1.49835341667e-06
5039	1.39132817256e-06
5103	1.28430292856e-06
5135	1.17727768445e-06
5312	1.07025244045e-06
5369	9.63227196449e-07
5388	8.56201952337e-07
5936	7.49176708337e-07
6003	6.42151464225e-07
6066	5.35126220225e-07
6395	4.28100976224e-07
7084	3.21075732113e-07
7569	2.14050488112e-07
9372	1.07025244001e-07
9541	0.0


==> plots/example_big/cdf5050_BR.txt <==
2000  16  2000  823  4  2  2  2  772  2  533  22  2000  2000  2  2000  41  2000  2  114  7  2000  2  2000  2000  2000  2000  17  5  2000  2  2  2000  78  17  99  59  2000  2000  241  2  2  2  600  643  16  2000  13  2000  13  2000  24  3  824  2000  224  60  2  2000  7  427  2000  2000  2000  2000  2  456  972  8  2000  2000  2  2  87  7  8  139  17  2000  16  2  4  2  2000  2  2000  185  2000  2000  7  594  2  8  2  194  12  2000  2000  2000  16  2000  2  123  2000  108  2000  2000  2000  2  184  233  2  378  7  29  2000  93  20  28  1119  17  1275  2000  2000  16  2  7  17  97  47  2  4  115  3  44  19  2000  473  2  24  2000  729  2000  2000  2000  8  2000  7  2000  16  2000  2  229  2000  2000  94  2  2000  2000  17  2  20  7  25  5  2000  2000  2  2000  5  7  108  4  2  2000  1602  2  2000  7  2000  106  15  17  2  2000  2000  8  2000  15  2  16  2  2000  411  624  2  120  70  16  4  40  123  2  463  17  2000  80  2000  129  7  2000  7  110  2000  235  2  3  2000  2  2000  2000  2000  80  2000  2000  3  63  2000  7  2000  34  3  2000  106  823  2000  2000  2000  17  2000  2  4  2  2  2000  2000  2000  425  2000  271  2  405  2000  477  2000  78  53  2  17  8  16  11  2000  2000  2000  7  1686  2000  2000  2000  20  194  16  7  2000  2000  2000  16  17  463  2000  2000  2000  2000  2  2000  2000  5  2  4  2000  2000  7  2000  7  7  2  17  2  2000  7  86  2  2000  44  52  2000  2000  2000  11  129  5  2000  2  2000  2000  2000  2  17  2000  60  735  269  16  2  16  2000  4  2000  17  159  2  654  17  2000  62  2  2  159  2000  2  2  2000  2000  2  2000  7  2000  2000  7  2000  2000  44  2  2000  1186  12  2000  128  2000  7  2000  20  3  2000  2000  700  2000  102  2  2000  2000  2000  16  2000  1695  121  7  2  2  2  2000  30  2000  162  97  372  2000  9  2000  2000  16  3  2000  3  76  2  14  2000  73  2000  83  244  7  14  4  242  2000  16  3  313  16  2000  130  7  2000  2000  422  2000  56  15  2000  2000  7  2000  7  2  2000  77  2000  17  2000  209  2000  7  2000  2000  17  530  2  8  2  8  2000  2000  2000  5  2000  523  8  2000  5  8  7  283  2  7  2000  174  2000  739  2  2000  8  2000  2000  273  2000  9  345  2000  2  780  2  8  7  2000  2000  91  4  9  163  302  2000  2000  2000  7  2000  7  2000  9  55  7  2000  2000  2  189  89  2000  2000  2000  2000  2  2  207  2000  2000  2000  9  123  2000  2  2000  4  242  2000  106  2  2  2000  7  2000  2000  16  2000  3  2000  1027  462  3  252  65  313  20  2000  175  6  2000  2  2000  2000  2000  851  2000  17  2000  2000  2  2000  124  16  7  2  7  3  2000  2000  2  2000  17  2000  6  217  192  7  158  318  2  2000  2000  4  3  2000  2000  2  2000  2000  52  2000  7  75  2000  463  7  9  2  2000  8  3  2  2000  2000  2000  2000  4  217  2000  16  5  9  2000  2000  2000  10  2000  2000  2  2000  2000  133  1571  2  7  2000  94  2  2  2000  2000  2  2  53  2000  2000  2000  2  2000  7  2  2000  2000  2000  2000  7  8  2000  15  2000  8  2000  2000  2  2  8  2  4  2000  101  2000  2  12  2000  2000  2000  7  2000  2000  7  2000  7  9  16  114  8  7  2000  5  120  2  2000  2000  2  35  1248  5  2000  2  8  2000  2  1529  17  9  2000  2  2000  34  2  2000  464  2000  7  65  2000  839  35  40  5  2  3  2000  7  2  2000  2000  2000  2000  2000  2000  75  2  1354  2  17  2000  3  2000  544  99  2  17  2000  2000  2  2000  2  2000  2000  29  2  2000  2  7  7  16  2  2  2000  16  14  2000  2000  2  2000  11  2000  17  2000  2000  17  412  2  2000  4  2  7  1179  29  7  7  80  7  29  17  2  2000  2000  2  17  2  5  2000  2000  2000  2000  9  2  2  2000  2000  100  2  2000  2000  275  2  2  3  4  2000  2  226  2000  2  17  2  2  104  2000  2000  2  2000  2000  2000  2000  3  54  2000  2000  8  2  95  4  2000  2000  9  53  2000  2000  568  2  25  2000  8  16  2000  7  9  2000  2000  2  22  907  2000  2  2  171  2000  581  394  2000  2  7  2000  252  2000  2000  986  11  30  224  2000  4  2000  40  40  2000  5  2000  2000  299  2  2000  3  2000  17  16  2000  2000  24  1327  2  2000  2  2000  24  8  2  72  2000  3  17  164  7  2000  11  1510  70  81  2000  1159  2000  602  2  8  17  2000  2  13  7  2000  2000  2  9  2000  112  2000  16  2  2000  2000  2000  2  2000  2000  2  17  2000  2000  2000  2000  12  7  7  2000  2000  2000  65  2000  2000  2000  40  2000  8  2  2000  7  2  19  4  53  2000  817  2000  9  2  2000  473  2000  65  272  2000  2  9  720  2000  8  2000  3  2000  2  16  8  2000  2000  2000  2  7  93  2  2  2000  2000  2000  7  2000  2000  2000  65  5  73  2000  5  2000  2000  2000  2000  9  2000  2000  2000  894  2000  2000  2000  17  2000  2000  8  9  2000  2000  5  2000  17  2000  2000  2000  121  7  2  232  8  2000  2000  163  2  7  2  2  2000  16  162  37  2000  2000  2000  2000  2000  2  2000  2000  2000  2000  2000  2  3  2000  2  147  2  1053  3  2000  930  2000  2000  2  134  3  16  2000  24  404  2000  8  2  7  2  2000  16  2000  1035  799  78  2000  2000  2000  2000  17  7  3  2  3  3  2000  2000  7  1061  17  2000  12  2  2000  747  16  521  2000  44  163  2  2000  12  2000  2000  646  2000  379  7  2  78  2  312  2000  112  2000  2000  2000  7  29  7  2000  2000  38  7  552  2000  76  2000  2  2000  2000  2000  2000  2000  2000  2000  71  16  2000  40  417  17  2000  17  7  2000  2  2000  2000  2000  2000  2000  2000  8  2000  8  2  2000  706  2000  3  32  17  231  2  2000  2  17  2000  16  3  336  16  2  2000  2000  3  235  16  8  3  2000  2000  4  2000  24  2  2000  4  2000  7  86  2000  2000  2000  8  7  2000  2  2000  2000  2000  2  17  9  2  2000  2000  2  119  2  4  2000  7  7  2000  7  2000  184  3  2000  7  7  2000  16  805  5  4  2000  3  12  2000  16  2000  89  2000  2000  2000  45  2000  2000  2000  2000  483  392  116  2000  612  2000  1817  512  2000  2000  340  68  7  144  2000  2000  29  2  2000  2000  2000  3  16  4  2  2  2000  7  2  2000  2  2000  8  17  71  2000  8  2  2000  405  2000  2000  8  2000  5  24  2000  2000  242  2  29  147  737  2  9  2000  2000  40  283  2000  16  2  40  2000  3  2000  1021  2000  2000  16  2000  2000  2000  28  2000  2000  2000  2  2000  148  17  2  2  522  3  7  190  2000  10  2000  2000  2000  3  2  2000  683  2000  17  16  2000  719  2  7  2000  2  3  2000  484  66  2000  3  7  2000  923  11  2000  535  19  2  2  7  2000  146  83  2  9  2000  2  2000  165  24  2000  68  2000  403  274  3  2  170  17  222  931  2000  30  2000  33  2  2  2  2  548  25  2000  2000  7  2000  17  609  7  303  17  2000  2000  2000  2000  2  2000  2000  527  2000  2  151  2000  17  121  17  2  7  27  147  2000  201  2  2000  17  5  7  2000  2000  2  2000  2000  2000  2000  8  2  3  2000  2  113  2000  2000  164  3  2000  4  2000  4  5  2000  3  2000  7  418  48  447  151  2000  8  2000  2000  2  2000  20  2000  2000  335  9  29  2000  2000  2000  2000  2000  2000  2000  2000  196  7  2000  34  2000  8  83  7  2  17  2000  2  2000  7  22  3  2000  2000  2000  5  5  2000  2  2000  2  2  2000  7  7  8  2000  8  2000  8  52  195  2000  2  72  7  2000  15  2000  2000  2000  59  5  60  2  24  2000  2000  2000  2000  2000  2  2000  16  462  397  2000  6  2  7  2000  143  2000  2000  7  2  2000  5  73  8  2000  100  16  24  82  2000  7  2000  8  2000  3  16  4  100  2000  40  2000  4  2000  2  2000  2000  2  2000  17  2000  2000  7  77  7  99  2  24  2000  2000  2000  8  2000  609  41  385  2000  2  7  2000  176  2000  2000  661  1015  146  2000  2  207  2000  2000  2000  8  7  90  2000  2000  2000  112  2  17  2000  10  8  2000  2000  1332  265  2000  478  308  68  2000  17  2000  7  8  2000  447  44  2000  2000  16  119  4  2  2000  2000  2000  7  2  17  2000  2000  2000  2  2000  2  186  877  2  110  2000  7  2  2000  2000  2000  60  8  16  5  2  207  131  2000  2000  7  591  2  2000  2  2000  431  4  2000  7  40  2000  2000  1582  2000  2000  2000  2000  2000  96  68  2000  147  2000  2000  2000  29  17  2000  2000  2000  654  7  2000  600  21  17  2000  17  2000  2000  2000  2000  3  3  2000  29  2  7  4  2000  211  2  5  92  1444  2000  2000  2000  2000  3  3  7  2  2000  2000  162  223  2  2  29  17  16  2000  2000  2  2000  2000  253  2000  8  2000  2000  2  482  2  2000  2000  14  106  336  2000  2  93  80  2000  2000  2000  2000  2000  1216  2000  5  2000  113  106  7  2000  7  3  224  2000  2000  484  2000  16  17  109  2000  4  2000  2000  2  2  78  7  2000  193  8  17  7  2000  2000  2  2000  2  8  25  16  8  15  122  184  16  2000  2000  8  2000  2000  3  91  2  2000  186  2000  5  2  2000  2000  2000  7  458  227  53  244  2000  2000  102  844  1274  1325  529  2000  7  3  52  4  16  21  17  17  17  114  7  16  34  197  2  7  2  7  8  17  2000  9  2000  2000  2000  37  7  96  17  2000  2000  57  2000  409  2000  2  2000  80  116  2000  17  2000  2000  709  78  382  2000  2000  10  17  16  2000  25  2000  2000  56  2  13  2  2  2000  2000  2000  2  2000  2  2000  2000  2000  16  17  2000  5  2000  221  2000  3  8  286  2000  2000  314  2000  2000  2000  892  14  2000  2000  2000  170  16  2000  3  2000  3  20  2000  938  2000  24  2000  2000  7  2000  4  2000  2000  24  2  2000  74  2000  18  8  2000  2000  7  2000  2000  2000  17  2000  2  262  2000  4  37  2000  2000  3  8  17  10  2000  7  2  16  2  2000  346  2000  2000  2000  3  2000  2  2  8  7  7  34  8  7  4  93  2000  38  2  2000  7  105  2000  2  428  562  29  14  3  4  2000  34  125  7  2  102  141  2  2000  2000  2  7  373  2000  2000  801  2  23  2000  10  2000  2000  2000  835  7  2000  2000  2000  2000  2  10  2  2000  2000  2000  44  515  2000  2000  2  5  995  7  2000  2  2000  2000  44  16  2000  2000  2000  2000  64  2000  7  16  2000  2000  60  2000  2000  29  2000  2  2000  762  7  17  192  2  2000  2000  115  7  812  2000  2  17  23  2000  572  2000  17  5  144  573  2  2000  2000  2000  251  2  4  7  288  2000  8  3  2000  263  2000  8  17  5  2000  17  2000  2000  2  2000  2000  2000  2000  2000  17  2000  2000  2  2000  2000  5  8  53  2000  17  2000  2  12  2  3  2000  327  2000  2000  29  328  2  2000  2000  2000  2000  2000  2  2  7  2000  40  1200  8  17  2000  2000  93  3  2000  2  200  2000  2000  2000  2  5  7  40  2000  33  2000  2000  333  172  2000  16  2000  5  684  2000  236  164  25  28  61  2000  60  2000  17  120  26  16  2  2  2000  2000  7  1526  221  2000  2000  2000  2000  16  2000  7  2000  4  7  151  151  2000  7  2000  65  40  3  16  1248  2000  2000  2000  2  2000  2000  2000  3  2  101  2000  7  178  2000  354  2000  297  2000  7  2000  7  2000  2000  2000  17  190  91  44  7  525  790  17  2000  2  229  2  2000  2000  1422  2  4  2000  17  2000  17  19  2000  17  2000  2000  2000  7  107  2000  25  174  2000  38  2  1509  96  2000  2  138  6  7  2000  2000  2000  2000  264  2000  8  2000  81  2000  5  2000  2000  8  2000  2000  10  2000  2000  2000  2000  8  2000  2000  2  2000  479  7  152  16  2  2000  1606  3  2000  83  2  2000  2  2000  2000  2  1227  2000  5  2  2000  2  2000  7  7  2000  2  41  138  2000  2000  2000  7  169  2000  7  77  9  336  2000  2  465  2  2000  16  2000  2  20  2000  44  289  47  102  2  2  2000  312  2000  2000  2000  2  2  2000  16  2  2000  2000  5  25  98  2000  2  90  8  2000  332  24  17  2000  2  2000  3  2000  7  2  87  2000  16  2000  44  159  2000  2000  702  2000  2000  7  12  2  2  101  2000  10  123  2000  2000  56  2  2000  2000  2000  2000  16  2  4  16  23  2  2000  2  2000  2000  2000  2000  55  2  2000  2000  2000  2000  16  2000  496  2000  4  2000  2  160  2000  2000  7  2000  113  2000  953  7  7  7  355  82  2000  2000  2000  2  7  2000  2000  2000  4  2000  2000  2000  2  2000  2000  8  2000  2000  5  2000  2000  2000  2000  7  829  2  22  2000  2000  92  2  2000  53  138  2000  2  8  24  5  16  2000  19  7  7  2  1139  2000  2  105  3  2000  56  7  2000  9  17  17  131  2000  2000  2000  2000  540  8  7  77  289  60  1060  2000  2000  29  2000  8  391  17  218  2  2  2  2000  17  7  7  2000  920  2  2000  24  2000  2000  3  2000  3  10  2  2  3  7  2000  1430  2000  2000  2000  8  5  3  16  2000  11  45  338  2000  2000  3  2  2000  2000  32  5  201  2  2000  2000  3  7  2000  924  55  3  2000  2000  375  116  2  2000  2  4  88  2000  2  94  64  2000  2  1457  6  2000  10  2000  2  2000  8  2000  2000  3  17  28  2000  2  28  2000  115  2000  2000  130  2  2000  2000  2000  62  67  2000  2000  2000  2000  2  7  3  2000  327  2  7  7  2  2  118  2  19  2000  2000  2000  2  3  44  2  2  8  2  4  17  3  2000  7  210  196  9  2000  148  3  2000  2  9  7  2  16  15  2000  2000  2000  2  210  17  7  16  2  2000  17  2000  2000  15  9  1530  2000  498  17  168  261  2  7  2000  2000  2000  19  2000  2000  83  706  452  175  117  2  3  2000  2000  2000  29  2000  17  406  241  2000  2  29  82  673  2000  13  2000  29  349  4  368  5  2000  5  2000  31  14  2000  46  2000  2000  2000  7  30  3  9  8  17  87  2000  2000  2000  2  2000  172  157  2000  2000  638  2000  75  4  3  67  8  27  2000  2000  4  78  12  17  112  2  15  2000  2000  4  2000  8  2  320  2000  7  2000  61  2000  19  2000  2  1240  8  16  2000  29  7  48  16  797  2000  2000  2000  2000  2000  2000  2000  752  3  2000  9  7  2000  515  2000  1389  173  377  2000  7  2000  357  147  2000  8  61  2000  2  2000  355  2  4  2000  2000  8  7  2  2000  235  34  2  2  2000  2000  7  2000  3  7  2  7  2000  3  17  2  2000  9  13  2000  2000  2000  116  2000  2000  2  2  99  401  2000  2000  5  2000  237  17  4  2000  2000  2000  2000  571  2  159  2000  2000  2000  1154  2000  520  2  16  99  108  2000  8  7  8  5  93  7  772  4  2000  5  73  1289  1694  7  29  2000  17  2000  399  2000  212  2000  17  2  804  7  91  24  16  2000  2000  19  7  2000  7  2000  2000  1434  7  16  2000  9  2000  2000  2000  2000  2  2000  62  2000  7  2000  2000  2000  2000  2000  8  78  284  16  4  7  2  44  217  3  7  695  2000  124  2000  9  79  2000  1336  2  2000  2  456  17  1426  2000  2000  2000  8  12  2000  24  2000  125  113  2000  301  58  2000  1544  6  2000  2000  2000  2000  2000  2000  2000  7  2000  2000  508  2000  2000  2000  2000  947  2  26  77  2  509  73  2000  7  4  16  2000  2  2000  2000  420  7  2000  193  2000  29  24  51  419  3  2000  2000  257  244  174  3  2000  5  2000  4  2  719  17  7  7  121  9  2  2000  44  2  2000  7  2000  2000  16  7  2000  91  2000  2000  2000  3  2000  2  2000  2  412  2  2  16  37  3  17  7  2000  2000  2000  226  595  2  7  2000  5  7  16  8  1140  16  2  2  7  2  2000  2000  2  2  2000  2  8  2000  2000  1180  2000  9  29  141  2000  2  2000  2000  2000  76  2  3  8  2000  2000  5  54  2000  2  92  29  2000  2  2  20  52  204  2000  7  2000  2000  1329  8  5  7  38  2  2000  52  2000  628  2000  140  2000  2  2000  2  44  7  2  8  7  17  176  8  7  2000  50  2000  2000  2000  2000  205  2000  81  60  7  2000  253  7  2000  16  73  2000  2000  7  2000  2000  96  7  2000  2000  2000  2000  17  89  5  16  2  8  2000  2000  304  2000  2000  94  990  2000  2000  2000  17  152  17  99  2000  2000  17  17  2  24  137  81  2000  2000  47  2000  653  2000  2000  2  353  19  2000  2000  2000  7  380  225  7  2000  2000  145  82  3  2000  7  143  2  2000  2000  12  2  2000  16  521  2000  59  4  2000  2000  16  112  7  2000  2  7  2000  2000  7  2  2000  2000  113  2  2000  8  2000  2000  75  2000  7  2000  135  145  7  2000  2000  9  327  2000  61  2  2000  2000  29  2000  7  8  29  2000  2000  7  4  2000  2  7  7  225  2000  3  2  7  2000  2000  2  2000  2000  58  561  2000  2  1206  6  2000  2  2000  2  4  2000  896  2000  2000  2000  2000  731  17  2000  771  2000  2000  2  2000  2  2000  2  4  2000  2  7  3  13  5  16  2000  2  7  2000  39  80  2000  213  2  2000  2000  2000  2000  2000  16  8  2000  2  2  2000  2  2  2000  2000  2000  2  7  87  196  2  2000  2  2000  2  2  2000  2000  2000  2  2  425  16  2000  2000  7  117  16  2  2000  2000  16  17  7  2000  958  343  2  7  2000  2  2000  9  148  1229  17  101  2000  2000  2  7  2000  111  2000  16  2000  325  1645  2000  2000  2000  15  89  2000  2000  2000  2  96  421  2  41  2  2  7  7  508  2000  16  96  2  2000  2000  2000  2000  2000  156  7  8  2  2  7  2000  2000  2000  8  1303  16  2000  2  204  2  272  2000  2000  58  2000  2  7  17  343  2000  174  2  2000  17  2000  2000  573  174  10  2000  8  56  7  2  2000  2000  2000  2  2000  7  2000  2000  74  80  164  2000  669  7  8  3  53  2  2  2000  15  2  3  2000  2000  1054  7  7  2000  2000  28  2000  2000  171  2  2  18  2000  120  117  7  24  2000  2000  2000  2000  7  17  59  42  84  2000  7  2000  2000  2000  8  2000  7  7  2000  2000  2000  113  2000  2000  13  2000  2000  468  7  15  2  7  2000  3  90  9  8  3  3  2000  359  869  2000  29  7  2000  2  2000  2000  2  2  2  4  17  143  2000  159  2000  8  2000  62  2  68  10  2  2000  2000  2000  112  2000  24  2000  2000  55  5  2000  16  2000  8  2  298  2000  8  54  2000  2  7  172  2000  2000  3  2000  41  17  34  2000  2000  215  7  2000  2  2  434  28  2000  9  2000  897  9  2  94  7  2  2000  314  2000  22  34  2  16  466  7  16  8  2000  387  2000  2000  53  2000  2000  9  7  219  16  1105  2000  2000  3  2000  2000  8  2000  2  8  2000  2  3  2000  2  2000  2  2000  87  2000  2000  2000  2000  133  2000  7  2000  8  2000  2  2  2  7  19  2  2000  571  350  2  568  47  60  2000  7  2000  2  11  2000  170  2000  57  2000  17  2000  2000  7  158  2000  2000  2000  2000  19  2000  2000  2000  2000  166  2000  2  2000  819  2  2  1378  2000  7  2000  2000  901  2  170  315  17  2000  2000  7  2000  2000  2000  8  114  7  16  23  2  48  2  2000  2  7  5  7  4  2000  17  9  2000  2000  2000  5  2000  17  15  16  2000  7  513  16  7  2000  2000  24  2  2000  2000  2000  2000  2000  17  2  2000  64  204  2  78  2000  2000  434  2000  44  2  2000  2000  2  2000  93  2000  4  2  2000  8  2000  17  7  2000  1588  56  358  88  2  2  2000  2000  65  2  2000  77  226  62  2000  7  341  3  67  4  8  40  2000  2000  2000  1572  3  646  2000  2  2000  2000  2000  2000  2000  2000  2000  20  28  16  151  2  2000  7  6  7  2000  2000  17  2000  2000  101  2000  2000  2000  2000  8  2  24  2000  7  17  17  2000  4  264  3  22  17  2  44  2  2000  2000  289  2000  2  7  2000  2000  118  8  13  8  2000  2000  2000  7  2000  2000  101  2000  2000  159  17  7  2000  2  2000  2  2000  2000  2000  150  515  2000  158  1512  2  8  2000  2000  2000  44  27  2  2000  2000  2000  2000  130  2000  7  2000  146  57  4  2000  2  2  2  2  7  156  2000  2000  2000  2000  2000  8  1686  76  2000  16  2000  552  2  2000  16  64  2000  2000  2  2000  16  3  2000  173  7  2000  2  525  2  499  206  400  2000  2000  28  2  2000  2000  7  2000  2  2000  364  2  2000  4  64  3  2000  19  2  4  8  2000  2000  570  8  1525  2000  2000  2000  65  2000  4  2000  2  40  2000  2  124  1660  2000  2  11  2000  2000  2000  8  2000  3  154  2000  2000  8  2000  2000  2000  2000  2  7  179  5  15  2000  2000  2000  93  28  2  137  2  2000  13  2000  2  2  190  17  21  7  4  539  24  138  49  60  8  2000  4  2000  2000  2000  109  813  2000  2000  2  2000  2  7  2000  839  2  17  60  2000  2000  95  2  71  7  2000  2  298  2  2000  2000  41  7  3  7  2  16  971  24  2000  278  52  2000  151  2000  2000  7  14  189  2000  22  8  8  2  7  19  2000  65  7  2000  2  2000  2  87  65  261  32  2000  2000  2000  2000  200  2  2000  340  7  449  2000  2  627  2000  44  2000  2000  2000  154  64  2000  8  2  441  2000  127  20  1388  8  96  2000  50  2000  2000  2000  27  1285  5  2000  2  56  8  2000  87  2000  8  2000  17  121  61  99  3  2000  2000  10  126  12  16  109  2000  109  2000  2000  31  2000  56  2000  91  2  7  7  49  2000  2000  232  82  3  2000  38  11  2  2000  44  7  2000  531  2  165  5  2  2  2000  2000  154  870  2000  16  2000  2  38  8  2  2000  2000  2000  293  599  2000  2000  7  2  16  213  4  7  2000  16  32  2000  2  51  1209  2000  2  9  2000  49  3  7  2000  2000  2000  7  9  2000  2  16  2000  8  4  2  2  2000  4  2000  2000  17  2000  2000  2000  130  20  25  2  2000  2000  434  64  7  4  2000  4  2000  8  2  7  179  2000  2000  1351  2000  2000  564  2000  2000  2000  7  1702  8  60  2  2000  20  2000  2  2000  2  2000  193  289  8  16  133  2  2000  2000  7  2000  2000  2000  8  2000  2  8  2  2000  219  19  2000  70  1304  44  2000  2000  9  18  2000  20  277  349  2000  3  2000  11  95  7  2000  2  7  1312  2  2000  2000  5  2000  2000  2  2000  2000  175  8  2000  9  9  10  2000  2000  16  244  7  2000  2000  17  7  2000  2000  100  2000  7  28  2  8  2000  48  2  78  2000  2000  17  2000  4  254  451  2000  814  20  127  1514  2  7  2  2000  2000  25  3  2000  2  549  2  2  2  2000  4  2000  283  24  2000  2  4  2000  2000  436  36  2  7  2000  2000  17  7  2000  2000  25  2000  16  17  2000  2  44  2000  75  2000  2  2000  2  20  17  2000  3  2000  2000  2000  2  2  1140  285  140  24  2000  2000  2000  2  2000  914  2000  2  2000  7  503  53  2  2  2000  103  2000  16  17  54  8  9  77  7  2000  89  2000  283  2000  2000  7  2000  7  100  250  5  2  2  2  17  2000  17  7  2000  17  78  2000  8  9  2000  42  2000  6  7  41  396  24  181  2000  103  24  7  7  2000  2000  3  2  7  2  7  2000  16  2000  2000  2000  774  2000  2000  2  2000  2  16  2000  2000  2000  54  2000  4  2000  165  2000  5  569  2000  839  2000  3  3  2  2000  2  6  2000  154  4  7  2000  2000  8  2000  2000  17  250  161  2000  2000  3  2000  2000  2  265  2  2000  44  1583  2000  2000  2000  2000  7  2000  2  2000  7  3  2000  29  6  8  24  2  2000  3  2000  143  2000  17  2  2000  2000  113  2000  7  7  17  2  96  5  7  425  2000  2000  17  2  2000  2000  11  2000  4  244  2000  2  8  14  2000  24  2  60  2000  2000  7  2000  2000  7  16  2  2000  142  2000  2000  2  1038  17  133  2  2  3  2  318  3  10  8  2000  2000  2000  2000  70  16  499  7  2  7  7  3  2000  2  2000  2000  16  35  4  2000  417  2000  2  2000  2000  2000  2000  2000  2  2000  52  2  2  3  2000  2000  208  2000  7  2  2000  2000  48  527  2000  94  435  2000  2  44  8  7  7  2000  15  2000  278  2000  2  8  83  3  2000  2000  5  8  2000  2  2000  7  2000  7  2000  839  16  2  2000  2000  2  83  194  7  391  84  2000  16  7  40  2000  1632  2  2000  2000  5  2000  2000  29  16  2000  2000  2000  2  2000  191  2  2000  5  2  51  2000  7  179  93  4  2000  4  4  5  232  7  2000  2000  20  2000  2000  2000  16  16  2000  2000  55  2  2000  2  7  2  1384  2000  2000  463  2000  2  2000  2000  195  2000  2000  2000  2000  2000  24  40  2000  30  2000  2000  2000  7  27  299  3  5  2000  3  56  6  16  11  7  87  16  8  2000  17  9  76  16  60  2000  3  2000  43  2000  2000  2  2000  4  1587  2000  24  2  1586  2000  17  2000  72  2000  81  2000  7  2  2000  2000  2000  29  17  139  3  280  17  4  83  7  2000  8  2000  3  6  2000  2000  284  2000  2  7  2  2000  2000  244  2000  2  2000  897  44  2000  2000  2000  8  2000  7  2000  2  2000  2000  557  16  2000  96  7  2000  7  17  188  7  7  2000  9  2000  7  2000  10  35  2000  754  2000  2000  2000  2000  16  11  16  2  9  2  811  1786  2000  2  2000  115  160  4  2000  2  7  2000  2000  449  7  2000  2000  2000  2  2  2000  2000  7  19  67  7  16  2  694  17  245  2000  17  2000  4  2000  2  2000  2  2  438  2  3  7  7  2000  60  2000  6  3  2  7  7  2000  2  2000  2000  2000  2000  7  2000  2000  2000  7  2000  72  132  100  4  2000  2  2  133  117  2000  11  191  2000  2000  632  2  2000  2000  2  371  52  2  4  11  2  2  17  2000  2000  2000  16  16  99  17  2000  7  61  2000  2000  2000  2000  2000  2000  29  2  63  2000  2000  2000  3  2000  2  2000  2000  746  2000  571  16  2  2000  10  9  4  2000  7  2000  8  1468  2000  2000  135  3  20  2000  56  2000  7  7  131  2000  146  8  2000  5  2000  23  2000  5  17  2000  2000  2000  2000  40  2000  2000  2000  2000  7  2000  2000  79  86  3  7  8  2  24  2000  5  80  2000  7  16  53  117  72  3  2000  42  2000  2000  7  2000  7  2000  16  254  2000  13  2000  2000  2000  2  108  2000  2000  181  116  2  2000  2000  159  2  3  119  307  124  23  227  2000  350  2000  23  2000  8  7  2000  2000  61  141  2000  2000  2000  2000  2000  2000  417  2000  2  101  2000  16  2  2000  7  2  79  330  2000  17  27  2  2000  2  352  2000  2000  23  2000  2000  34  2  2000  7  2000  2000  2000  3  144  408  2000  607  2  2000  1407  2  8  2  2000  2000  804  2000  2  2  7  2000  2000  21  2  2000  86  7  2000  2000  2  656  2  2000  91  11  17  17  2000  2  2  2  400  13  78  2000  2000  196  65  2000  93  2000  2000  9  935  2000  8  34  6  2000  2  2000  7  2000  27  2000  571  2000  2  7  2  16  2  77  2000  49  2000  7  2000  1164  269  963  4  5  3  7  92  90  352  2000  2000  5  305  54  29  17  5  85  87  55  2000  2000  2000  2000  2000  2  2  905  2  2000  276  7  2  2000  13  2000  2  2000  2  7  101  44  808  4  400  2  67  2000  16  13  2  2  139  52  7  136  1789  2000  448  2000  24  7  2000  17  67  7  2  2000  2000  17  30  2  8  49  2  7  2000  12  99  2000  2  2000  1061  2  2000  2000  17  2000  2000  2  2  7  13  5  28  7  5  17  2  329  2000  24  4  2000  332  2000  7  2000  3  2000  2  3  9  2000  1592  2000  2000  2000  113  2000  2  2000  2000  3  2000  2000  2  2000  2000  2000  2000  7  2000  7  82  119  2  7  2  2000  2000  2000  2000  2  24  2000  7  331  248  114  75  547  3  403  2000  707  2  2000  2  16  8  2000  7  2000  20  1033  2  22  2000  933  8  2000  2000  2000  2000  3  2000  320  2000  2000  2  2000  109  2000  17  2000  7  2000  2000  4  2  7  2  7  2000  2  2000  2000  3  2000  2000  2000  2000  2000  2000  2000  327  2000  795  2000  2000  2000  20  2000  2000  2000  2000  2000  92  4  2000  5  1506  135  2000  7  8  2000  346  2000  383  2000  2000  2000  72  2000  25  2000  2000  2000  2000  49  2  7  7  2000  2000  2000  2000  107  11  187  17  301  2000  8  1269  67  2  2  7  10  8  361  16  7  2000  16  2  29  16  110  515  312  2000  4  2000  7  2000  8  68  5  2000  2000  2000  89  4  16  2000  2000  2  53  17  24  2000  2000  2000  2  2000  14  2000  2  2000  901  239  2000  817  51  7  7  2  2000  3  8  8  91  7  246  124  80  7  2  2000  2000  2000  7  7  2  1197  2000  2000  17  2000  2000  107  16  87  2000  66  2000  2000  2000  17  2000  7  2000  2000  338  274  2  7  2000  341  3  16  7  2  17  651  7  2000  7  84  2000  2000  2000  17  2000  2000  103  2000  46  17  2000  2  2000  97  117  88  74  2000  193  2000  7  2000  43  7  21  7  2000  7  8  2000  306  2000  46  25  2000  2000  2000  16  337  2000  1250  8  558  15  2000  232  6  4  1515  2000  44  2000  2000  2000  2000  56  17  112  8  2000  2000  7  2000  5  2000  8  2000  40  2000  17  2000  459  2000  2  2  3  2000  78  230  120  2000  2000  2  2000  16  2000  3  62  2000  5  7  55  2000  34  2000  2000  2000  2000  129  5  2000  113  2000  2000  7  2  656  44  7  28  7  17  5  2000  2000  48  2000  2  11  2000  2  4  2000  7  626  2000  3  2000  2000  2000  5  17  121  2000  531  569  645  2  102  2000  1020  2000  2000  2000  2000  1230  2000  2000  89  2000  8  2000  10  2000  464  2000  600  2  2  2000  2  19  2  5  7  2  151  2000  1128  2000  2000  93  20  2000  2000  2000  2000  2000  2000  735  16  2000  2000  2000  874  2000  2000  2000  2000  287  2  2000  2000  2  2000  2000  2000  2  2  88  13  2000  2000  673  29  129  2000  80  2  2000  39  780  8  2000  2  16  2000  8  17  65  46  2  2000  148  17  2000  2000  2  1597  579  2000  2000  2000  7  2000  2000  2000  28  707  99  8  7  4  2000  2000  2  2  558  2000  2  2  16  2000  1296  86  2000  2  2000  2000  1708  2000  2000  2  2  2000  2000  2000  2000  2000  2  2000  8  2000  441  793  7  2000  319  12  24  2  2000  16  94  2000  2  2000  17  2000  4  7  2  2000  7  2000  2000  2000  58  240  16  1657  2  928  7  2000  2000  2  2000  1039  2000  113  122  2000  2000  495  2000  2000  2000  2000  2  2000  57  2000  2  201  2000  2000  2  51  2000  120  7  2000  7  2  24  2000  7  7  2  2  17  2  1473  2000  2000  2  2000  8  2000  8  2000  2000  2000  3  563  304  2000  2000  65  9  2000  2000  33  663  8  197  139  2000  2000  8  2  2000  2000  17  2000  2  2000  2  7  5  2000  17  2000  358  855  7  2000  2  675  161  2000  163  452  148  2000  7  36  2  98  2000  3  30  17  7  260  184  3  2  2000  2000  2  4  4  493  7  2000  2000  2  2000  221  2  205  2000  2000  2000  2000  9  2000  146  194  2000  2000  2  2  123  2  40  4  2000  7  2  431  2000  2000  2000  7  7  2000  286  17  898  2000  2000  2000  248  4  14  60  238  2  1493  7  7  2000  2  7  811  7  24  203  74  416  2  4  82  4  89  3  2  2000  4  64  2  7  2  244  2000  16  2000  2000  1510  2  2000  2000  459  2  2000  2000  2000  349  3  2  25  2  70  2000  3  44  4  80  2  7  2000  2  2000  7  419  1218  2000  1042  36  2000  2000  7  267  2  90  13  461  2  4  2  774  315  17  2000  2000  8  193  2  7  2  2000  2  7  2000  2000  1051  58  169  2  16  2000  11  2  2000  7  2  2000  17  2000  2  2000  8  2000  2  7  104  56  2  2000  96  241  7  330  3  2000  2000  2000  3  2  2000  17  2000  2000  2000  2000  2000  2000  4  2000  7  2  51  2  2000  975  2000  524  2  999  20  25  2  78  2  2  2  2000  89  2000  2  175  398  38  5  7  285  2000  2000  2  7  2000  2000  2000  5  2000  2  2  28  2000  2000  17  2000  95  54  15  10  7  2000  7  2000  2000  2000  2000  70  2000  2  2000  2000  7  2000  2000  2000  29  2000  5  2000  8  44  2000  2000  2000  2000  5  2  34  2000  2000  7  147  17  2000  2000  30  2000  4  2000  16  7  34  2000  9  8  152  2000  2000  7  1307  5  102  2000  17  7  2  2000  17  2  2000  2  2000  4  7  2  2000  2  2  2000  2  2000  7  17  2000  2000  5  5  2000  996  8  48  7  182  17  2000  184  2  2  2000  7  2  16  2  8  3  1405  2000  2000  2  7  374  5  56  2000  2000  2  2000  2  2  2000  11  2  135  2000  2000  180  2000  908  2000  4  2000  129  20  2000  497  1139  105  2000  2  1847  1159  2000  2000  21  2000  97  45  4  7  2  2000  2000  2000  139  2000  93  2  29  2  2000  7  16  5  7  16  77  2000  118  2  150  8  2  369  2000  2000  2000  2000  2000  2  23  2000  16  28  17  13  4  8  2000  17  2000  3  16  2000  539  16  102  2000  7  2  7  2000  2000  2000  17  5  476  20  2000  2  15  2  2000  23  2000  15  8  181  5  4  71  40  7  2  2000  17  24  2000  2000  2  2000  2  2  230  154  2000  1696  179  188  2000  2  10  422  166  2000  2  16  156  514  2000  90  2  2000  2000  2  98  316  57  2000  8  2  2000  2000  2  8  16  4  3  2000  2000  17  7  238  5  2  2000  2000  2  3  7  16  349  2  427  2000  2000  2000  2000  2000  2  8  2000  22  2000  7  8  2000  2000  2000  389  16  1536  2000  9  8  2000  2000  17  17  244  7  40  2000  7  1057  2000  2000  2000  2  2000  154  2000  313  13  115  2000  19  16  2000  11  2000  105  2000  12  70  2000  2000  289  2000  2000  101  2  2000  30  16  2000  4  2  2  2000  7  2000  49  2  2  129  16  903  89  2000  7  121  2000  59  2000  2000  2  7  2000  2000  641  2000  2000  2  2000  2  2  40  7  2000  8  2000  24  2  2  2000  2000  2  2  20  15  2000  2000  2  17  2000  95  40  8  2000  2  2000  2000  2000  2000  2  96  7  2  2000  2000  2  2  2000  2  7  2000  56  2000  88  2  15  2000  2000  2000  2000  44  2000  353  129  15  2000  639  60  2  88  2000  2000  7  424  2  70  13  2000  2  16  2000  8  29  235  2  2000  2000  97  7  2000  2000  2000  2000  501  123  8  131  228  2  2000  2  2  2000  2000  17  2000  2000  2  2000  2  7  2  4  17  123  174  806  2000  39  2000  2000  7  2  74  10  2000  44  7  643  2000  2  2  2000  54  3  86  526  2000  2000  2000  2000  2000  7  7  17  96  16  2000  2000  27  2  5  2  2  2000  2000  12  2000  2000  2000  2  38  2000  55  2000  2000  2  2  15  1406  2  2  2000  806  129  2000  2000  2000  1330  8  2000  15  2000  2000  2000  458  2000  128  3  7  2000  3  2000  2000  4  72  7  216  2000  2  17  2  76  7  17  2  335  46  7  2000  2000  1202  109  46  4  2000  103  72  1631  27  2  4  69  963  7  24  17  16  16  2000  2000  1630  24  2000  2  2  30  2  2000  2000  64  2000  3  77  2000  8  9  7  2000  29  2000  2000  8  2000  2  2000  20  2000  2000  2  8  3  2000  2  4  2000  17  44  2000  16  7  2000  38  2000  17  83  2000  14  16  2000  8  551  2000  2  2000  8  2000  7  73  2  2000  2000  2000  7  651  2000  2000  2000  17  2000  2000  2  2000  2  100  2000  2000  293  2  2000  2000  4  17  2000  2000  4  2000  2000  2000  2000  2  8  7  2  2000  2000  16  2  2000  46  2000  2000  7  2000  2  173  8  4  48  7  4  7  2  2000  2000  121  2000  4  2000  2000  2000  7  2  2000  5  2000  8  196  72  2000  2000  263  2000  2  2  2000  2000  136  2000  2000  2000  2  61  2  16  2000  2000  2000  2000  2000  7  17  2  2000  2000  23  44  1656  2  2000  2000  2000  2  2000  2000  2000  2  2  951  40  2  1544  2000  2000  28  2000  303  7  5  7  452  91  17  2000  2000  2000  46  4  2000  2000  2000  1713  2  139  3  2000  238  560  2000  2000  2000  2000  2000  2000  17  2000  17  2000  2000  2000  57  18  2000  2000  7  7  555  100  185  2000  1568  505  3  8  2000  2  176  2000  2000  9  2  2  2000  1277  2  40  579  2000  21  22  76  513  2000  20  2000  10  17  17  1160  2000  2000  2000  2000  2000  2  6  2000  2000  2000  16  2  2  2000  63  2000  1173  2000  2000  2000  18  3  2  98  8  24  2000  2000  439  2000  2000  2000  2  2000  22  96  2000  2000  86  1025  16  2000  147  2  2000  2000  164  7  3  17  2000  2000  2000  74  2000  2000  2  2  136  670  2000  17  281  2000  701  2  2000  108  2000  4  73  2000  611  2000  24  2000  2000  7  2000  2000  2000  2000  7  2000  2000  2000  2000  7  101  2000  2000  433  7  147  2000  3  2000  2000  2000  36  2000  2  2000  2  2000  572  3  43  7  17  104  2000  12  4  2000  83  1153  141  100  2000  39  24  4  8  2000  8  2000  2000  2000  2000  213  2  2000  2000  2  212  61  7  2  2  16  2000  17  17  2000  9  9  2000  793  2  2  3  4  2  2000  2000  68  689  17  8  2000  4  16  2000  2000  41  1668  2000  16  148  2000  8  2000  103  52  3  2000  831  2000  17  3  16  911  2  2000  24  78  7  95  2000  7  2000  17  154  2000  2000  2000  2000  2000  17  107  3  2000  138  2000  2  2000  2000  246  1709  8  25  2  2000  68  195  2000  2  2  2000  1365  2000  2000  2000  17  2  2000  2  2000  3  245  2  9  9  2000  262  2000  2000  530  9  501  390  2000  7  25  279  2000  2000  2000  24  2000  2  1053  17  2000  273  7  70  38  17  2  2000  23  2000  3  2000  17  2000  8  16  2000  8  17  56  41  166  2000  2000  8  2000  3  2  2000  2000  8  151  2000  2000  7  2000  129  2000  2000  2000  96  3  9  2000  5  14  2000  2000  693  2000  7  380  2  7  2  213  8  2000  2000  2000  16  2000  165  16  2000  2  10  700  2000  2000  25  2  8  8  2  2  8  8  7  40  2000  2000  2  15  432  2  2000  2000  2000  2000  2000  99  2000  2000  2000  386  19  2  16  2  2000  144  2000  2  16  2000  155  82  2000  3  2000  127  2000  2000  2000  7  3  162  44  1680  2000  2000  2000  7  2  2000  7  2000  77  333  8  2000  135  17  2000  10  161  2000  2  29  17  2  2  2  364  5  2000  5  2  24  815  2000  2000  8  195  2000  29  29  2000  2000  2000  7  2000  172  34  2  2000  2000  5  650  2000  2000  2  2  2  162  2000  2000  78  550  2000  2  2000  17  137  9  2000  2000  114  2000  2000  2  52  7  7  631  7  2000  2000  2000  72  2000  17  17  2  135  2000  2000  523  2000  2000  2  16  2000  2000  2  2000  73  2  3  7  849  2  2000  2000  2  2000  17  17  3  2000  58  71  2000  330  71  60  2000  2000  2000  2000  17  2000  100  74  2000  2000  2000  29  160  2  7  8  613  4  1504  2  2000  2000  17  583  2000  2000  2000  2000  2  16  58  2000  2000  7  2000  4  2000  8  2  123  154  20  2000  2000  5  2000  2000  2000  2000  2000  3  94  2000  16  2000  2  139  2000  2000  2000  7  7  20  2000  2  329  2  2  2  522  7  17  15  2000  95  156  2  2000  3  16  5  5  2  5  20  16  2  2  2000  40  2  2000  2  2000  2000  2000  352  2000  2000  8  95  2000  2  2000  2  2000  2000  8  44  2  5  2000  2000  452  40  12  2000  2  2000  2000  2000  7  345  159  2000  16  17  2  2000  2  20  2  2000  4  185  2000  16  2000  2000  2000  2000  2000  2000  2000  2  2000  113  2  2000  55  537  21  17  179  17  7  2000  105  5  237  2000  8  2  2000  2  2000  8  334  16  274  2000  2000  2000  2000  2000  2  17  3  2000  2000  398  3  48  2  2  9  4  154  16  2000  2000  2000  2000  2000  2000  2  2000  2000  24  2000  9  193  129  2000  2000  2000  2000  21  107  2000  2000  2  428  7  20  2000  2000  2000  1416  2000  2  11  2000  74  86  30  17  2000  17  19  2000  21  7  40  2  2  8  2000  2000  2000  2000  8  2  2  2000  2  2000  403  40  2000  2000  2000  2  2000  2  44  7  2000  2000  29  24  16  277  16  2000  2  2000  4  7  7  2000  2  2000  17  2000  4  2000  2  23  297  5  2000  2000  31  2000  2000  870  4  2000  31  2000  2000  123  2000  2  2  7  2000  80  7  131  64  2000  2000  2000  2000  17  2000  2000  13  2000  2  2000  2  25  2  152  2  2000  8  17  29  7  16  17  19  4  650  2  2000  2000  3  2000  143  2000  2000  2000  2000  2000  2000  2000  2000  2  2000  669  2000  10  112  2  2  2000  75  2000  607  2  37  2000  78  2  7  26  2  4  139  2000  11  28  38  17  2000  526  2  2000  2  2000  2000  7  60  2000  3  29  8  2  3  7  974  702  99  2000  2  7  2000  16  1458  2000  3  2000  2000  2000  2000  16  17  2000  96  16  2000  12  7  111  2  2000  2  125  2000  1128  7  2000  7  7  2  7  2  2000  20  3  106  986  16  72  2000  2000  2000  7  40  89  2000  2000  2  2000  2000  2000  4  2000  2000  2000  2000  7  7  2000  3  47  94  2  2000  8  2000  2  385  2000  492  5  46  2000  8  2000  2000  2  378  2  15  2000  409  2000  2000  2000  2000  20  2000  2000  2000  7  2  16  2000  2  366  2000  2000  2000  2  7  30  2  57  2000  2  2000  198  2000  2  2000  5  2  2000  2000  61  8  2  2000  17  2  2000  93  2000  2000  2000  2  2000  17  2  1576  2000  2000  2000  2000  2000  2000  2000  7  17  30  2000  2  2000  2  2000  2000  2000  19  8  8  2000  2  17  2000  7  2000  2000  71  2000  2  28  2  2000  2000  2000  2000  512  2  2000  2000  99  44  2  16  2000  2000  2  100  2000  4  7  2  3  74  2000  2000  17  2  2  16  2000  3  2000  24  2000  7  645  17  2000  2000  2000  862  16  13  6  221  2000  2  2000  2  7  2000  11  2000  2000  24  7  2000  7  7  2000  2000  2000  2000  2000  174  81  7  7  23  2000  36  13  292  340  2000  15  2000  73  2000  2  2  2000  2000  2  2000  2000  2000  2  8  2  2  16  7  2000  7  2000  2000  206  2000  175  396  2000  2000  2000  2000  7  7  2000  10  2  204  2000  2000  8  2  2000  2  2000  9  54  3  2  4  264  2000  2  2  2000  19  2  29  2000  2  2000  38  2000  7  125  7  2  2  8  2000  2  2000  2000  2  642  4  7  40  663  2000  38  142  29  2000  2000  2000  8  2000  7  34  16  2000  2000  3  2000  2000  16  17  11  244  2000  16  2000  4  81  57  3  2000  2000  38  2  2000  3  2000  2000  3  17  44  17  2000  7  2  2000  82  2000  2000  2000  2000  2000  2  134  2  301  2  2000  2  17  7  2  2000  2000  18  2  2000  369  2  2000  2000  3  2  2000  3  314  16  7  3  2  5  789  2000  2000  1618  2000  167  2000  2000  807  19  2  7  64  2000  2  2000  5  2  2000  2  2000  2000  307  2  2000  2000  2  7  2  2000  2000  16  2  10  2  2000  1004  2000  2  740  329  2000  1499  2000  56  2  2000  1571  2000  8  2000  7  2000  31  2000  806  2000  7  44  665  2000  17  2000  26  7  202  2000  2000  2000  2  39  2000  7  127  224  17  2000  2000  2000  2000  8  23  2000  2000  2000  3  500  199  2000  7  11  355  2  7  109  2000  3  8  2000  6  99  2000  7  2000  2000  243  2000  2000  2000  4  7  2000  2000  2000  2000  2  2000  2000  2  2000  2000  2  4  7  866  2000  2  2000  2000  2000  68  1056  2000  2  330  2  2000  2000  140  12  5  17  2000  2000  2000  34  3  2000  2000  2000  7  2000  2000  2000  2000  2  87  29  7  302  2  2000  7  2000  65  2000  23  2  10  2  2000  2000  2  2000  2000  2000  124  8  7  2000  2000  2000  2  3  2000  102  58  2000  3  841  29  117  2  2000  5  2000  2000  2000  2000  14  108  8  2000  2  2000  2  2000  2000  2000  2000  205  14  2000  2000  2000  2000  2000  2000  40  2000  24  2000  615  7  7  7  2000  267  450  483  7  17  21  2  2000  3  2000  950  21  4  2000  149  7  2000  2000  891  102  2000  2  2000  7  2  7  2000  2000  7  2000  27  16  139  247  2  4  7  2000  2  303  33  2000  2000  350  7  8  2000  2000  2000  2  2000  2000  193  2000  2000  2000  59  2000  2  2000  2  2000  2  2000  2000  2  2  7  2000  7  2000  17  2  2000  2000  2000  2000  7  2000  7  3  2000  2000  2000  2000  2000  16  2000  7  8  7  2000  2000  2000  2000  281  20  111  612  47  90  4  16  44  2  2000  2000  17  2000  2000  73  2000  2  2  2000  2000  192  2  2000  2  8  2000  1157  2000  2000  2  2000  7  2  2000  8  7  91  94  386  2000  2000  2  2  14  2000  3  12  2000  2000  21  44  1291  205  2000  22  2000  2000  2000  2000  2000  2  15  2000  7  7  2000  2000  17  7  5  2000  17  19  2000  2000  97  1545  121  2  7  99  361  158  61  85  63  60  121  2000  3  172  2000  129  1445  2000  2  9  2000  3  2000  203  17  188  16  15  322  2000  24  2  2000  2000  109  2  2  2000  2000  2000  130  2  5  465  2000  2000  2000  7  2000  2000  2000  2000  423  2  55  108  2  2000  8  2000  2000  17  2000  136  16  2000  2  2000  17  16  7  7  2000  7  7  2  2000  2  2000  2000  286  2000  2  2000  2000  43  7  2  9  2000  2000  2  2000  1224  45  17  2000  2000  106  9  663  2  2000  1781  4  2000  2  2000  17  8  2000  459  2000  2  20  2  2  2  2000  2000  4  8  286  2000  3  18  9  16  688  2000  2000  2000  13  8  2000  51  2000  2000  2  2000  2000  24  2000  2  2000  2000  13  2  2000  143  700  9  2000  8  8  5  2000  2  2000  2000  2000  2  2  2  10  24  2000  2000  502  44  16  48  2  7  7  820  17  8  2  48  72  2  2000  7  2  2  2000  2000  5  2  2000  2000  2000  24  2000  2000  29  17  17  2  2000  2000  2000  1477  60  2000  2  2000  486  3  2  24  2000  7  2000  366  2000  293  33  2000  1195  63  2000  8  135  2000  7  1629  2  959  4  2  8  14  2000  2  9  2  104  2000  17  2  2000  2000  143  2000  2000  2000  3  2  2000  2000  2000  61  8  2  2  2000  2000  8  27  3  2000  2  63  2000  2000  2  2000  12  2000  4  8  2  11  7  92  65  841  7  2000  11  2000  2000  4  2000  4  5  2000  20  2  24  263  18  65  5  2000  2000  7  2  2000  1546  2000  2000  2  2  627  2000  2000  243  2000  2  3  2  17  830  2000  1814  7  2000  2000  2000  2000  2000  3  82  2000  5  2000  2  595  2000  17  65  2000  2000  5  1152  4  570  2000  2000  68  2  2000  2  2000  2000  2000  111  2000  2000  16  7  17  3  2000  2000  2000  2000  3  3  5  178  2000  159  2  3  2  7  17  2000  2000  5  1552  2000  2000  2000  8  2000  2000  156  2000  22  2000  2000  2  2000  2  14  7  2000  2  2000  7  2000  16  2000  2000  2000  2  2  4  38  114  27  7  101  384  2000  35  24  4  2000  2000  2000  2000  9  46  7  8  2000  4  2000  2000  99  1558  93  2000  24  2000  2000  128  2000  2  2000  2000  2000  4  2000  2  423  2000  2000  2000  7  2000  2000  2000  2  2000  2  2  2000  2  2000  2  112  2000  2000  2000  2  2  2000  2  7  2000  2000  2000  2000  446  28  2000  414  2000  2  138  4  2000  2000  2  120  7  24  2  2000  2000  13  17  72  152  17  2000  7  2000  40  2000  2000  17  2000  2000  16  15  43  167  24  2  702  2000  7  2000  11  2000  89  425  2000  2000  2000  326  2000  2000  2  8  4  16  45  2000  2000  2  2  100  2  75  2  4  2  3  7  2000  3  1423  2000  7  2000  2000  172  3  2000  8  4  270  2000  2000  2  16  20  7  2000  571  2000  2000  2000  2000  44  73  773  2000  3  123  2000  2000  2000  7  965  3  6  51  2000  2000  7  2000  2  2  2000  2  2000  2000  17  7  2  2  4  413  17  2  2000  2000  2000  2000  3  7  2000  2000  2000  2000  7  2000  220  7  2  54  2000  2  2  2000  16  2000  2000  17  2000  2000  2  2000  2000  2000  2000  7  2000  7  8  2000  2000  2  3  2000  2000  7  7  2000  2  2  7  2  2  2000  17  2000  2  3  2000  279  3  17  2  282  3  527  2000  2000  2000  2000  2000  64  16  2000  43  2000  314  44  2000  2000  2000  2  2000  2000  17  2000  2000  2000  2000  88  2000  70  2  138  2000  2000  637  2000  2000  274  380  2  7  2000  1446  408  8  2000  2000  2000  2000  2  2000  2  4  8  2000  2000  1514  2000  2000  2000  7  17  2000  538  2000  114  2000  380  2000  2000  2000  141  18  7  7  7  5  2  2000  64  15  17  7  2  2  2000  3  2000  2000  127  2000  2000  2000  7  2  2  2  2000  2000  2  17  115  2  16  2  2000  2000  342  2000  17  2000  7  25  2000  2000  1629  5  2  7  610  8  2000  4  17  2000  2000  13  2000  2  2000  391  2000  7  2  2  2000  2000  2000  28  438  2  2000  2000  109  15  17  2  102  2000  17  65  5  3  2  2  2000  2000  2  61  2000  2000  2000  2000  2000  493  2  28  118  2000  17  2  2  2000  2000  2000  2000  2000  3  2  2000  7  2  2000  160  78  4  7  7  2  8  3  8  242  17  2000  2000  774  16  2000  28  70  95  16  2000  2  2000  42  17  2  2  2  2  2  7  4  2000  8  2000  2000  17  2000  25  130  7  21  798  2000  4  2000  17  2000  7  24  2  2  6  2000  7  3  16  641  2000  356  2000  2000  2000  7  2000  2000  2000  22  2000  2000  4  2000  1154  80  92  2000  2000  682  2000  2  2000  2000  4  3  2  3  2000  17  2000  2000  2  9  2000  102  2000  2  64  5  2000  2  2000  555  3  2000  7  2000  2  154  16  8  2  7  2  40  44  310  2000  2000  202  2000  2000  2  2000  2000  2000  7  5  1300  2000  2000  8  112  2000  8  2000  3  17  2000  7  2000  13  118  9  622  2  2000  277  73  473  7  9  2000  2000  104  8  2  2000  154  78  17  2000  36  7  2000  7  733  2000  2000  37  9  2000  2000  48  350  2000  9  7  2  354  24  7  7  12  2000  2000  1300  2000  8  3  2000  2  2000  557  2000  114  86  2000  2000  2000  2000  2000  16  2  17  4  518  17  60  2  216  5  2000  2  80  72  2000  2000  2000  2000  2000  7  2000  2000  2000  96  2000  2000  2  7  2000  2000  2  130  2000  2  2000  76  8  2000  3  7  2  2000  178  2  2  7  2000  2000  2000  2000  2000  1175  111  2000  329  2000  8  449  2  2000  49  76  2000  2  2000  2  9  171  2000  2  87  7  4  2000  8  2  2000  317  2  650  24  2000  16  8  91  489  751  2000  7  2000  321  2000  2000  29  2000  8  2000  9  7  2  58  2000  12  15  2  2  2  2  892  5  1314  11  2000  16  2000  813  4  2  7  2000  2000  2000  76  2000  29  2  2  2  2000  4  12  3  183  7  275  8  2000  2000  2000  17  2000  2  2000  24  3  380  2  3  7  2000  2000  2000  3


==> plots/example_big/cdf5050_BR_copy.txt <==
2000  16  2000  823  4  2  2  2  772  2  533  22  2000  2000  2  2000  41  2000  2  114  7  2000  2  2000  2000  2000  2000  17  5  2000  2  2  2000  78  17  99  59  2000  2000  241  2  2  2  600  643  16  2000  13  2000  13  2000  24  3  824  2000  224  60  2  2000  7  427  2000  2000  2000  2000  2  456  972  8  2000  2000  2  2  87  7  8  139  17  2000  16  2  4  2  2000  2  2000  185  2000  2000  7  594  2  8  2  194  12  2000  2000  2000  16  2000  2  123  2000  108  2000  2000  2000  2  184  233  2  378  7  29  2000  93  20  28  1119  17  1275  2000  2000  16  2  7  17  97  47  2  4  115  3  44  19  2000  473  2  24  2000  729  2000  2000  2000  8  2000  7  2000  16  2000  2  229  2000  2000  94  2  2000  2000  17  2  20  7  25  5  2000  2000  2  2000  5  7  108  4  2  2000  1602  2  2000  7  2000  106  15  17  2  2000  2000  8  2000  15  2  16  2  2000  411  624  2  120  70  16  4  40  123  2  463  17  2000  80  2000  129  7  2000  7  110  2000  235  2  3  2000  2  2000  2000  2000  80  2000  2000  3  63  2000  7  2000  34  3  2000  106  823  2000  2000  2000  17  2000  2  4  2  2  2000  2000  2000  425  2000  271  2  405  2000  477  2000  78  53  2  17  8  16  11  2000  2000  2000  7  1686  2000  2000  2000  20  194  16  7  2000  2000  2000  16  17  463  2000  2000  2000  2000  2  2000  2000  5  2  4  2000  2000  7  2000  7  7  2  17  2  2000  7  86  2  2000  44  52  2000  2000  2000  11  129  5  2000  2  2000  2000  2000  2  17  2000  60  735  269  16  2  16  2000  4  2000  17  159  2  654  17  2000  62  2  2  159  2000  2  2  2000  2000  2  2000  7  2000  2000  7  2000  2000  44  2  2000  1186  12  2000  128  2000  7  2000  20  3  2000  2000  700  2000  102  2  2000  2000  2000  16  2000  1695  121  7  2  2  2  2000  30  2000  162  97  372  2000  9  2000  2000  16  3  2000  3  76  2  14  2000  73  2000  83  244  7  14  4  242  2000  16  3  313  16  2000  130  7  2000  2000  422  2000  56  15  2000  2000  7  2000  7  2  2000  77  2000  17  2000  209  2000  7  2000  2000  17  530  2  8  2  8  2000  2000  2000  5  2000  523  8  2000  5  8  7  283  2  7  2000  174  2000  739  2  2000  8  2000  2000  273  2000  9  345  2000  2  780  2  8  7  2000  2000  91  4  9  163  302  2000  2000  2000  7  2000  7  2000  9  55  7  2000  2000  2  189  89  2000  2000  2000  2000  2  2  207  2000  2000  2000  9  123  2000  2  2000  4  242  2000  106  2  2  2000  7  2000  2000  16  2000  3  2000  1027  462  3  252  65  313  20  2000  175  6  2000  2  2000  2000  2000  851  2000  17  2000  2000  2  2000  124  16  7  2  7  3  2000  2000  2  2000  17  2000  6  217  192  7  158  318  2  2000  2000  4  3  2000  2000  2  2000  2000  52  2000  7  75  2000  463  7  9  2  2000  8  3  2  2000  2000  2000  2000  4  217  2000  16  5  9  2000  2000  2000  10  2000  2000  2  2000  2000  133  1571  2  7  2000  94  2  2  2000  2000  2  2  53  2000  2000  2000  2  2000  7  2  2000  2000  2000  2000  7  8  2000  15  2000  8  2000  2000  2  2  8  2  4  2000  101  2000  2  12  2000  2000  2000  7  2000  2000  7  2000  7  9  16  114  8  7  2000  5  120  2  2000  2000  2  35  1248  5  2000  2  8  2000  2  1529  17  9  2000  2  2000  34  2  2000  464  2000  7  65  2000  839  35  40  5  2  3  2000  7  2  2000  2000  2000  2000  2000  2000  75  2  1354  2  17  2000  3  2000  544  99  2  17  2000  2000  2  2000  2  2000  2000  29  2  2000  2  7  7  16  2  2  2000  16  14  2000  2000  2  2000  11  2000  17  2000  2000  17  412  2  2000  4  2  7  1179  29  7  7  80  7  29  17  2  2000  2000  2  17  2  5  2000  2000  2000  2000  9  2  2  2000  2000  100  2  2000  2000  275  2  2  3  4  2000  2  226  2000  2  17  2  2  104  2000  2000  2  2000  2000  2000  2000  3  54  2000  2000  8  2  95  4  2000  2000  9  53  2000  2000  568  2  25  2000  8  16  2000  7  9  2000  2000  2  22  907  2000  2  2  171  2000  581  394  2000  2  7  2000  252  2000  2000  986  11  30  224  2000  4  2000  40  40  2000  5  2000  2000  299  2  2000  3  2000  17  16  2000  2000  24  1327  2  2000  2  2000  24  8  2  72  2000  3  17  164  7  2000  11  1510  70  81  2000  1159  2000  602  2  8  17  2000  2  13  7  2000  2000  2  9  2000  112  2000  16  2  2000  2000  2000  2  2000  2000  2  17  2000  2000  2000  2000  12  7  7  2000  2000  2000  65  2000  2000  2000  40  2000  8  2  2000  7  2  19  4  53  2000  817  2000  9  2  2000  473  2000  65  272  2000  2  9  720  2000  8  2000  3  2000  2  16  8  2000  2000  2000  2  7  93  2  2  2000  2000  2000  7  2000  2000  2000  65  5  73  2000  5  2000  2000  2000  2000  9  2000  2000  2000  894  2000  2000  2000  17  2000  2000  8  9  2000  2000  5  2000  17  2000  2000  2000  121  7  2  232  8  2000  2000  163  2  7  2  2  2000  16  162  37  2000  2000  2000  2000  2000  2  2000  2000  2000  2000  2000  2  3  2000  2  147  2  1053  3  2000  930  2000  2000  2  134  3  16  2000  24  404  2000  8  2  7  2  2000  16  2000  1035  799  78  2000  2000  2000  2000  17  7  3  2  3  3  2000  2000  7  1061  17  2000  12  2  2000  747  16  521  2000  44  163  2  2000  12  2000  2000  646  2000  379  7  2  78  2  312  2000  112  2000  2000  2000  7  29  7  2000  2000  38  7  552  2000  76  2000  2  2000  2000  2000  2000  2000  2000  2000  71  16  2000  40  417  17  2000  17  7  2000  2  2000  2000  2000  2000  2000  2000  8  2000  8  2  2000  706  2000  3  32  17  231  2  2000  2  17  2000  16  3  336  16  2  2000  2000  3  235  16  8  3  2000  2000  4  2000  24  2  2000  4  2000  7  86  2000  2000  2000  8  7  2000  2  2000  2000  2000  2  17  9  2  2000  2000  2  119  2  4  2000  7  7  2000  7  2000  184  3  2000  7  7  2000  16  805  5  4  2000  3  12  2000  16  2000  89  2000  2000  2000  45  2000  2000  2000  2000  483  392  116  2000  612  2000  1817  512  2000  2000  340  68  7  144  2000  2000  29  2  2000  2000  2000  3  16  4  2  2  2000  7  2  2000  2  2000  8  17  71  2000  8  2  2000  405  2000  2000  8  2000  5  24  2000  2000  242  2  29  147  737  2  9  2000  2000  40  283  2000  16  2  40  2000  3  2000  1021  2000  2000  16  2000  2000  2000  28  2000  2000  2000  2  2000  148  17  2  2  522  3  7  190  2000  10  2000  2000  2000  3  2  2000  683  2000  17  16  2000  719  2  7  2000  2  3  2000  484  66  2000  3  7  2000  923  11  2000  535  19  2  2  7  2000  146  83  2  9  2000  2  2000  165  24  2000  68  2000  403  274  3  2  170  17  222  931  2000  30  2000  33  2  2  2  2  548  25  2000  2000  7  2000  17  609  7  303  17  2000  2000  2000  2000  2  2000  2000  527  2000  2  151  2000  17  121  17  2  7  27  147  2000  201  2  2000  17  5  7  2000  2000  2  2000  2000  2000  2000  8  2  3  2000  2  113  2000  2000  164  3  2000  4  2000  4  5  2000  3  2000  7  418  48  447  151  2000  8  2000  2000  2  2000  20  2000  2000  335  9  29  2000  2000  2000  2000  2000  2000  2000  2000  196  7  2000  34  2000  8  83  7  2  17  2000  2  2000  7  22  3  2000  2000  2000  5  5  2000  2  2000  2  2  2000  7  7  8  2000  8  2000  8  52  195  2000  2  72  7  2000  15  2000  2000  2000  59  5  60  2  24  2000  2000  2000  2000  2000  2  2000  16  462  397  2000  6  2  7  2000  143  2000  2000  7  2  2000  5  73  8  2000  100  16  24  82  2000  7  2000  8  2000  3  16  4  100  2000  40  2000  4  2000  2  2000  2000  2  2000  17  2000  2000  7  77  7  99  2  24  2000  2000  2000  8  2000  609  41  385  2000  2  7  2000  176  2000  2000  661  1015  146  2000  2  207  2000  2000  2000  8  7  90  2000  2000  2000  112  2  17  2000  10  8  2000  2000  1332  265  2000  478  308  68  2000  17  2000  7  8  2000  447  44  2000  2000  16  119  4  2  2000  2000  2000  7  2  17  2000  2000  2000  2  2000  2  186  877  2  110  2000  7  2  2000  2000  2000  60  8  16  5  2  207  131  2000  2000  7  591  2  2000  2  2000  431  4  2000  7  40  2000  2000  1582  2000  2000  2000  2000  2000  96  68  2000  147  2000  2000  2000  29  17  2000  2000  2000  654  7  2000  600  21  17  2000  17  2000  2000  2000  2000  3  3  2000  29  2  7  4  2000  211  2  5  92  1444  2000  2000  2000  2000  3  3  7  2  2000  2000  162  223  2  2  29  17  16  2000  2000  2  2000  2000  253  2000  8  2000  2000  2  482  2  2000  2000  14  106  336  2000  2  93  80  2000  2000  2000  2000  2000  1216  2000  5  2000  113  106  7  2000  7  3  224  2000  2000  484  2000  16  17  109  2000  4  2000  2000  2  2  78  7  2000  193  8  17  7  2000  2000  2  2000  2  8  25  16  8  15  122  184  16  2000  2000  8  2000  2000  3  91  2  2000  186  2000  5  2  2000  2000  2000  7  458  227  53  244  2000  2000  102  844  1274  1325  529  2000  7  3  52  4  16  21  17  17  17  114  7  16  34  197  2  7  2  7  8  17  2000  9  2000  2000  2000  37  7  96  17  2000  2000  57  2000  409  2000  2  2000  80  116  2000  17  2000  2000  709  78  382  2000  2000  10  17  16  2000  25  2000  2000  56  2  13  2  2  2000  2000  2000  2  2000  2  2000  2000  2000  16  17  2000  5  2000  221  2000  3  8  286  2000  2000  314  2000  2000  2000  892  14  2000  2000  2000  170  16  2000  3  2000  3  20  2000  938  2000  24  2000  2000  7  2000  4  2000  2000  24  2  2000  74  2000  18  8  2000  2000  7  2000  2000  2000  17  2000  2  262  2000  4  37  2000  2000  3  8  17  10  2000  7  2  16  2  2000  346  2000  2000  2000  3  2000  2  2  8  7  7  34  8  7  4  93  2000  38  2  2000  7  105  2000  2  428  562  29  14  3  4  2000  34  125  7  2  102  141  2  2000  2000  2  7  373  2000  2000  801  2  23  2000  10  2000  2000  2000  835  7  2000  2000  2000  2000  2  10  2  2000  2000  2000  44  515  2000  2000  2  5  995  7  2000  2  2000  2000  44  16  2000  2000  2000  2000  64  2000  7  16  2000  2000  60  2000  2000  29  2000  2  2000  762  7  17  192  2  2000  2000  115  7  812  2000  2  17  23  2000  572  2000  17  5  144  573  2  2000  2000  2000  251  2  4  7  288  2000  8  3  2000  263  2000  8  17  5  2000  17  2000  2000  2  2000  2000  2000  2000  2000  17  2000  2000  2  2000  2000  5  8  53  2000  17  2000  2  12  2  3  2000  327  2000  2000  29  328  2  2000  2000  2000  2000  2000  2  2  7  2000  40  1200  8  17  2000  2000  93  3  2000  2  200  2000  2000  2000  2  5  7  40  2000  33  2000  2000  333  172  2000  16  2000  5  684  2000  236  164  25  28  61  2000  60  2000  17  120  26  16  2  2  2000  2000  7  1526  221  2000  2000  2000  2000  16  2000  7  2000  4  7  151  151  2000  7  2000  65  40  3  16  1248  2000  2000  2000  2  2000  2000  2000  3  2  101  2000  7  178  2000  354  2000  297  2000  7  2000  7  2000  2000  2000  17  190  91  44  7  525  790  17  2000  2  229  2  2000  2000  1422  2  4  2000  17  2000  17  19  2000  17  2000  2000  2000  7  107  2000  25  174  2000  38  2  1509  96  2000  2  138  6  7  2000  2000  2000  2000  264  2000  8  2000  81  2000  5  2000  2000  8  2000  2000  10  2000  2000  2000  2000  8  2000  2000  2  2000  479  7  152  16  2  2000  1606  3  2000  83  2  2000  2  2000  2000  2  1227  2000  5  2  2000  2  2000  7  7  2000  2  41  138  2000  2000  2000  7  169  2000  7  77  9  336  2000  2  465  2  2000  16  2000  2  20  2000  44  289  47  102  2  2  2000  312  2000  2000  2000  2  2  2000  16  2  2000  2000  5  25  98  2000  2  90  8  2000  332  24  17  2000  2  2000  3  2000  7  2  87  2000  16  2000  44  159  2000  2000  702  2000  2000  7  12  2  2  101  2000  10  123  2000  2000  56  2  2000  2000  2000  2000  16  2  4  16  23  2  2000  2  2000  2000  2000  2000  55  2  2000  2000  2000  2000  16  2000  496  2000  4  2000  2  160  2000  2000  7  2000  113  2000  953  7  7  7  355  82  2000  2000  2000  2  7  2000  2000  2000  4  2000  2000  2000  2  2000  2000  8  2000  2000  5  2000  2000  2000  2000  7  829  2  22  2000  2000  92  2  2000  53  138  2000  2  8  24  5  16  2000  19  7  7  2  1139  2000  2  105  3  2000  56  7  2000  9  17  17  131  2000  2000  2000  2000  540  8  7  77  289  60  1060  2000  2000  29  2000  8  391  17  218  2  2  2  2000  17  7  7  2000  920  2  2000  24  2000  2000  3  2000  3  10  2  2  3  7  2000  1430  2000  2000  2000  8  5  3  16  2000  11  45  338  2000  2000  3  2  2000  2000  32  5  201  2  2000  2000  3  7  2000  924  55  3  2000  2000  375  116  2  2000  2  4  88  2000  2  94  64  2000  2  1457  6  2000  10  2000  2  2000  8  2000  2000  3  17  28  2000  2  28  2000  115  2000  2000  130  2  2000  2000  2000  62  67  2000  2000  2000  2000  2  7  3  2000  327  2  7  7  2  2  118  2  19  2000  2000  2000  2  3  44  2  2  8  2  4  17  3  2000  7  210  196  9  2000  148  3  2000  2  9  7  2  16  15  2000  2000  2000  2  210  17  7  16  2  2000  17  2000  2000  15  9  1530  2000  498  17  168  261  2  7  2000  2000  2000  19  2000  2000  83  706  452  175  117  2  3  2000  2000  2000  29  2000  17  406  241  2000  2  29  82  673  2000  13  2000  29  349  4  368  5  2000  5  2000  31  14  2000  46  2000  2000  2000  7  30  3  9  8  17  87  2000  2000  2000  2  2000  172  157  2000  2000  638  2000  75  4  3  67  8  27  2000  2000  4  78  12  17  112  2  15  2000  2000  4  2000  8  2  320  2000  7  2000  61  2000  19  2000  2  1240  8  16  2000  29  7  48  16  797  2000  2000  2000  2000  2000  2000  2000  752  3  2000  9  7  2000  515  2000  1389  173  377  2000  7  2000  357  147  2000  8  61  2000  2  2000  355  2  4  2000  2000  8  7  2  2000  235  34  2  2  2000  2000  7  2000  3  7  2  7  2000  3  17  2  2000  9  13  2000  2000  2000  116  2000  2000  2  2  99  401  2000  2000  5  2000  237  17  4  2000  2000  2000  2000  571  2  159  2000  2000  2000  1154  2000  520  2  16  99  108  2000  8  7  8  5  93  7  772  4  2000  5  73  1289  1694  7  29  2000  17  2000  399  2000  212  2000  17  2  804  7  91  24  16  2000  2000  19  7  2000  7  2000  2000  1434  7  16  2000  9  2000  2000  2000  2000  2  2000  62  2000  7  2000  2000  2000  2000  2000  8  78  284  16  4  7  2  44  217  3  7  695  2000  124  2000  9  79  2000  1336  2  2000  2  456  17  1426  2000  2000  2000  8  12  2000  24  2000  125  113  2000  301  58  2000  1544  6  2000  2000  2000  2000  2000  2000  2000  7  2000  2000  508  2000  2000  2000  2000  947  2  26  77  2  509  73  2000  7  4  16  2000  2  2000  2000  420  7  2000  193  2000  29  24  51  419  3  2000  2000  257  244  174  3  2000  5  2000  4  2  719  17  7  7  121  9  2  2000  44  2  2000  7  2000  2000  16  7  2000  91  2000  2000  2000  3  2000  2  2000  2  412  2  2  16  37  3  17  7  2000  2000  2000  226  595  2  7  2000  5  7  16  8  1140  16  2  2  7  2  2000  2000  2  2  2000  2  8  2000  2000  1180  2000  9  29  141  2000  2  2000  2000  2000  76  2  3  8  2000  2000  5  54  2000  2  92  29  2000  2  2  20  52  204  2000  7  2000  2000  1329  8  5  7  38  2  2000  52  2000  628  2000  140  2000  2  2000  2  44  7  2  8  7  17  176  8  7  2000  50  2000  2000  2000  2000  205  2000  81  60  7  2000  253  7  2000  16  73  2000  2000  7  2000  2000  96  7  2000  2000  2000  2000  17  89  5  16  2  8  2000  2000  304  2000  2000  94  990  2000  2000  2000  17  152  17  99  2000  2000  17  17  2  24  137  81  2000  2000  47  2000  653  2000  2000  2  353  19  2000  2000  2000  7  380  225  7  2000  2000  145  82  3  2000  7  143  2  2000  2000  12  2  2000  16  521  2000  59  4  2000  2000  16  112  7  2000  2  7  2000  2000  7  2  2000  2000  113  2  2000  8  2000  2000  75  2000  7  2000  135  145  7  2000  2000  9  327  2000  61  2  2000  2000  29  2000  7  8  29  2000  2000  7  4  2000  2  7  7  225  2000  3  2  7  2000  2000  2  2000  2000  58  561  2000  2  1206  6  2000  2  2000  2  4  2000  896  2000  2000  2000  2000  731  17  2000  771  2000  2000  2  2000  2  2000  2  4  2000  2  7  3  13  5  16  2000  2  7  2000  39  80  2000  213  2  2000  2000  2000  2000  2000  16  8  2000  2  2  2000  2  2  2000  2000  2000  2  7  87  196  2  2000  2  2000  2  2  2000  2000  2000  2  2  425  16  2000  2000  7  117  16  2  2000  2000  16  17  7  2000  958  343  2  7  2000  2  2000  9  148  1229  17  101  2000  2000  2  7  2000  111  2000  16  2000  325  1645  2000  2000  2000  15  89  2000  2000  2000  2  96  421  2  41  2  2  7  7  508  2000  16  96  2  2000  2000  2000  2000  2000  156  7  8  2  2  7  2000  2000  2000  8  1303  16  2000  2  204  2  272  2000  2000  58  2000  2  7  17  343  2000  174  2  2000  17  2000  2000  573  174  10  2000  8  56  7  2  2000  2000  2000  2  2000  7  2000  2000  74  80  164  2000  669  7  8  3  53  2  2  2000  15  2  3  2000  2000  1054  7  7  2000  2000  28  2000  2000  171  2  2  18  2000  120  117  7  24  2000  2000  2000  2000  7  17  59  42  84  2000  7  2000  2000  2000  8  2000  7  7  2000  2000  2000  113  2000  2000  13  2000  2000  468  7  15  2  7  2000  3  90  9  8  3  3  2000  359  869  2000  29  7  2000  2  2000  2000  2  2  2  4  17  143  2000  159  2000  8  2000  62  2  68  10  2  2000  2000  2000  112  2000  24  2000  2000  55  5  2000  16  2000  8  2  298  2000  8  54  2000  2  7  172  2000  2000  3  2000  41  17  34  2000  2000  215  7  2000  2  2  434  28  2000  9  2000  897  9  2  94  7  2  2000  314  2000  22  34  2  16  466  7  16  8  2000  387  2000  2000  53  2000  2000  9  7  219  16  1105  2000  2000  3  2000  2000  8  2000  2  8  2000  2  3  2000  2  2000  2  2000  87  2000  2000  2000  2000  133  2000  7  2000  8  2000  2  2  2  7  19  2  2000  571  350  2  568  47  60  2000  7  2000  2  11  2000  170  2000  57  2000  17  2000  2000  7  158  2000  2000  2000  2000  19  2000  2000  2000  2000  166  2000  2  2000  819  2  2  1378  2000  7  2000  2000  901  2  170  315  17  2000  2000  7  2000  2000  2000  8  114  7  16  23  2  48  2  2000  2  7  5  7  4  2000  17  9  2000  2000  2000  5  2000  17  15  16  2000  7  513  16  7  2000  2000  24  2  2000  2000  2000  2000  2000  17  2  2000  64  204  2  78  2000  2000  434  2000  44  2  2000  2000  2  2000  93  2000  4  2  2000  8  2000  17  7  2000  1588  56  358  88  2  2  2000  2000  65  2  2000  77  226  62  2000  7  341  3  67  4  8  40  2000  2000  2000  1572  3  646  2000  2  2000  2000  2000  2000  2000  2000  2000  20  28  16  151  2  2000  7  6  7  2000  2000  17  2000  2000  101  2000  2000  2000  2000  8  2  24  2000  7  17  17  2000  4  264  3  22  17  2  44  2  2000  2000  289  2000  2  7  2000  2000  118  8  13  8  2000  2000  2000  7  2000  2000  101  2000  2000  159  17  7  2000  2  2000  2  2000  2000  2000  150  515  2000  158  1512  2  8  2000  2000  2000  44  27  2  2000  2000  2000  2000  130  2000  7  2000  146  57  4  2000  2  2  2  2  7  156  2000  2000  2000  2000  2000  8  1686  76  2000  16  2000  552  2  2000  16  64  2000  2000  2  2000  16  3  2000  173  7  2000  2  525  2  499  206  400  2000  2000  28  2  2000  2000  7  2000  2  2000  364  2  2000  4  64  3  2000  19  2  4  8  2000  2000  570  8  1525  2000  2000  2000  65  2000  4  2000  2  40  2000  2  124  1660  2000  2  11  2000  2000  2000  8  2000  3  154  2000  2000  8  2000  2000  2000  2000  2  7  179  5  15  2000  2000  2000  93  28  2  137  2  2000  13  2000  2  2  190  17  21  7  4  539  24  138  49  60  8  2000  4  2000  2000  2000  109  813  2000  2000  2  2000  2  7  2000  839  2  17  60  2000  2000  95  2  71  7  2000  2  298  2  2000  2000  41  7  3  7  2  16  971  24  2000  278  52  2000  151  2000  2000  7  14  189  2000  22  8  8  2  7  19  2000  65  7  2000  2  2000  2  87  65  261  32  2000  2000  2000  2000  200  2  2000  340  7  449  2000  2  627  2000  44  2000  2000  2000  154  64  2000  8  2  441  2000  127  20  1388  8  96  2000  50  2000  2000  2000  27  1285  5  2000  2  56  8  2000  87  2000  8  2000  17  121  61  99  3  2000  2000  10  126  12  16  109  2000  109  2000  2000  31  2000  56  2000  91  2  7  7  49  2000  2000  232  82  3  2000  38  11  2  2000  44  7  2000  531  2  165  5  2  2  2000  2000  154  870  2000  16  2000  2  38  8  2  2000  2000  2000  293  599  2000  2000  7  2  16  213  4  7  2000  16  32  2000  2  51  1209  2000  2  9  2000  49  3  7  2000  2000  2000  7  9  2000  2  16  2000  8  4  2  2  2000  4  2000  2000  17  2000  2000  2000  130  20  25  2  2000  2000  434  64  7  4  2000  4  2000  8  2  7  179  2000  2000  1351  2000  2000  564  2000  2000  2000  7  1702  8  60  2  2000  20  2000  2  2000  2  2000  193  289  8  16  133  2  2000  2000  7  2000  2000  2000  8  2000  2  8  2  2000  219  19  2000  70  1304  44  2000  2000  9  18  2000  20  277  349  2000  3  2000  11  95  7  2000  2  7  1312  2  2000  2000  5  2000  2000  2  2000  2000  175  8  2000  9  9  10  2000  2000  16  244  7  2000  2000  17  7  2000  2000  100  2000  7  28  2  8  2000  48  2  78  2000  2000  17  2000  4  254  451  2000  814  20  127  1514  2  7  2  2000  2000  25  3  2000  2  549  2  2  2  2000  4  2000  283  24  2000  2  4  2000  2000  436  36  2  7  2000  2000  17  7  2000  2000  25  2000  16  17  2000  2  44  2000  75  2000  2  2000  2  20  17  2000  3  2000  2000  2000  2  2  1140  285  140  24  2000  2000  2000  2  2000  914  2000  2  2000  7  503  53  2  2  2000  103  2000  16  17  54  8  9  77  7  2000  89  2000  283  2000  2000  7  2000  7  100  250  5  2  2  2  17  2000  17  7  2000  17  78  2000  8  9  2000  42  2000  6  7  41  396  24  181  2000  103  24  7  7  2000  2000  3  2  7  2  7  2000  16  2000  2000  2000  774  2000  2000  2  2000  2  16  2000  2000  2000  54  2000  4  2000  165  2000  5  569  2000  839  2000  3  3  2  2000  2  6  2000  154  4  7  2000  2000  8  2000  2000  17  250  161  2000  2000  3  2000  2000  2  265  2  2000  44  1583  2000  2000  2000  2000  7  2000  2  2000  7  3  2000  29  6  8  24  2  2000  3  2000  143  2000  17  2  2000  2000  113  2000  7  7  17  2  96  5  7  425  2000  2000  17  2  2000  2000  11  2000  4  244  2000  2  8  14  2000  24  2  60  2000  2000  7  2000  2000  7  16  2  2000  142  2000  2000  2  1038  17  133  2  2  3  2  318  3  10  8  2000  2000  2000  2000  70  16  499  7  2  7  7  3  2000  2  2000  2000  16  35  4  2000  417  2000  2  2000  2000  2000  2000  2000  2  2000  52  2  2  3  2000  2000  208  2000  7  2  2000  2000  48  527  2000  94  435  2000  2  44  8  7  7  2000  15  2000  278  2000  2  8  83  3  2000  2000  5  8  2000  2  2000  7  2000  7  2000  839  16  2  2000  2000  2  83  194  7  391  84  2000  16  7  40  2000  1632  2  2000  2000  5  2000  2000  29  16  2000  2000  2000  2  2000  191  2  2000  5  2  51  2000  7  179  93  4  2000  4  4  5  232  7  2000  2000  20  2000  2000  2000  16  16  2000  2000  55  2  2000  2  7  2  1384  2000  2000  463  2000  2  2000  2000  195  2000  2000  2000  2000  2000  24  40  2000  30  2000  2000  2000  7  27  299  3  5  2000  3  56  6  16  11  7  87  16  8  2000  17  9  76  16  60  2000  3  2000  43  2000  2000  2  2000  4  1587  2000  24  2  1586  2000  17  2000  72  2000  81  2000  7  2  2000  2000  2000  29  17  139  3  280  17  4  83  7  2000  8  2000  3  6  2000  2000  284  2000  2  7  2  2000  2000  244  2000  2  2000  897  44  2000  2000  2000  8  2000  7  2000  2  2000  2000  557  16  2000  96  7  2000  7  17  188  7  7  2000  9  2000  7  2000  10  35  2000  754  2000  2000  2000  2000  16  11  16  2  9  2  811  1786  2000  2  2000  115  160  4  2000  2  7  2000  2000  449  7  2000  2000  2000  2  2  2000  2000  7  19  67  7  16  2  694  17  245  2000  17  2000  4  2000  2  2000  2  2  438  2  3  7  7  2000  60  2000  6  3  2  7  7  2000  2  2000  2000  2000  2000  7  2000  2000  2000  7  2000  72  132  100  4  2000  2  2  133  117  2000  11  191  2000  2000  632  2  2000  2000  2  371  52  2  4  11  2  2  17  2000  2000  2000  16  16  99  17  2000  7  61  2000  2000  2000  2000  2000  2000  29  2  63  2000  2000  2000  3  2000  2  2000  2000  746  2000  571  16  2  2000  10  9  4  2000  7  2000  8  1468  2000  2000  135  3  20  2000  56  2000  7  7  131  2000  146  8  2000  5  2000  23  2000  5  17  2000  2000  2000  2000  40  2000  2000  2000  2000  7  2000  2000  79  86  3  7  8  2  24  2000  5  80  2000  7  16  53  117  72  3  2000  42  2000  2000  7  2000  7  2000  16  254  2000  13  2000  2000  2000  2  108  2000  2000  181  116  2  2000  2000  159  2  3  119  307  124  23  227  2000  350  2000  23  2000  8  7  2000  2000  61  141  2000  2000  2000  2000  2000  2000  417  2000  2  101  2000  16  2  2000  7  2  79  330  2000  17  27  2  2000  2  352  2000  2000  23  2000  2000  34  2  2000  7  2000  2000  2000  3  144  408  2000  607  2  2000  1407  2  8  2  2000  2000  804  2000  2  2  7  2000  2000  21  2  2000  86  7  2000  2000  2  656  2  2000  91  11  17  17  2000  2  2  2  400  13  78  2000  2000  196  65  2000  93  2000  2000  9  935  2000  8  34  6  2000  2  2000  7  2000  27  2000  571  2000  2  7  2  16  2  77  2000  49  2000  7  2000  1164  269  963  4  5  3  7  92  90  352  2000  2000  5  305  54  29  17  5  85  87  55  2000  2000  2000  2000  2000  2  2  905  2  2000  276  7  2  2000  13  2000  2  2000  2  7  101  44  808  4  400  2  67  2000  16  13  2  2  139  52  7  136  1789  2000  448  2000  24  7  2000  17  67  7  2  2000  2000  17  30  2  8  49  2  7  2000  12  99  2000  2  2000  1061  2  2000  2000  17  2000  2000  2  2  7  13  5  28  7  5  17  2  329  2000  24  4  2000  332  2000  7  2000  3  2000  2  3  9  2000  1592  2000  2000  2000  113  2000  2  2000  2000  3  2000  2000  2  2000  2000  2000  2000  7  2000  7  82  119  2  7  2  2000  2000  2000  2000  2  24  2000  7  331  248  114  75  547  3  403  2000  707  2  2000  2  16  8  2000  7  2000  20  1033  2  22  2000  933  8  2000  2000  2000  2000  3  2000  320  2000  2000  2  2000  109  2000  17  2000  7  2000  2000  4  2  7  2  7  2000  2  2000  2000  3  2000  2000  2000  2000  2000  2000  2000  327  2000  795  2000  2000  2000  20  2000  2000  2000  2000  2000  92  4  2000  5  1506  135  2000  7  8  2000  346  2000  383  2000  2000  2000  72  2000  25  2000  2000  2000  2000  49  2  7  7  2000  2000  2000  2000  107  11  187  17  301  2000  8  1269  67  2  2  7  10  8  361  16  7  2000  16  2  29  16  110  515  312  2000  4  2000  7  2000  8  68  5  2000  2000  2000  89  4  16  2000  2000  2  53  17  24  2000  2000  2000  2  2000  14  2000  2  2000  901  239  2000  817  51  7  7  2  2000  3  8  8  91  7  246  124  80  7  2  2000  2000  2000  7  7  2  1197  2000  2000  17  2000  2000  107  16  87  2000  66  2000  2000  2000  17  2000  7  2000  2000  338  274  2  7  2000  341  3  16  7  2  17  651  7  2000  7  84  2000  2000  2000  17  2000  2000  103  2000  46  17  2000  2  2000  97  117  88  74  2000  193  2000  7  2000  43  7  21  7  2000  7  8  2000  306  2000  46  25  2000  2000  2000  16  337  2000  1250  8  558  15  2000  232  6  4  1515  2000  44  2000  2000  2000  2000  56  17  112  8  2000  2000  7  2000  5  2000  8  2000  40  2000  17  2000  459  2000  2  2  3  2000  78  230  120  2000  2000  2  2000  16  2000  3  62  2000  5  7  55  2000  34  2000  2000  2000  2000  129  5  2000  113  2000  2000  7  2  656  44  7  28  7  17  5  2000  2000  48  2000  2  11  2000  2  4  2000  7  626  2000  3  2000  2000  2000  5  17  121  2000  531  569  645  2  102  2000  1020  2000  2000  2000  2000  1230  2000  2000  89  2000  8  2000  10  2000  464  2000  600  2  2  2000  2  19  2  5  7  2  151  2000  1128  2000  2000  93  20  2000  2000  2000  2000  2000  2000  735  16  2000  2000  2000  874  2000  2000  2000  2000  287  2  2000  2000  2  2000  2000  2000  2  2  88  13  2000  2000  673  29  129  2000  80  2  2000  39  780  8  2000  2  16  2000  8  17  65  46  2  2000  148  17  2000  2000  2  1597  579  2000  2000  2000  7  2000  2000  2000  28  707  99  8  7  4  2000  2000  2  2  558  2000  2  2  16  2000  1296  86  2000  2  2000  2000  1708  2000  2000  2  2  2000  2000  2000  2000  2000  2  2000  8  2000  441  793  7  2000  319  12  24  2  2000  16  94  2000  2  2000  17  2000  4  7  2  2000  7  2000  2000  2000  58  240  16  1657  2  928  7  2000  2000  2  2000  1039  2000  113  122  2000  2000  495  2000  2000  2000  2000  2  2000  57  2000  2  201  2000  2000  2  51  2000  120  7  2000  7  2  24  2000  7  7  2  2  17  2  1473  2000  2000  2  2000  8  2000  8  2000  2000  2000  3  563  304  2000  2000  65  9  2000  2000  33  663  8  197  139  2000  2000  8  2  2000  2000  17  2000  2  2000  2  7  5  2000  17  2000  358  855  7  2000  2  675  161  2000  163  452  148  2000  7  36  2  98  2000  3  30  17  7  260  184  3  2  2000  2000  2  4  4  493  7  2000  2000  2  2000  221  2  205  2000  2000  2000  2000  9  2000  146  194  2000  2000  2  2  123  2  40  4  2000  7  2  431  2000  2000  2000  7  7  2000  286  17  898  2000  2000  2000  248  4  14  60  238  2  1493  7  7  2000  2  7  811  7  24  203  74  416  2  4  82  4  89  3  2  2000  4  64  2  7  2  244  2000  16  2000  2000  1510  2  2000  2000  459  2  2000  2000  2000  349  3  2  25  2  70  2000  3  44  4  80  2  7  2000  2  2000  7  419  1218  2000  1042  36  2000  2000  7  267  2  90  13  461  2  4  2  774  315  17  2000  2000  8  193  2  7  2  2000  2  7  2000  2000  1051  58  169  2  16  2000  11  2  2000  7  2  2000  17  2000  2  2000  8  2000  2  7  104  56  2  2000  96  241  7  330  3  2000  2000  2000  3  2  2000  17  2000  2000  2000  2000  2000  2000  4  2000  7  2  51  2  2000  975  2000  524  2  999  20  25  2  78  2  2  2  2000  89  2000  2  175  398  38  5  7  285  2000  2000  2  7  2000  2000  2000  5  2000  2  2  28  2000  2000  17  2000  95  54  15  10  7  2000  7  2000  2000  2000  2000  70  2000  2  2000  2000  7  2000  2000  2000  29  2000  5  2000  8  44  2000  2000  2000  2000  5  2  34  2000  2000  7  147  17  2000  2000  30  2000  4  2000  16  7  34  2000  9  8  152  2000  2000  7  1307  5  102  2000  17  7  2  2000  17  2  2000  2  2000  4  7  2  2000  2  2  2000  2  2000  7  17  2000  2000  5  5  2000  996  8  48  7  182  17  2000  184  2  2  2000  7  2  16  2  8  3  1405  2000  2000  2  7  374  5  56  2000  2000  2  2000  2  2  2000  11  2  135  2000  2000  180  2000  908  2000  4  2000  129  20  2000  497  1139  105  2000  2  1847  1159  2000  2000  21  2000  97  45  4  7  2  2000  2000  2000  139  2000  93  2  29  2  2000  7  16  5  7  16  77  2000  118  2  150  8  2  369  2000  2000  2000  2000  2000  2  23  2000  16  28  17  13  4  8  2000  17  2000  3  16  2000  539  16  102  2000  7  2  7  2000  2000  2000  17  5  476  20  2000  2  15  2  2000  23  2000  15  8  181  5  4  71  40  7  2  2000  17  24  2000  2000  2  2000  2  2  230  154  2000  1696  179  188  2000  2  10  422  166  2000  2  16  156  514  2000  90  2  2000  2000  2  98  316  57  2000  8  2  2000  2000  2  8  16  4  3  2000  2000  17  7  238  5  2  2000  2000  2  3  7  16  349  2  427  2000  2000  2000  2000  2000  2  8  2000  22  2000  7  8  2000  2000  2000  389  16  1536  2000  9  8  2000  2000  17  17  244  7  40  2000  7  1057  2000  2000  2000  2  2000  154  2000  313  13  115  2000  19  16  2000  11  2000  105  2000  12  70  2000  2000  289  2000  2000  101  2  2000  30  16  2000  4  2  2  2000  7  2000  49  2  2  129  16  903  89  2000  7  121  2000  59  2000  2000  2  7  2000  2000  641  2000  2000  2  2000  2  2  40  7  2000  8  2000  24  2  2  2000  2000  2  2  20  15  2000  2000  2  17  2000  95  40  8  2000  2  2000  2000  2000  2000  2  96  7  2  2000  2000  2  2  2000  2  7  2000  56  2000  88  2  15  2000  2000  2000  2000  44  2000  353  129  15  2000  639  60  2  88  2000  2000  7  424  2  70  13  2000  2  16  2000  8  29  235  2  2000  2000  97  7  2000  2000  2000  2000  501  123  8  131  228  2  2000  2  2  2000  2000  17  2000  2000  2  2000  2  7  2  4  17  123  174  806  2000  39  2000  2000  7  2  74  10  2000  44  7  643  2000  2  2  2000  54  3  86  526  2000  2000  2000  2000  2000  7  7  17  96  16  2000  2000  27  2  5  2  2  2000  2000  12  2000  2000  2000  2  38  2000  55  2000  2000  2  2  15  1406  2  2  2000  806  129  2000  2000  2000  1330  8  2000  15  2000  2000  2000  458  2000  128  3  7  2000  3  2000  2000  4  72  7  216  2000  2  17  2  76  7  17  2  335  46  7  2000  2000  1202  109  46  4  2000  103  72  1631  27  2  4  69  963  7  24  17  16  16  2000  2000  1630  24  2000  2  2  30  2  2000  2000  64  2000  3  77  2000  8  9  7  2000  29  2000  2000  8  2000  2  2000  20  2000  2000  2  8  3  2000  2  4  2000  17  44  2000  16  7  2000  38  2000  17  83  2000  14  16  2000  8  551  2000  2  2000  8  2000  7  73  2  2000  2000  2000  7  651  2000  2000  2000  17  2000  2000  2  2000  2  100  2000  2000  293  2  2000  2000  4  17  2000  2000  4  2000  2000  2000  2000  2  8  7  2  2000  2000  16  2  2000  46  2000  2000  7  2000  2  173  8  4  48  7  4  7  2  2000  2000  121  2000  4  2000  2000  2000  7  2  2000  5  2000  8  196  72  2000  2000  263  2000  2  2  2000  2000  136  2000  2000  2000  2  61  2  16  2000  2000  2000  2000  2000  7  17  2  2000  2000  23  44  1656  2  2000  2000  2000  2  2000  2000  2000  2  2  951  40  2  1544  2000  2000  28  2000  303  7  5  7  452  91  17  2000  2000  2000  46  4  2000  2000  2000  1713  2  139  3  2000  238  560  2000  2000  2000  2000  2000  2000  17  2000  17  2000  2000  2000  57  18  2000  2000  7  7  555  100  185  2000  1568  505  3  8  2000  2  176  2000  2000  9  2  2  2000  1277  2  40  579  2000  21  22  76  513  2000  20  2000  10  17  17  1160  2000  2000  2000  2000  2000  2  6  2000  2000  2000  16  2  2  2000  63  2000  1173  2000  2000  2000  18  3  2  98  8  24  2000  2000  439  2000  2000  2000  2  2000  22  96  2000  2000  86  1025  16  2000  147  2  2000  2000  164  7  3  17  2000  2000  2000  74  2000  2000  2  2  136  670  2000  17  281  2000  701  2  2000  108  2000  4  73  2000  611  2000  24  2000  2000  7  2000  2000  2000  2000  7  2000  2000  2000  2000  7  101  2000  2000  433  7  147  2000  3  2000  2000  2000  36  2000  2  2000  2  2000  572  3  43  7  17  104  2000  12  4  2000  83  1153  141  100  2000  39  24  4  8  2000  8  2000  2000  2000  2000  213  2  2000  2000  2  212  61  7  2  2  16  2000  17  17  2000  9  9  2000  793  2  2  3  4  2  2000  2000  68  689  17  8  2000  4  16  2000  2000  41  1668  2000  16  148  2000  8  2000  103  52  3  2000  831  2000  17  3  16  911  2  2000  24  78  7  95  2000  7  2000  17  154  2000  2000  2000  2000  2000  17  107  3  2000  138  2000  2  2000  2000  246  1709  8  25  2  2000  68  195  2000  2  2  2000  1365  2000  2000  2000  17  2  2000  2  2000  3  245  2  9  9  2000  262  2000  2000  530  9  501  390  2000  7  25  279  2000  2000  2000  24  2000  2  1053  17  2000  273  7  70  38  17  2  2000  23  2000  3  2000  17  2000  8  16  2000  8  17  56  41  166  2000  2000  8  2000  3  2  2000  2000  8  151  2000  2000  7  2000  129  2000  2000  2000  96  3  9  2000  5  14  2000  2000  693  2000  7  380  2  7  2  213  8  2000  2000  2000  16  2000  165  16  2000  2  10  700  2000  2000  25  2  8  8  2  2  8  8  7  40  2000  2000  2  15  432  2  2000  2000  2000  2000  2000  99  2000  2000  2000  386  19  2  16  2  2000  144  2000  2  16  2000  155  82  2000  3  2000  127  2000  2000  2000  7  3  162  44  1680  2000  2000  2000  7  2  2000  7  2000  77  333  8  2000  135  17  2000  10  161  2000  2  29  17  2  2  2  364  5  2000  5  2  24  815  2000  2000  8  195  2000  29  29  2000  2000  2000  7  2000  172  34  2  2000  2000  5  650  2000  2000  2  2  2  162  2000  2000  78  550  2000  2  2000  17  137  9  2000  2000  114  2000  2000  2  52  7  7  631  7  2000  2000  2000  72  2000  17  17  2  135  2000  2000  523  2000  2000  2  16  2000  2000  2  2000  73  2  3  7  849  2  2000  2000  2  2000  17  17  3  2000  58  71  2000  330  71  60  2000  2000  2000  2000  17  2000  100  74  2000  2000  2000  29  160  2  7  8  613  4  1504  2  2000  2000  17  583  2000  2000  2000  2000  2  16  58  2000  2000  7  2000  4  2000  8  2  123  154  20  2000  2000  5  2000  2000  2000  2000  2000  3  94  2000  16  2000  2  139  2000  2000  2000  7  7  20  2000  2  329  2  2  2  522  7  17  15  2000  95  156  2  2000  3  16  5  5  2  5  20  16  2  2  2000  40  2  2000  2  2000  2000  2000  352  2000  2000  8  95  2000  2  2000  2  2000  2000  8  44  2  5  2000  2000  452  40  12  2000  2  2000  2000  2000  7  345  159  2000  16  17  2  2000  2  20  2  2000  4  185  2000  16  2000  2000  2000  2000  2000  2000  2000  2  2000  113  2  2000  55  537  21  17  179  17  7  2000  105  5  237  2000  8  2  2000  2  2000  8  334  16  274  2000  2000  2000  2000  2000  2  17  3  2000  2000  398  3  48  2  2  9  4  154  16  2000  2000  2000  2000  2000  2000  2  2000  2000  24  2000  9  193  129  2000  2000  2000  2000  21  107  2000  2000  2  428  7  20  2000  2000  2000  1416  2000  2  11  2000  74  86  30  17  2000  17  19  2000  21  7  40  2  2  8  2000  2000  2000  2000  8  2  2  2000  2  2000  403  40  2000  2000  2000  2  2000  2  44  7  2000  2000  29  24  16  277  16  2000  2  2000  4  7  7  2000  2  2000  17  2000  4  2000  2  23  297  5  2000  2000  31  2000  2000  870  4  2000  31  2000  2000  123  2000  2  2  7  2000  80  7  131  64  2000  2000  2000  2000  17  2000  2000  13  2000  2  2000  2  25  2  152  2  2000  8  17  29  7  16  17  19  4  650  2  2000  2000  3  2000  143  2000  2000  2000  2000  2000  2000  2000  2000  2  2000  669  2000  10  112  2  2  2000  75  2000  607  2  37  2000  78  2  7  26  2  4  139  2000  11  28  38  17  2000  526  2  2000  2  2000  2000  7  60  2000  3  29  8  2  3  7  974  702  99  2000  2  7  2000  16  1458  2000  3  2000  2000  2000  2000  16  17  2000  96  16  2000  12  7  111  2  2000  2  125  2000  1128  7  2000  7  7  2  7  2  2000  20  3  106  986  16  72  2000  2000  2000  7  40  89  2000  2000  2  2000  2000  2000  4  2000  2000  2000  2000  7  7  2000  3  47  94  2  2000  8  2000  2  385  2000  492  5  46  2000  8  2000  2000  2  378  2  15  2000  409  2000  2000  2000  2000  20  2000  2000  2000  7  2  16  2000  2  366  2000  2000  2000  2  7  30  2  57  2000  2  2000  198  2000  2  2000  5  2  2000  2000  61  8  2  2000  17  2  2000  93  2000  2000  2000  2  2000  17  2  1576  2000  2000  2000  2000  2000  2000  2000  7  17  30  2000  2  2000  2  2000  2000  2000  19  8  8  2000  2  17  2000  7  2000  2000  71  2000  2  28  2  2000  2000  2000  2000  512  2  2000  2000  99  44  2  16  2000  2000  2  100  2000  4  7  2  3  74  2000  2000  17  2  2  16  2000  3  2000  24  2000  7  645  17  2000  2000  2000  862  16  13  6  221  2000  2  2000  2  7  2000  11  2000  2000  24  7  2000  7  7  2000  2000  2000  2000  2000  174  81  7  7  23  2000  36  13  292  340  2000  15  2000  73  2000  2  2  2000  2000  2  2000  2000  2000  2  8  2  2  16  7  2000  7  2000  2000  206  2000  175  396  2000  2000  2000  2000  7  7  2000  10  2  204  2000  2000  8  2  2000  2  2000  9  54  3  2  4  264  2000  2  2  2000  19  2  29  2000  2  2000  38  2000  7  125  7  2  2  8  2000  2  2000  2000  2  642  4  7  40  663  2000  38  142  29  2000  2000  2000  8  2000  7  34  16  2000  2000  3  2000  2000  16  17  11  244  2000  16  2000  4  81  57  3  2000  2000  38  2  2000  3  2000  2000  3  17  44  17  2000  7  2  2000  82  2000  2000  2000  2000  2000  2  134  2  301  2  2000  2  17  7  2  2000  2000  18  2  2000  369  2  2000  2000  3  2  2000  3  314  16  7  3  2  5  789  2000  2000  1618  2000  167  2000  2000  807  19  2  7  64  2000  2  2000  5  2  2000  2  2000  2000  307  2  2000  2000  2  7  2  2000  2000  16  2  10  2  2000  1004  2000  2  740  329  2000  1499  2000  56  2  2000  1571  2000  8  2000  7  2000  31  2000  806  2000  7  44  665  2000  17  2000  26  7  202  2000  2000  2000  2  39  2000  7  127  224  17  2000  2000  2000  2000  8  23  2000  2000  2000  3  500  199  2000  7  11  355  2  7  109  2000  3  8  2000  6  99  2000  7  2000  2000  243  2000  2000  2000  4  7  2000  2000  2000  2000  2  2000  2000  2  2000  2000  2  4  7  866  2000  2  2000  2000  2000  68  1056  2000  2  330  2  2000  2000  140  12  5  17  2000  2000  2000  34  3  2000  2000  2000  7  2000  2000  2000  2000  2  87  29  7  302  2  2000  7  2000  65  2000  23  2  10  2  2000  2000  2  2000  2000  2000  124  8  7  2000  2000  2000  2  3  2000  102  58  2000  3  841  29  117  2  2000  5  2000  2000  2000  2000  14  108  8  2000  2  2000  2  2000  2000  2000  2000  205  14  2000  2000  2000  2000  2000  2000  40  2000  24  2000  615  7  7  7  2000  267  450  483  7  17  21  2  2000  3  2000  950  21  4  2000  149  7  2000  2000  891  102  2000  2  2000  7  2  7  2000  2000  7  2000  27  16  139  247  2  4  7  2000  2  303  33  2000  2000  350  7  8  2000  2000  2000  2  2000  2000  193  2000  2000  2000  59  2000  2  2000  2  2000  2  2000  2000  2  2  7  2000  7  2000  17  2  2000  2000  2000  2000  7  2000  7  3  2000  2000  2000  2000  2000  16  2000  7  8  7  2000  2000  2000  2000  281  20  111  612  47  90  4  16  44  2  2000  2000  17  2000  2000  73  2000  2  2  2000  2000  192  2  2000  2  8  2000  1157  2000  2000  2  2000  7  2  2000  8  7  91  94  386  2000  2000  2  2  14  2000  3  12  2000  2000  21  44  1291  205  2000  22  2000  2000  2000  2000  2000  2  15  2000  7  7  2000  2000  17  7  5  2000  17  19  2000  2000  97  1545  121  2  7  99  361  158  61  85  63  60  121  2000  3  172  2000  129  1445  2000  2  9  2000  3  2000  203  17  188  16  15  322  2000  24  2  2000  2000  109  2  2  2000  2000  2000  130  2  5  465  2000  2000  2000  7  2000  2000  2000  2000  423  2  55  108  2  2000  8  2000  2000  17  2000  136  16  2000  2  2000  17  16  7  7  2000  7  7  2  2000  2  2000  2000  286  2000  2  2000  2000  43  7  2  9  2000  2000  2  2000  1224  45  17  2000  2000  106  9  663  2  2000  1781  4  2000  2  2000  17  8  2000  459  2000  2  20  2  2  2  2000  2000  4  8  286  2000  3  18  9  16  688  2000  2000  2000  13  8  2000  51  2000  2000  2  2000  2000  24  2000  2  2000  2000  13  2  2000  143  700  9  2000  8  8  5  2000  2  2000  2000  2000  2  2  2  10  24  2000  2000  502  44  16  48  2  7  7  820  17  8  2  48  72  2  2000  7  2  2  2000  2000  5  2  2000  2000  2000  24  2000  2000  29  17  17  2  2000  2000  2000  1477  60  2000  2  2000  486  3  2  24  2000  7  2000  366  2000  293  33  2000  1195  63  2000  8  135  2000  7  1629  2  959  4  2  8  14  2000  2  9  2  104  2000  17  2  2000  2000  143  2000  2000  2000  3  2  2000  2000  2000  61  8  2  2  2000  2000  8  27  3  2000  2  63  2000  2000  2  2000  12  2000  4  8  2  11  7  92  65  841  7  2000  11  2000  2000  4  2000  4  5  2000  20  2  24  263  18  65  5  2000  2000  7  2  2000  1546  2000  2000  2  2  627  2000  2000  243  2000  2  3  2  17  830  2000  1814  7  2000  2000  2000  2000  2000  3  82  2000  5  2000  2  595  2000  17  65  2000  2000  5  1152  4  570  2000  2000  68  2  2000  2  2000  2000  2000  111  2000  2000  16  7  17  3  2000  2000  2000  2000  3  3  5  178  2000  159  2  3  2  7  17  2000  2000  5  1552  2000  2000  2000  8  2000  2000  156  2000  22  2000  2000  2  2000  2  14  7  2000  2  2000  7  2000  16  2000  2000  2000  2  2  4  38  114  27  7  101  384  2000  35  24  4  2000  2000  2000  2000  9  46  7  8  2000  4  2000  2000  99  1558  93  2000  24  2000  2000  128  2000  2  2000  2000  2000  4  2000  2  423  2000  2000  2000  7  2000  2000  2000  2  2000  2  2  2000  2  2000  2  112  2000  2000  2000  2  2  2000  2  7  2000  2000  2000  2000  446  28  2000  414  2000  2  138  4  2000  2000  2  120  7  24  2  2000  2000  13  17  72  152  17  2000  7  2000  40  2000  2000  17  2000  2000  16  15  43  167  24  2  702  2000  7  2000  11  2000  89  425  2000  2000  2000  326  2000  2000  2  8  4  16  45  2000  2000  2  2  100  2  75  2  4  2  3  7  2000  3  1423  2000  7  2000  2000  172  3  2000  8  4  270  2000  2000  2  16  20  7  2000  571  2000  2000  2000  2000  44  73  773  2000  3  123  2000  2000  2000  7  965  3  6  51  2000  2000  7  2000  2  2  2000  2  2000  2000  17  7  2  2  4  413  17  2  2000  2000  2000  2000  3  7  2000  2000  2000  2000  7  2000  220  7  2  54  2000  2  2  2000  16  2000  2000  17  2000  2000  2  2000  2000  2000  2000  7  2000  7  8  2000  2000  2  3  2000  2000  7  7  2000  2  2  7  2  2  2000  17  2000  2  3  2000  279  3  17  2  282  3  527  2000  2000  2000  2000  2000  64  16  2000  43  2000  314  44  2000  2000  2000  2  2000  2000  17  2000  2000  2000  2000  88  2000  70  2  138  2000  2000  637  2000  2000  274  380  2  7  2000  1446  408  8  2000  2000  2000  2000  2  2000  2  4  8  2000  2000  1514  2000  2000  2000  7  17  2000  538  2000  114  2000  380  2000  2000  2000  141  18  7  7  7  5  2  2000  64  15  17  7  2  2  2000  3  2000  2000  127  2000  2000  2000  7  2  2  2  2000  2000  2  17  115  2  16  2  2000  2000  342  2000  17  2000  7  25  2000  2000  1629  5  2  7  610  8  2000  4  17  2000  2000  13  2000  2  2000  391  2000  7  2  2  2000  2000  2000  28  438  2  2000  2000  109  15  17  2  102  2000  17  65  5  3  2  2  2000  2000  2  61  2000  2000  2000  2000  2000  493  2  28  118  2000  17  2  2  2000  2000  2000  2000  2000  3  2  2000  7  2  2000  160  78  4  7  7  2  8  3  8  242  17  2000  2000  774  16  2000  28  70  95  16  2000  2  2000  42  17  2  2  2  2  2  7  4  2000  8  2000  2000  17  2000  25  130  7  21  798  2000  4  2000  17  2000  7  24  2  2  6  2000  7  3  16  641  2000  356  2000  2000  2000  7  2000  2000  2000  22  2000  2000  4  2000  1154  80  92  2000  2000  682  2000  2  2000  2000  4  3  2  3  2000  17  2000  2000  2  9  2000  102  2000  2  64  5  2000  2  2000  555  3  2000  7  2000  2  154  16  8  2  7  2  40  44  310  2000  2000  202  2000  2000  2  2000  2000  2000  7  5  1300  2000  2000  8  112  2000  8  2000  3  17  2000  7  2000  13  118  9  622  2  2000  277  73  473  7  9  2000  2000  104  8  2  2000  154  78  17  2000  36  7  2000  7  733  2000  2000  37  9  2000  2000  48  350  2000  9  7  2  354  24  7  7  12  2000  2000  1300  2000  8  3  2000  2  2000  557  2000  114  86  2000  2000  2000  2000  2000  16  2  17  4  518  17  60  2  216  5  2000  2  80  72  2000  2000  2000  2000  2000  7  2000  2000  2000  96  2000  2000  2  7  2000  2000  2  130  2000  2  2000  76  8  2000  3  7  2  2000  178  2  2  7  2000  2000  2000  2000  2000  1175  111  2000  329  2000  8  449  2  2000  49  76  2000  2  2000  2  9  171  2000  2  87  7  4  2000  8  2  2000  317  2  650  24  2000  16  8  91  489  751  2000  7  2000  321  2000  2000  29  2000  8  2000  9  7  2  58  2000  12  15  2  2  2  2  892  5  1314  11  2000  16  2000  813  4  2  7  2000  2000  2000  76  2000  29  2  2  2  2000  4  12  3  183  7  275  8  2000  2000  2000  17  2000  2  2000  24  3  380  2  3  7  2000  2000  2000  3


==> plots/example_big/cdf5050_BS.txt <==
2000  14  2000  1082  807  2  2  2  1076  2  350  1719  2000  2000  2  2000  722  2000  2  42  3  2000  2  2000  2000  2000  2000  16  1704  2000  2  2  2000  31  18  30  15  2000  2000  92  2  2  2  230  995  16  2000  1006  2000  1005  2000  707  702  1081  2000  90  29  2  2000  3  203  2000  2000  2000  2000  2  217  1177  5  2000  2000  2  2  36  3  7  104  18  2000  18  2  1703  2  2000  2  2000  74  2000  2000  3  941  2  4  2  64  124  2000  2000  2000  14  2000  2  40  2000  33  2000  2000  2000  2  73  101  2  144  3  19  2000  727  14  22  533  20  1321  2000  2000  14  2  3  18  35  17  2  1004  46  12  17  107  2000  892  2  707  2000  1041  2000  2000  2000  4  2000  3  2000  14  2000  2  94  2000  2000  36  2  2000  2000  16  2  20  3  1708  1717  2000  2000  2  2000  1707  3  33  875  2  2000  1541  2  2000  3  2000  26  5  16  2  2000  2000  10  2000  5  2  14  2  2000  427  289  2  41  21  14  1004  711  54  2  604  16  2000  22  2000  38  3  2000  3  33  2000  94  2  110  2000  2  2000  2000  2000  24  2000  2000  3  20  2000  3  2000  108  702  2000  38  391  2000  2000  2000  18  2000  2  1026  2  2  2000  2000  2000  901  2000  118  2  877  2000  217  2000  23  16  2  16  4  14  4  2000  2000  2000  3  1632  2000  2000  2000  20  85  14  3  2000  2000  2000  18  16  604  2000  2000  2000  2000  2  2000  2000  1759  2  1698  2000  2000  3  2000  3  3  2  18  2  2000  3  32  2  2000  327  18  2000  2000  2000  4  42  277  2000  2  2000  2000  2000  2  18  2000  17  351  816  14  2  14  2000  1003  2000  16  64  2  247  16  2000  21  2  2  61  2000  2  2  2000  2000  2  2000  3  2000  2000  3  2000  2000  23  2  2000  1257  5  2000  40  2000  3  2000  33  16  2000  2000  1027  2000  36  2  2000  2000  2000  16  2000  1631  37  3  2  2  2  2000  1721  2000  61  32  170  2000  1104  2000  2000  14  702  2000  11  722  2  106  2000  28  2000  25  113  3  14  1703  494  2000  18  702  132  14  2000  40  3  2000  2000  183  2000  16  5  2000  2000  3  2000  3  2  2000  29  2000  16  2000  94  2000  3  2000  2000  16  252  2  703  2  12  2000  2000  2000  1719  2000  942  252  2000  1745  4  3  128  2  3  2000  762  2000  1362  2  2000  5  2000  2000  86  2000  1104  837  2000  2  365  2  703  3  2000  2000  33  1703  104  65  127  2000  2000  2000  3  2000  3  2000  1704  715  3  2000  2000  2  60  28  2000  2000  2000  2000  2  2  89  2000  2000  2000  1704  42  2000  2  2000  1703  109  2000  36  2  2  2000  3  2000  2000  14  2000  3  2000  1230  892  3  104  19  143  14  2000  78  1804  2000  2  2000  2000  2000  1422  2000  18  2000  2000  2  2000  54  14  3  2  3  702  2000  2000  2  2000  20  2000  3  98  77  3  65  151  2  2000  2000  1697  1003  2000  2000  2  2000  2000  18  2000  3  721  2000  604  3  24  2  2000  3  17  2  2000  2000  2000  2000  826  83  2000  14  1089  26  2000  2000  2000  4  2000  2000  2  2000  2000  60  1509  2  3  2000  30  2  2  2000  2000  2  2  20  2000  2000  2000  2  2000  3  2  2000  2000  2000  2000  3  4  2000  5  2000  4  2000  2000  2  2  4  2  1703  2000  43  2000  2  6  2000  2000  2000  3  2000  2000  3  2000  3  703  18  35  5  3  2000  1753  41  2  2000  2000  2  24  1297  1103  2000  2  5  2000  2  1511  16  28  2000  2  2000  1724  2  2000  758  2000  3  23  2000  1092  1709  711  277  2  702  2000  3  2  2000  2000  2000  2000  2000  2000  27  2  1321  2  18  2000  1003  2000  248  36  2  16  2000  2000  2  2000  2  2000  2000  21  2  2000  2  3  3  18  2  2  2000  14  1701  2000  2000  2  2000  4  2000  20  2000  2000  16  187  2  2000  1703  2  3  1276  19  3  3  722  3  1709  18  2  2000  2000  2  22  2  277  2000  2000  2000  2000  104  2  2  2000  2000  45  2  2000  2000  123  2  2  11  1098  2000  2  106  2000  2  20  2  2  35  2000  2000  2  2000  2000  2000  2000  3  17  2000  2000  703  2  36  1703  2000  2000  1034  22  2000  2000  258  2  1708  2000  7  18  2000  3  1704  2000  2000  2  7  427  2000  2  2  74  2000  952  180  2000  2  3  2000  88  2000  2000  485  704  1713  99  2000  1703  2000  24  711  2000  1715  2000  2000  103  2  2000  10  2000  16  14  2000  2000  707  645  2  2000  2  2000  707  3  2  27  2000  997  18  50  3  2000  4  1457  28  34  2000  506  2000  266  2  4  16  2000  2  43  3  2000  2000  2  1699  2000  46  2000  14  2  2000  2000  2000  2  2000  2000  2  18  2000  2000  2000  2000  7  3  3  2000  2000  2000  19  2000  2000  2000  19  2000  4  2  2000  3  2  14  3  24  2000  1067  2000  703  2  2000  892  2000  18  112  2000  2  28  1052  2000  7  2000  12  2000  2  14  5  2000  2000  2000  2  3  29  2  2  2000  2000  2000  3  2000  2000  2000  18  105  20  2000  1704  2000  2000  2000  2000  5  2000  2000  2000  428  2000  2000  2000  20  2000  2000  72  806  2000  2000  1732  2000  16  2000  2000  2000  164  3  2  104  5  2000  2000  65  2  3  2  2  2000  16  42  12  2000  2000  2000  2000  2000  2  2000  2000  2000  2000  2000  2  182  2000  2  63  2  468  999  2000  395  2000  2000  2  54  15  1806  2000  707  881  2000  703  2  3  2  2000  18  2000  1191  364  29  2000  2000  2000  2000  20  3  376  2  4  3  2000  2000  3  502  22  2000  7  2  2000  621  16  941  2000  19  48  2  2000  7  2000  2000  302  2000  175  3  2  28  2  325  2000  41  2000  2000  2000  3  21  3  2000  2000  11  3  952  2000  23  2000  2  2000  2000  2000  2000  2000  2000  2000  21  14  2000  711  229  18  2000  18  3  2000  2  2000  2000  2000  2000  2000  2000  22  2000  4  2  2000  986  2000  3  709  20  106  2  2000  2  18  2000  14  150  114  14  2  2000  2000  3  99  14  703  702  2000  2000  142  2000  707  2  2000  404  2000  3  27  2000  2000  2000  4  3  2000  2  2000  2000  2000  2  707  1698  2  2000  2000  2  36  2  1693  2000  3  3  2000  3  2000  74  702  2000  3  3  2000  14  1086  805  1702  2000  102  22  2000  14  2000  27  2000  2000  2000  1712  2000  2000  2000  2000  214  877  34  2000  287  2000  1688  226  2000  2000  143  35  3  57  2000  2000  19  2  2000  2000  2000  376  14  3  2  2  2000  3  2  2000  2  2000  22  18  721  2000  703  2  2000  163  2000  2000  703  2000  1771  707  2000  2000  97  2  707  42  1022  2  707  2000  2000  24  134  2000  14  2  711  2000  1003  2000  1162  2000  2000  14  2000  2000  2000  15  2000  2000  2000  2  2000  47  16  2  2  947  1003  3  59  2000  4  2000  2000  2000  9  2  2000  268  2000  16  14  2000  347  2  3  2000  2  702  2000  204  23  2000  14  3  2000  1142  278  2000  256  16  2  2  3  2000  55  32  2  22  2000  2  2000  61  707  2000  32  2000  177  113  702  2  772  18  105  420  2000  1718  2000  1012  2  2  2  2  942  1038  2000  2000  3  2000  16  967  3  131  16  2000  2000  2000  2000  2  2000  2000  896  2000  2  80  2000  16  751  20  2  3  8  273  2000  90  2  2000  18  1714  3  2000  2000  2  2000  2000  2000  2000  4  2  3  2000  2  45  2000  2000  51  1003  2000  1703  2000  920  1701  2000  1003  2000  3  882  1012  902  66  2000  1004  2000  2000  2  2000  26  2000  2000  121  24  19  2000  2000  2000  2000  2000  2000  2000  2000  772  3  2000  1725  2000  4  33  3  2  18  2000  2  2000  3  1008  9  2000  2000  2000  1706  1704  2000  2  2000  2  2  2000  3  3  14  2000  703  2000  5  714  67  2000  2  17  3  2000  5  2000  2000  2000  185  1736  24  2  9  2000  2000  2000  2000  2000  2  2000  14  600  872  2000  1112  2  3  2000  46  2000  2000  3  2  2000  1704  22  4  2000  38  16  707  26  2000  3  2000  4  2000  702  11  4  730  2000  711  2000  33  2000  2  2000  2000  2  2000  16  2000  2000  3  130  3  32  2  707  2000  2000  2000  4  2000  967  28  862  2000  2  3  2000  72  2000  2000  308  1191  64  2000  2  88  2000  2000  2000  5  3  30  2000  2000  2000  34  2  20  2000  4  5  2000  2000  1346  772  2000  209  181  23  2000  18  2000  3  703  2000  892  15  2000  2000  18  37  12  2  2000  2000  2000  3  2  18  2000  2000  2000  2  2000  2  69  405  2  46  2000  3  2  2000  2000  2000  17  5  18  806  2  89  57  2000  2000  3  287  2  2000  2  2000  882  1703  2000  3  17  2000  2000  1506  2000  2000  2000  2000  2000  41  32  2000  756  2000  2000  2000  17  18  2000  2000  2000  1001  3  2000  287  708  16  2000  18  2000  2000  2000  2000  13  11  2000  1704  2  3  1029  2000  66  2  1718  29  1426  2000  2000  2000  2000  1003  9  3  2  2000  2000  757  102  2  2  19  20  18  2000  2000  2  2000  2000  109  2000  5  2000  2000  2  231  2  2000  2000  5  40  142  2000  2  28  23  2000  2000  2000  2000  2000  594  2000  1733  2000  44  34  3  2000  3  137  92  2000  2000  237  2000  14  14  32  2000  432  2000  2000  2  2  23  3  2000  771  5  1706  3  2000  2000  2  2000  2  5  1702  14  5  242  49  75  16  2000  2000  703  2000  2000  11  32  2  2000  89  2000  1131  2  2000  2000  2000  3  210  93  20  88  2000  2000  29  1067  612  647  297  2000  3  3  17  1703  14  1707  16  20  18  749  3  14  10  771  2  3  2  3  192  16  2000  28  2000  2000  2000  46  3  32  16  2000  2000  16  2000  890  2000  2  2000  22  35  2000  20  2000  2000  1026  23  178  2000  2000  4  20  16  2000  1009  2000  2000  715  2  7  2  2  2000  2000  2000  2  2000  2  2000  2000  2000  18  18  2000  1718  2000  108  2000  1003  4  109  2000  2000  124  2000  2000  2000  1092  105  2000  2000  2000  65  16  2000  1002  2000  3  16  2000  1170  2000  707  2000  2000  3  2000  177  2000  2000  707  2  2000  21  2000  16  4  2000  2000  3  2000  2000  2000  20  2000  2  120  2000  875  1710  2000  2000  3  703  18  4  2000  3  2  14  2  2000  196  2000  2000  2000  1003  2000  2  2  3  3  3  1729  4  3  1004  727  2000  1743  2  2000  3  36  2000  2  182  952  707  5  1003  1703  2000  1738  755  3  2  35  60  2  2000  2000  2  3  866  2000  2000  1066  2  7  2000  763  2000  2000  2000  1066  3  2000  2000  2000  2000  2  776  2  2000  2000  2000  21  940  2000  2000  2  1721  1147  3  2000  2  2000  2000  1005  14  2000  2000  2000  2000  27  2000  3  705  2000  2000  21  2000  2000  21  2000  2  2000  366  3  16  46  2  2000  2000  41  3  395  2000  2  16  7  2000  972  2000  20  1710  762  226  2  2000  2000  2000  223  2  763  3  836  2000  4  3  2000  816  2000  62  18  1704  2000  16  2000  2000  2  2000  2000  2000  2000  2000  402  2000  2000  2  2000  2000  1744  22  22  2000  20  2000  2  1005  2  4  2000  133  2000  2000  1709  837  2  2000  2000  2000  2000  2000  2  2  3  2000  711  1242  4  12  2000  2000  35  3  2000  2  65  2000  2000  2000  2  805  3  711  2000  8  2000  2000  193  65  2000  16  2000  1704  298  2000  768  752  1708  1010  25  2000  1017  2000  18  41  1718  14  2  2  2000  2000  3  764  95  2000  2000  2000  2000  14  2000  3  2000  1703  3  72  54  2000  3  2000  28  26  67  16  597  2000  2000  2000  2  2000  2000  2000  702  2  731  2000  3  78  2000  868  2000  731  2000  3  2000  3  2000  2000  2000  20  59  37  21  3  941  398  16  2000  2  98  2  2000  2000  1412  2  1703  2000  18  2000  20  1010  2000  18  2000  2000  2000  3  36  2000  1708  287  2000  1707  2  1476  29  2000  2  56  1798  3  2000  2000  2000  2000  77  2000  5  2000  723  2000  1719  2000  2000  5  2000  2000  677  2000  2000  2000  2000  5  2000  2000  2  2000  190  3  56  16  2  2000  1567  9  2000  33  2  2000  2  2000  2000  2  594  2000  1723  2  2000  2  2000  3  3  2000  2  36  742  2000  2000  2000  3  75  2000  3  45  24  842  2000  2  911  2  2000  18  2000  2  16  2000  712  89  17  737  2  2  2000  126  2000  2000  2000  2  2  2000  16  2  2000  2000  847  1708  37  2000  2  34  703  2000  863  707  18  2000  2  2000  752  2000  3  2  26  2000  14  2000  712  68  2000  2000  1022  2000  2000  3  999  2  2  42  2000  1704  1034  2000  2000  17  2  2000  2000  2000  2000  14  2  1004  16  7  2  2000  2  2000  2000  2000  2000  16  2  2000  2000  2000  2000  16  2000  901  2000  1703  2000  2  771  2000  2000  3  2000  128  2000  447  3  3  3  862  34  2000  2000  2000  2  3  2000  2000  2000  1703  2000  2000  2000  2  2000  2000  4  2000  2000  1089  2000  2000  2000  2000  3  404  2  1008  2000  2000  29  2  2000  15  45  2000  2  3  707  1795  16  2000  18  3  3  2  554  2000  2  42  137  2000  715  3  2000  797  20  16  268  2000  2000  2000  2000  952  5  3  22  135  17  1562  2000  2000  1704  2000  7  175  1706  84  2  2  2  2000  18  3  3  2000  1473  2  2000  707  2000  2000  5  2000  1002  1754  2  2  3  3  2000  1377  2000  2000  2000  4  1736  1003  14  2000  1099  13  122  2000  2000  1002  2  2000  2000  110  1737  64  2  2000  2000  10  3  2000  1132  715  4  2000  2000  174  34  2  2000  2  1703  27  2000  2  28  29  2000  2  1416  3  2000  12  2000  2  2000  4  2000  2000  11  18  7  2000  2  15  2000  33  2000  2000  57  2  2000  2000  2000  1746  19  2000  2000  2000  2000  2  3  1003  2000  156  2  3  3  2  2  87  2  16  2000  2000  2000  2  702  15  2  2  10  2  1004  20  9  2000  1004  766  60  804  2000  749  702  2000  2  1704  3  2  106  14  2000  2000  2000  2  77  16  3  14  2  2000  20  2000  2000  7  24  1467  2000  244  20  752  109  2  3  2000  2000  2000  14  2000  2000  33  1041  217  54  735  2  11  2000  2000  2000  15  2000  16  186  95  2000  2  21  25  322  2000  879  2000  17  161  847  157  1705  2000  1104  2000  1011  1708  2000  11  2000  2000  2000  3  1765  27  28  3  20  29  2000  2000  2000  2  2000  152  41  2000  2000  320  2000  721  4  11  19  3  12  2000  2000  1703  722  1000  18  75  2  5  2000  2000  1703  2000  5  2  149  2000  3  2000  26  2000  18  2000  2  1292  703  18  2000  1017  3  114  14  1086  2000  2000  2000  2000  2000  2000  2000  1041  702  2000  1704  3  2000  237  2000  682  62  131  2000  3  2000  224  44  2000  5  23  2000  2  2000  163  2  1703  2000  2000  703  3  2  2000  106  1724  2  2  2000  2000  3  2000  8  3  2  3  2000  702  18  2  2000  103  1005  2000  2000  2000  34  2000  2000  2  2  42  877  2000  2000  1770  2000  100  20  1703  2000  2000  2000  2000  261  2  62  2000  2000  2000  1251  2000  240  2  16  30  732  2000  5  3  22  1762  28  3  1353  1703  2000  1704  20  624  892  3  17  2000  16  2000  186  2000  84  2000  16  2  381  3  30  707  14  2000  2000  6  3  2000  3  2000  2000  1392  3  1000  2000  26  2000  2000  2000  2000  2  2000  30  2000  3  2000  2000  2000  2000  2000  5  23  837  14  1703  1003  2  17  86  3  3  367  2000  53  2000  703  27  2000  652  2  2000  2  927  18  1391  2000  2000  2000  5  1005  2000  10  2000  50  47  2000  141  16  2000  1486  1804  2000  2000  2000  2000  2000  2000  2000  3  2000  2000  931  2000  2000  2000  2000  1142  2  1749  27  2  239  20  2000  3  1703  18  2000  2  2000  2000  193  3  2000  57  2000  1710  707  14  890  326  2000  2000  115  101  56  1003  2000  1708  2000  847  2  342  16  3  3  737  103  2  2000  712  2  2000  3  2000  2000  14  3  2000  25  2000  2000  2000  702  2000  2  2000  2  831  2  2  18  736  3  18  3  2000  2000  2000  772  951  2  3  2000  7  4  106  703  1246  18  2  2  3  2  2000  2000  2  2  2000  2  3  2000  2000  1266  2000  26  17  43  2000  2  2000  2000  2000  21  2  997  4  2000  2000  1704  26  2000  2  23  19  2000  2  2  16  18  65  2000  3  2000  2000  636  18  979  3  1765  2  2000  17  2000  1002  2000  48  2000  2  2000  2  15  3  2  3  3  16  771  4  3  2000  1043  2000  2000  2000  2000  771  2000  33  17  3  2000  110  3  2000  16  20  2000  2000  3  2000  2000  27  3  2000  2000  2000  2000  20  29  1089  16  2  104  2000  2000  278  2000  2000  25  473  2000  2000  2000  18  70  18  31  2000  2000  16  16  2  707  61  26  2000  2000  17  2000  1002  2000  2000  2  867  6  2000  2000  2000  3  841  93  3  2000  2000  43  26  4  2000  3  45  2  2000  2000  5  2  2000  14  1251  2000  18  1029  2000  2000  14  150  3  2000  2  3  2000  2000  3  2  2000  2000  36  2  2000  26  2000  2000  17  2000  3  2000  46  62  3  2000  2000  402  837  2000  26  2  2000  2000  21  2000  3  4  21  2000  2000  3  1703  2000  2  3  3  97  2000  702  2  3  2000  2000  2  2000  2000  29  263  2000  2  553  1834  2000  2  2000  2  103  2000  439  2000  2000  2000  2000  367  20  2000  1073  2000  2000  2  2000  2  2000  2  1702  2000  2  3  1003  16  1759  14  2000  2  3  2000  11  24  2000  134  2  2000  2000  2000  2000  2000  1001  4  2000  2  2  2000  2  2  2000  2000  2000  2  3  71  92  2  2000  2  2000  2  2  2000  2000  2000  2  2  204  994  2000  2000  3  36  14  2  2000  2000  18  1706  3  2000  1147  137  2  3  2000  2  2000  26  58  582  20  731  2000  2000  2  3  2000  45  2000  14  2000  841  1581  2000  2000  2000  5  25  2000  2000  2000  2  29  132  2  26  2  2  3  3  942  2000  16  737  2  2000  2000  2000  2000  2000  62  3  197  2  2  4  2000  2000  2000  3  1627  14  2000  2  63  2  121  2000  2000  716  2000  2  3  20  161  2000  742  2  2000  22  2000  2000  952  75  4  2000  3  18  3  2  2000  2000  2000  2  2000  3  2000  2000  21  23  58  2000  899  3  339  1003  17  2  2  2000  5  2  10  2000  2000  496  4  3  2000  2000  17  2000  2000  771  2  2  5  2000  35  48  3  18  2000  2000  2000  2000  3  18  29  1730  29  2000  3  2000  2000  2000  4  2000  3  3  2000  2000  2000  32  2000  2000  776  2000  2000  867  3  5  2  3  2000  3  27  5  3  3  242  2000  171  416  2000  21  3  2000  2  2000  2000  2  2  2  1703  16  59  2000  48  2000  3  2000  25  2  21  4  2  2000  2000  2000  727  2000  707  2000  2000  107  804  2000  18  2000  5  2  120  2000  3  19  2000  2  3  65  2000  2000  702  2000  30  20  1759  2000  2000  90  3  2000  2  2  877  17  2000  26  2000  352  1704  2  27  3  2  2000  124  2000  1008  1005  2  16  218  3  18  5  2000  150  2000  2000  30  2000  2000  928  3  83  14  1521  2000  2000  11  2000  2000  5  2000  2  16  2000  2  157  2000  2  2000  2  2000  28  2000  2000  2000  2000  48  2000  3  2000  5  2000  2  2  2  3  18  2  2000  271  168  2  967  13  26  2000  3  2000  2  4  2000  329  2000  120  2000  18  2000  2000  3  131  2000  2000  2000  2000  6  2000  2000  2000  2000  72  2000  2  2000  1096  2  2  654  2000  3  2000  2000  1127  2  762  138  18  2000  2000  3  2000  2000  2000  703  37  3  14  7  2  118  2  2000  2  3  1714  3  45  2000  16  492  2000  2000  2000  1732  2000  16  5  14  2000  3  941  14  3  2000  2000  707  2  2000  2000  2000  2000  2000  20  2  2000  21  64  2  73  2000  2000  896  2000  712  2  2000  2000  2  2000  28  2000  893  2  2000  1005  2000  18  3  2000  1556  16  152  32  2  2  2000  2000  18  2  2000  27  120  21  2000  3  156  264  16  1703  4  711  2000  2000  2000  1486  702  966  2000  2  2000  2000  2000  2000  2000  2000  2000  627  22  16  77  2  2000  3  1108  3  2000  2000  18  2000  2000  31  2000  2000  2000  2000  5  2  8  2000  3  16  16  2000  1703  99  702  7  18  2  25  2  2000  2000  131  2000  2  3  2000  2000  46  703  1704  5  2000  2000  2000  3  2000  2000  1143  2000  2000  63  20  3  2000  2  2000  2  2000  2000  2000  50  942  2000  43  776  2  5  2000  2000  2000  712  8  2  2000  2000  2000  2000  39  2000  3  2000  58  19  1693  2000  2  2  2  2  3  58  2000  2000  2000  2000  2000  4  959  27  2000  14  2000  257  2  2000  705  31  2000  2000  2  2000  16  10  2000  77  3  2000  2  256  2  230  90  177  2000  2000  11  2  2000  2000  3  2000  2  2000  166  2  2000  1703  29  11  2000  18  2  1003  3  2000  2000  271  999  1436  2000  2000  2000  29  2000  1703  2000  2  711  2000  2  736  1601  2000  2  4  2000  2000  2000  4  2000  297  752  2000  2000  4  2000  2000  2000  2000  2  3  64  1707  5  2000  2000  2000  28  1010  2  60  2  2000  707  2000  2  2  58  1706  1708  3  1703  951  10  742  16  17  5  2000  1702  2000  2000  2000  43  402  2000  2000  2  2000  2  3  2000  414  2  18  17  2000  2000  35  2  21  3  2000  2  131  2  2000  2000  30  3  17  3  2  14  1156  707  2000  121  716  2000  761  2000  2000  3  791  771  2000  7  7  4  2  3  18  2000  19  3  2000  2  2000  2  25  19  100  1011  2000  2000  2000  2000  54  2  2000  163  3  213  2000  2  306  2000  17  2000  2000  2000  57  23  2000  3  2  212  2000  38  18  638  703  29  2000  17  2000  2000  2000  15  707  277  2000  2  16  42  2000  25  2000  297  2000  1705  50  18  29  18  2000  2000  1707  37  1005  14  32  2000  43  2000  2000  9  2000  16  2000  25  2  3  3  23  2000  2000  79  23  702  2000  9  4  2  2000  15  3  2000  951  2  65  1104  2  2  2000  2000  47  1122  2000  14  2000  2  1722  5  2  2000  2000  2000  106  967  2000  2000  3  2  14  782  1698  3  2000  14  37  2000  2  14  1275  2000  2  26  2000  17  702  3  2000  2000  2000  3  1004  2000  2  14  2000  703  669  2  2  2000  1698  2000  2000  16  2000  2000  2000  39  18  1321  2  2000  2000  190  27  3  1703  2000  1031  2000  42  2  3  68  2000  2000  647  2000  2000  971  2000  2000  2000  3  1626  3  18  2  2000  706  2000  2  2000  2  2000  78  112  5  14  50  2  2000  2000  3  2000  2000  2000  3  2000  2  4  2  2000  80  16  2000  26  625  27  2000  2000  1698  107  2000  18  206  150  2000  702  2000  1102  36  3  2000  2  3  1331  2  2000  2000  1717  2000  2000  2  2000  2000  50  5  2000  1704  5  4  2000  2000  18  115  3  2000  2000  18  3  2000  2000  41  2000  3  34  2  5  2000  111  2  722  2000  2000  20  2000  1695  110  218  2000  403  14  50  1436  2  3  2  2000  2000  1708  9  2000  2  950  2  2  2  2000  1703  2000  119  707  2000  2  3  2000  2000  207  710  2  3  2000  2000  16  3  2000  2000  1012  2000  14  16  2000  2  17  2000  721  2000  2  2000  2  16  18  2000  1002  2000  2000  2000  2  2  563  114  51  707  2000  2000  2000  2  2000  427  2000  2  2000  3  241  22  2  2  2000  30  2000  18  20  21  52  707  726  3  2000  29  2000  536  2000  2000  3  2000  3  101  802  1744  2  2  2  18  2000  18  3  2000  16  28  2000  995  26  2000  10  2000  104  3  28  174  707  55  2000  38  707  3  3  2000  2000  3  2  3  2  3  2000  14  2000  2000  2000  1052  2000  2000  2  2000  2  18  2000  2000  2000  17  2000  1003  2000  68  2000  1104  263  2000  1081  2000  3  3  2  2000  2  1731  2000  47  1703  3  2000  2000  22  2000  2000  16  109  63  2000  2000  9  2000  2000  2  102  2  2000  15  1541  2000  2000  2000  2000  3  2000  2  2000  3  702  2000  19  1721  7  707  2  2000  1003  2000  49  2000  20  2  2000  2000  41  2000  3  3  20  2  29  1763  3  190  2000  2000  18  2  2000  2000  278  2000  1703  101  2000  2  5  5  2000  707  2  1017  2000  2000  3  2000  2000  3  14  2  2000  55  2000  2000  2  1197  20  54  2  2  3  2  123  9  1004  3  2000  2000  2000  2000  29  16  892  3  2  3  3  702  2000  2  2000  2000  14  17  1703  2000  896  2000  2  2000  2000  2000  2000  2000  2  2000  18  2  2  702  2000  2000  87  2000  3  2  2000  2000  16  941  2000  29  882  2000  2  17  3  3  3  2000  5  2000  128  2000  2  26  722  1002  2000  2000  1770  5  2000  2  2000  3  2000  3  2000  1076  14  2  2000  2000  2  726  93  3  150  31  2000  14  3  1111  2000  1595  2  2000  2000  1758  2000  2000  21  14  2000  2000  2000  2  2000  66  2  2000  1731  2  18  2000  3  62  727  142  2000  1703  4  1704  163  3  2000  2000  22  2000  2000  2000  14  14  2000  2000  715  2  2000  2  3  2  673  2000  2000  847  2000  2  2000  2000  64  2000  2000  2000  2000  2000  707  19  2000  11  2000  2000  2000  3  8  841  1002  1727  2000  997  16  4  14  4  3  23  14  4  2000  22  28  722  16  17  2000  236  2000  12  2000  2000  2  2000  3  757  2000  707  2  828  2000  16  2000  21  2000  29  2000  3  2  2000  2000  2000  19  20  43  702  101  16  1003  34  3  2000  7  2000  12  1760  2000  2000  136  2000  2  3  2  2000  2000  110  2000  2  2000  656  712  2000  2000  2000  4  2000  3  2000  2  2000  2000  967  14  2000  29  3  2000  3  20  148  3  3  2000  4  2000  3  2000  26  21  2000  1057  2000  2000  2000  2000  18  4  14  2  103  2  1378  1687  2000  2  2000  38  59  1703  2000  2  1003  2000  2000  839  3  2000  2000  2000  2  2  2000  2000  3  18  23  3  16  2  306  16  332  2000  22  2000  1695  2000  2  2000  2  2  897  2  702  3  3  2000  24  2000  1804  9  2  3  3  2000  2  2000  2000  2000  2000  3  2000  2000  2000  3  2000  21  54  31  3  2000  2  2  742  35  2000  4  84  2000  2000  986  2  2000  2000  2  157  17  2  847  704  2  2  16  2000  2000  2000  1007  14  37  16  2000  3  28  2000  2000  2000  2000  2000  2000  21  2  18  2000  2000  2000  3  2000  2  2000  2000  1056  2000  260  14  2  2000  4  1704  1703  2000  3  2000  12  1442  2000  2000  50  11  16  2000  16  2000  3  3  164  2000  56  4  2000  874  2000  7  2000  1803  16  2000  2000  2000  2000  711  2000  2000  2000  2000  3  2000  2000  27  35  10  3  3  2  16  2000  1743  23  2000  3  14  22  36  21  1003  2000  1744  2000  2000  3  2000  3  2000  16  111  2000  878  2000  2000  2000  2  40  2000  2000  66  36  2  2000  2000  58  2  1003  42  129  39  7  127  2000  846  2000  6  2000  703  3  2000  2000  18  39  2000  2000  2000  2000  2000  2000  891  2000  2  731  2000  16  2  2000  3  2  22  214  2000  16  8  2  2000  2  878  2000  2000  7  2000  2000  1752  2  2000  3  2000  2000  2000  702  65  877  2000  987  2  2000  1391  2  703  2  2000  2000  1081  2000  2  2  3  2000  2000  1702  2  2000  724  3  2000  2000  2  996  2  2000  28  4  1020  18  2000  2  2  2  882  1005  23  2000  2000  60  18  2000  45  2000  2000  22  1122  2000  4  1743  3  2000  2  2000  3  2000  1712  2000  987  2000  2  3  2  14  2  23  2000  17  2000  3  2000  1266  121  1161  1702  1733  282  3  29  33  190  2000  2000  1724  196  21  17  16  1712  32  33  715  2000  2000  2000  2000  2000  2  2  1122  2  2000  112  3  2  2000  1005  2000  2  2000  2  3  41  712  1077  1703  882  2  18  2000  16  1705  2  2  42  1011  3  60  989  2000  215  2000  707  3  2000  20  22  3  2  2000  2000  18  10  2  4  16  2  3  2000  4  30  2000  2  2000  1202  2  2000  2000  16  2000  2000  2  2  3  747  1750  15  3  1721  18  2  148  2000  707  1703  2000  842  2000  3  2000  3  2000  2  1003  5  2000  1567  2000  2000  2000  34  2000  2  2000  2000  9  2000  2000  2  2000  2000  2000  2000  3  2000  3  26  46  2  3  2  2000  2000  2000  2000  2  707  2000  3  841  107  36  17  942  1003  861  2000  1026  2  2000  2  14  3  2000  3  2000  706  513  2  7  2000  1140  3  2000  2000  2000  2000  702  2000  143  2000  2000  2  2000  37  2000  16  2000  3  2000  2000  4  2  3  2  3  2000  2  2000  2000  3  2000  2000  2000  2000  2000  2000  2000  819  2000  449  2000  2000  2000  16  2000  2000  2000  2000  2000  29  1698  2000  1103  693  57  2000  3  703  2000  164  2000  156  2000  2000  2000  21  2000  1009  2000  2000  2000  2000  16  2  3  3  2000  2000  2000  2000  37  1102  167  18  93  2000  703  597  31  2  2  3  4  703  866  16  3  2000  14  2  1709  14  33  429  325  2000  1703  2000  3  2000  5  28  1759  2000  2000  2000  35  1703  18  2000  2000  2  22  16  707  2000  2000  2000  2  2000  5  2000  2  2000  1127  786  2000  1438  25  3  3  2  2000  702  4  26  33  3  94  52  23  3  2  2000  2000  2000  3  3  2  1280  2000  2000  16  2000  2000  47  18  26  2000  20  2000  2000  2000  18  2000  3  2000  2000  142  112  2  3  2000  156  10  18  3  2  18  352  3  2000  3  31  2000  2000  2000  20  2000  2000  35  2000  27  1013  2000  2  2000  38  48  124  1730  2000  68  2000  3  2000  27  3  37  3  2000  3  4  2000  139  2000  86  1009  2000  2000  2000  14  806  2000  617  703  970  5  2000  123  1804  1703  1457  2000  17  2000  2000  2000  2000  716  18  33  703  2000  2000  3  2000  1729  2000  4  2000  711  2000  16  2000  219  2000  2  2  1003  2000  30  790  736  2000  2000  2  2000  16  2000  702  23  2000  1722  3  19  2000  1734  2000  2000  2000  2000  38  1103  2000  1753  2000  2000  3  2  316  17  3  15  3  16  1713  2000  2000  16  2000  2  4  2000  2  875  2000  3  996  2000  376  2000  2000  2000  1756  18  37  2000  950  270  1344  2  732  2000  500  2000  2000  2000  2000  1277  2000  2000  25  2000  4  2000  234  2000  194  2000  942  2  2  2000  2  1008  2  1709  3  2  148  2000  977  2000  2000  28  706  2000  2000  2000  2000  2000  2000  1042  14  2000  2000  2000  1120  2000  2000  2000  2000  127  2  2000  2000  2  2000  2000  2000  2  2  35  1705  2000  2000  1001  21  71  2000  22  2  2000  11  1067  4  2000  2  14  2000  22  16  19  16  2  2000  46  18  2000  2000  2  812  956  2000  2000  2000  3  2000  2000  2000  15  1027  34  5  3  1703  2000  2000  2  2  224  2000  2  2  14  2000  647  33  2000  2  2000  2000  942  2000  2000  2  2  2000  2000  2000  2000  2000  2  2000  5  2000  200  374  3  2000  841  22  707  2  2000  14  35  2000  2  2000  18  2000  1446  3  2  2000  3  2000  2000  2000  26  107  18  1567  2  1131  3  2000  2000  2  2000  512  2000  48  43  2000  2000  220  2000  2000  2000  2000  2  2000  16  2000  2  90  2000  2000  2  16  2000  35  3  2000  3  2  707  2000  3  3  2  2  16  2  1416  2000  2000  2  2000  327  2000  28  2000  2000  2000  14  206  133  2000  2000  18  28  2000  2000  15  1022  5  83  61  2000  2000  22  2  2000  2000  18  2000  2  2000  2  3  1700  2000  16  2000  166  390  3  2000  2  352  81  2000  61  877  762  2000  3  16  2  737  2000  702  1740  20  3  110  78  115  2  2000  2000  2  1703  1703  205  3  2000  2000  2  2000  68  2  69  2000  2000  2000  2000  13  2000  758  65  2000  2000  2  2  42  2  19  1703  2000  3  2  206  2000  2000  2000  3  3  2000  833  16  1092  2000  2000  2000  224  824  1705  17  104  2  1416  3  3  2000  2  3  1032  3  707  87  29  179  2  464  29  1703  736  13  2  2000  17  23  2  3  2  60  2000  14  2000  2000  1456  2  2000  2000  901  2  2000  2000  2000  179  9  2  1009  2  30  2000  1002  23  1703  22  2  3  2000  2  2000  3  889  1276  2000  496  26  2000  2000  3  130  2  29  1704  215  2  1703  2  1066  143  1706  2000  2000  4  92  2  3  2  2000  2  3  2000  2000  1213  716  78  2  16  2000  4  2  2000  3  2  2000  16  2000  2  2000  22  2000  2  3  1132  24  2  2000  38  99  3  156  12  2000  2000  2000  3  2  2000  18  2000  2000  2000  2000  2000  2000  1703  2000  3  2  14  2  2000  1161  2000  251  2  1181  35  1009  2  28  2  2  2  2000  727  2000  2  78  187  1751  1714  3  92  2000  2000  2  3  2000  2000  2000  1738  2000  2  2  15  2000  2000  16  2000  731  15  14  4  3  2000  3  2000  2000  2000  2000  21  2000  2  2000  2000  3  2000  2000  2000  17  2000  105  2000  4  19  2000  2000  2000  2000  1783  2  1744  2000  2000  3  50  20  2000  2000  1710  2000  1703  2000  1006  3  10  2000  4  5  57  2000  2000  3  636  1712  37  2000  16  3  2  2000  20  2  2000  2  2000  1703  3  2  2000  2  2  2000  2  2000  3  16  2000  2000  1704  277  2000  468  703  1025  3  84  20  2000  58  2  2  2000  3  2  18  2  5  3  1391  2000  2000  2  3  150  1726  16  2000  2000  2  2000  2  2  2000  4  2  62  2000  2000  77  2000  427  2000  1693  2000  51  33  2000  234  1256  25  2000  2  1088  1246  2000  2000  35  2000  27  36  1003  3  2  2000  2000  2000  60  2000  28  2  1709  2  2000  3  16  1704  3  16  22  2000  741  2  66  5  2  175  2000  2000  2000  2000  2000  2  7  2000  16  7  18  4  309  5  2000  20  2000  9  16  2000  258  14  35  2000  3  2  3  2000  2000  2000  18  1723  917  16  2000  2  1108  2  2000  7  2000  14  4  757  1708  1703  21  1710  3  2  2000  18  707  2000  2000  2  2000  2  2  104  65  2000  1592  771  48  2000  2  1714  203  756  2000  2  14  64  936  2000  32  2  2000  2000  2  740  137  16  2000  5  2  2000  2000  2  7  14  103  996  2000  2000  18  3  94  1706  2  2000  2000  2  14  3  14  149  2  192  2000  2000  2000  2000  2000  2  3  2000  1009  2000  3  7  2000  2000  2000  837  14  1406  2000  7  4  2000  2000  18  16  115  3  711  2000  3  1525  2000  2000  2000  2  2000  70  2000  837  1001  46  2000  18  16  2000  4  2000  32  2000  7  37  2000  2000  836  2000  2000  35  2  2000  12  14  2000  1703  2  2  2000  3  2000  16  2  2  50  14  1116  28  2000  3  37  2000  17  2000  2000  2  3  2000  2000  1002  2000  2000  2  2000  2  2  24  3  2000  3  2000  707  2  2  2000  2000  2  2  18  5  2000  2000  2  16  2000  32  711  7  2000  2  2000  2000  2000  2000  2  36  3  2  2000  2000  2  2  2000  2  3  2000  16  2000  33  2  107  2000  2000  2000  2000  712  2000  162  38  5  2000  302  716  2  163  2000  2000  3  897  2  21  913  2000  2  18  2000  23  17  101  2  2000  2000  161  3  2000  2000  2000  2000  240  51  7  54  102  2  2000  2  2  2000  2000  16  2000  2000  2  2000  2  3  2  1693  16  32  72  385  2000  11  2000  2000  3  2  20  142  2000  19  3  313  2000  2  2  2000  21  3  104  255  2000  2000  2000  2000  2000  3  3  16  34  1719  2000  2000  17  2  1704  2  2  2000  2000  5  2000  2000  2000  2  1747  2000  715  2000  2000  2  2  5  692  2  2  2000  391  38  2000  2000  2000  1346  4  2000  5  2000  2000  2000  208  2000  54  11  3  2000  1002  2000  2000  875  21  3  93  2000  2  16  2  722  3  16  2  146  86  1004  2000  2000  1595  32  17  3  2000  39  21  1601  8  2  1037  93  1463  3  1010  16  1007  18  2000  2000  1584  1008  2000  2  2  1743  2  2000  2000  116  2000  702  22  2000  7  1009  3  2000  17  2000  2000  12  2000  2  2000  31  2000  2000  2  998  115  2000  2  1703  2000  16  15  2000  62  3  2000  1809  2000  18  26  2000  999  16  2000  993  266  2000  2  2000  3  2000  3  20  2  2000  2000  2000  3  299  2000  2000  2000  888  2000  2000  2  2000  2  345  2000  2000  124  2  2000  2000  142  18  2000  2000  1703  2000  2000  2000  2000  2  22  3  2  2000  2000  14  2  2000  1766  2000  2000  3  2000  2  64  16  20  23  3  1703  3  2  2000  2000  36  2000  1703  2000  2000  2000  3  2  2000  103  2000  3  77  129  2000  2000  114  2000  2  2  2000  2000  50  2000  2000  2000  2  139  2  18  2000  2000  2000  2000  2000  3  16  2  2000  2000  7  17  1541  2  2000  2000  2000  2  2000  2000  2000  2  2  467  21  2  1481  2000  2000  1010  2000  142  3  1701  3  209  36  16  2000  2000  2000  1746  1702  2000  2000  2000  1670  2  42  1003  2000  105  302  2000  2000  2000  2000  2000  2000  16  2000  18  2000  2000  2000  20  6  2000  2000  3  3  966  39  757  2000  831  227  702  5  2000  2  771  2000  2000  24  2  2  2000  1321  2  1014  976  2000  1707  7  23  946  2000  107  2000  252  20  18  1257  2000  2000  2000  2000  2000  2  3  2000  2000  2000  6  2  2  2000  22  2000  1256  2000  2000  2000  6  9  2  731  4  707  2000  2000  203  2000  2000  2000  2  2000  29  37  2000  2000  725  502  705  2000  63  2  2000  2000  51  3  97  16  2000  2000  2000  20  2000  2000  2  2  49  987  2000  20  117  2000  1022  2  2000  27  2000  1703  20  2000  989  2000  16  2000  2000  3  2000  2000  2000  2000  3  2000  2000  2000  2000  3  31  2000  2000  901  3  160  2000  10  2000  2000  2000  1717  2000  2  2000  2  2000  961  3  12  3  1706  29  2000  7  1703  2000  31  1255  49  27  2000  15  707  846  5  2000  932  2000  2000  2000  2000  92  2  2000  2000  2  85  21  3  2  2  14  2000  18  18  2000  1009  1698  2000  390  2  2  997  16  2  2000  2000  25  320  18  1005  2000  309  14  2000  2000  28  832  2000  14  56  2000  3  2000  41  22  702  2000  1072  2000  18  3  14  1135  2  2000  707  722  3  25  2000  3  2000  18  75  2000  2000  2000  2000  2000  16  39  702  2000  742  2000  2  2000  2000  92  931  5  1708  2  2000  22  61  2000  2  2  2000  1662  2000  2000  2000  18  2  2000  2  2000  1003  105  2  1704  26  2000  77  2000  2000  250  26  1247  177  2000  3  1009  94  2000  2000  2000  707  2000  2  501  16  2000  93  3  21  1713  18  2  2000  7  2000  1002  2000  16  2000  3  14  2000  998  18  28  722  56  2000  2000  4  2000  182  2  2000  2000  1004  74  2000  2000  3  2000  38  2000  2000  2000  726  1003  13  2000  1736  14  2000  2000  330  2000  3  866  2  3  2  93  14  2000  2000  2000  14  2000  771  16  2000  2  4  1339  2000  2000  1107  2  4  1004  2  2  5  4  3  711  2000  2000  2  5  897  2  2000  2000  2000  2000  2000  38  2000  2000  2000  877  14  2  14  2  2000  55  2000  2  16  2000  56  23  2000  10  2000  1036  2000  2000  2000  3  10  771  712  1651  2000  2000  2000  3  2  2000  3  2000  721  131  4  2000  104  18  2000  4  53  2000  2  17  20  2  2  2  162  1717  2000  4  2  10  1399  2000  2000  5  357  2000  1714  17  2000  2000  2000  3  2000  269  1737  2  2000  2000  1741  259  2000  2000  2  2  2  54  2000  2000  23  252  2000  2  2000  16  50  28  2000  2000  39  2000  2000  2  18  3  3  296  3  2000  2000  2000  52  2000  1706  18  2  741  2000  2000  274  2000  2000  2  14  2000  2000  2  2000  25  2  11  3  1391  2  2000  2000  2  2000  16  18  280  2000  29  19  2000  154  721  32  2000  2000  2000  2000  22  2000  34  21  2000  2000  2000  19  757  2  3  4  251  875  759  2  2000  2000  18  264  2000  2000  2000  2000  2  18  1755  2000  2000  3  2000  1004  2000  3  2  43  50  20  2000  2000  1723  2000  2000  2000  2000  2000  1003  27  2000  14  2000  2  42  2000  2000  2000  3  3  1707  2000  2  852  2  2  2  941  3  18  5  2000  39  61  2  2000  3  14  1772  1733  2  1716  16  14  2  2  2000  711  2  2000  2  2000  2000  2000  148  2000  2000  22  30  2000  2  2000  2  2000  2000  5  15  2  1704  2000  2000  916  711  4  2000  2  2000  2000  2000  3  837  72  2000  14  16  2  2000  2  706  2  2000  3  56  2000  18  2000  2000  2000  2000  2000  2000  2000  2  2000  41  2  2000  715  288  1707  16  63  20  3  2000  32  1777  76  2000  3  2  2000  2  2000  8  846  14  119  2000  2000  2000  2000  2000  2  16  12  2000  2000  877  10  715  2  2  1704  1698  61  1006  2000  2000  2000  2000  2000  2000  2  2000  2000  18  2000  28  1770  40  2000  2000  2000  2000  27  34  2000  2000  2  201  3  7  2000  2000  2000  1376  2000  2  4  2000  25  33  1725  20  2000  18  1109  2000  1706  3  711  2  2  4  2000  2000  2000  2000  5  2  2  2000  2  2000  195  711  2000  2000  2000  2  2000  2  17  3  2000  2000  21  707  247  90  14  2000  2  2000  1698  3  3  2000  2  2000  16  2000  1703  2000  2  7  134  724  2000  2000  9  2000  2000  417  103  2000  1011  2000  2000  753  2000  2  2  3  2000  23  3  50  19  2000  2000  2000  2000  16  2000  2000  1006  2000  2  2000  2  1009  2  80  2  2000  3  1707  1709  3  16  1701  6  3  310  2  2000  2000  9  2000  56  2000  2000  2000  2000  2000  2000  2000  2000  2  2000  1022  2000  4  116  2  2  2000  20  2000  323  2  11  2000  17  2  3  603  2  1703  61  2000  4  17  1720  20  2000  941  2  2000  2  2000  2000  3  17  2000  1003  31  4  2  11  3  1131  1027  39  2000  2  3  2000  1001  1431  2000  702  2000  2000  2000  2000  14  16  2000  730  14  2000  5  3  36  2  2000  2  56  2000  548  3  2000  3  3  2  3  2  2000  18  3  36  476  14  21  2000  2000  2000  3  711  36  2000  2000  2  2000  2000  2000  3  2000  2000  2000  2000  3  3  2000  9  16  33  2  2000  5  2000  2  876  2000  216  763  1746  2000  4  2000  2000  2  159  2  5  2000  876  2000  2000  2000  2000  16  2000  2000  2000  3  2  14  2000  2  173  2000  2000  2000  2  3  1721  2  1013  2000  2  2000  56  2000  2  2000  1733  2  2000  2000  34  57  2  2000  6  2  2000  29  2000  2000  2000  2  2000  16  2  731  2000  2000  2000  2000  2000  2000  2000  3  18  1764  2000  2  2000  2  2000  2000  2000  18  3  5  2000  2  16  2000  3  2000  2000  67  2000  2  19  2  2000  2000  2000  2000  248  2  2000  2000  38  712  2  18  2000  2000  2  34  2000  4  3  2  3  1021  2000  2000  20  2  2  14  2000  1002  2000  707  2000  3  1001  18  2000  2000  2000  1401  14  1704  3  79  2000  2  2000  2  3  2000  4  2000  2000  707  3  2000  1003  3  2000  2000  2000  2000  2000  285  29  3  3  7  2000  11  1006  127  837  2000  5  2000  721  2000  2  2  2000  2000  2  2000  2000  2000  2  3  2  2  14  3  2000  3  2000  2000  69  2000  765  881  2000  2000  2000  2000  3  3  2000  1005  2  138  2000  2000  3  2  2000  2  2000  1704  25  702  2  411  117  2000  2  2  2000  18  2  1709  2000  2  2000  1732  2000  3  38  3  2  2  5  2000  2  2000  2000  2  307  1702  3  711  323  2000  28  59  17  2000  2000  2000  22  2000  3  1757  14  2000  2000  3  2000  2000  14  18  4  804  2000  14  2000  1702  32  17  13  2000  2000  1751  2  2000  347  2000  2000  1002  18  23  16  2000  3  2  2000  26  2000  2000  2000  2000  2000  2  45  2  106  2  2000  2  16  3  2  2000  2000  1712  2  2000  159  2  2000  2000  50  2  2000  702  143  14  3  702  2  1704  372  2000  2000  1566  2000  80  2000  2000  1076  16  2  3  162  2000  2  2000  1704  2  2000  2  2000  2000  836  2  2000  2000  2  3  2  2000  2000  14  2  776  2  2000  1146  2000  2  1076  155  2000  1446  2000  16  2  2000  1526  2000  4  2000  3  2000  1809  2000  1066  2000  3  712  316  2000  20  2000  1728  3  83  2000  2000  2000  2  709  2000  3  38  318  16  2000  2000  2000  2000  5  707  2000  2000  2000  702  192  770  2000  3  4  161  2  3  39  2000  3  3  2000  104  30  2000  1004  2000  2000  106  2000  2000  2000  1703  3  2000  2000  2000  2000  2  2000  2000  2  2000  2000  2  1004  3  1122  2000  2  2000  2000  2000  23  518  2000  2  842  2  2000  2000  65  999  1703  16  2000  2000  2000  1751  702  2000  2000  2000  3  2000  2000  2000  2000  2  32  1709  3  134  2  2000  3  2000  19  2000  7  2  1005  2  2000  2000  2  2000  2000  2000  42  7  3  2000  2000  2000  2  198  2000  29  45  2000  702  1091  21  43  2  2000  1756  2000  2000  2000  2000  14  732  703  2000  2  2000  2  2000  2000  2000  2000  92  1719  2000  2000  2000  2000  2000  2000  17  2000  707  2000  1000  3  3  3  2000  119  177  916  3  20  1104  2  2000  3  2000  1161  7  1703  2000  44  3  2000  2000  1126  29  2000  2  2000  3  2  3  2000  2000  3  2000  8  14  57  108  2  1355  3  2000  2  141  1027  2000  2000  160  3  3  2000  2000  2000  2  2000  2000  87  2000  2000  2000  19  2000  2  2000  2  2000  2  2000  2000  2  2  3  2000  3  2000  18  2  2000  2000  2000  2000  3  2000  3  47  2000  2000  2000  2000  2000  14  2000  3  322  3  2000  2000  2000  2000  122  1701  36  967  16  34  4  14  712  2  2000  2000  20  2000  2000  1022  2000  2  2  2000  2000  83  2  2000  2  1004  2000  1266  2000  2000  2  2000  3  2  2000  4  3  729  27  866  2000  2000  2  2  7  2000  10  6  2000  2000  1017  16  593  771  2000  7  2000  2000  2000  2000  2000  2  107  2000  3  3  2000  2000  16  3  847  2000  20  18  2000  2000  33  812  42  2  3  29  862  79  25  32  25  17  36  2000  1003  756  2000  38  1407  2000  2  137  2000  702  2000  83  1706  62  18  7  140  2000  707  2  2000  2000  34  2  2  2000  2000  2000  54  2  1711  219  2000  2000  2000  3  2000  2000  2000  2000  195  2  715  47  2  2000  5  2000  2000  20  2000  50  14  2000  2  2000  16  14  3  3  2000  3  3  2  2000  2  2000  2000  111  2000  2  2000  2000  710  3  2  846  2000  2000  2  2000  1296  1723  16  2000  2000  38  24  997  2  2000  985  1703  2000  2  2000  18  5  2000  877  2000  2  31  2  2  2  2000  2000  1703  5  801  2000  3  76  5  16  1021  2000  2000  2000  4  3  2000  17  2000  2000  2  2000  2000  707  2000  2  2000  2000  1005  2  2000  53  331  1704  2000  5  703  805  2000  2  2000  2000  2000  2  2  2  4  707  2000  2000  238  19  14  23  2  3  3  1076  16  3  2  16  29  2  2000  3  2  2  2000  2000  1729  2  2000  2000  2000  16  2000  2000  17  796  20  2  2000  2000  2000  1436  17  2000  2  2000  921  4  2  707  2000  3  2000  837  2000  129  1704  2000  1281  29  2000  4  154  2000  3  771  2  1157  874  2  3  5  2000  2  26  2  29  2000  18  2  2000  2000  57  2000  2000  2000  3  2  2000  2000  2000  25  703  2  2  2000  2000  4  8  9  2000  2  17  2000  2000  2  2000  7  2000  1703  7  2  1107  3  27  18  387  3  2000  4  2000  2000  464  2000  1698  847  2000  18  2  707  114  1694  18  1759  2000  2000  3  2  2000  1472  2000  2000  2  2  997  2000  2000  95  2000  2  702  2  20  408  2000  1688  3  2000  2000  2000  2000  2000  102  25  2000  1704  2000  2  1290  2000  16  27  2000  2000  1730  1246  1703  952  2000  2000  21  2  2000  2  2000  2000  2000  34  2000  2000  14  3  16  1003  2000  2000  2000  2000  177  3  1751  81  2000  117  2  702  2  3  14  2000  2000  1754  1521  2000  2000  2000  4  2000  2000  64  2000  1008  2000  2000  2  2000  2  5  3  2000  2  2000  3  2000  14  2000  2000  2000  2  2  1703  1735  51  8  3  33  862  2000  11  707  1703  2000  2000  2000  2000  103  16  3  7  2000  3  2000  2000  36  1506  30  2000  1004  2000  2000  743  2000  2  2000  2000  2000  1004  2000  2  152  2000  2000  2000  3  2000  2000  2000  2  2000  2  2  2000  2  2000  2  34  2000  2000  2000  2  2  2000  2  3  2000  2000  2000  2000  419  19  2000  876  2000  2  50  18  2000  2000  2  37  3  707  2  2000  2000  707  16  1020  757  16  2000  3  2000  1012  2000  2000  20  2000  2000  14  5  18  59  707  2  1027  2000  1003  2000  4  2000  32  881  2000  2000  2000  142  2000  2000  2  3  1703  14  22  2000  2000  2  2  41  2  22  2  1694  2  702  3  2000  14  1420  2000  3  2000  2000  63  1003  2000  5  103  114  2000  2000  2  14  16  3  2000  951  2000  2000  2000  2000  17  127  377  2000  12  40  2000  2000  2000  3  1163  3  104  22  2000  2000  3  2000  2  2  2000  2  2000  2000  18  3  2  2  923  897  20  2  2000  2000  2000  2000  9  3  2000  2000  2000  2000  3  2000  101  3  2  19  2000  2  2  2000  14  2000  2000  18  2000  2000  2  2000  2000  2000  2000  3  2000  3  4  2000  2000  2  12  2000  2000  3  3  2000  2  2  3  2  2  2000  6  2000  2  142  2000  123  11  20  2  121  12  942  2000  2000  2000  2000  2000  23  14  2000  24  2000  113  712  2000  2000  2000  2  2000  2000  20  2000  2000  2000  2000  33  2000  29  2  55  2000  2000  285  2000  2000  83  177  2  3  2000  1431  191  4  2000  2000  2000  2000  2  2000  2  1003  4  2000  2000  759  2000  2000  2000  3  20  2000  951  2000  42  2000  177  2000  2000  2000  52  5  3  3  3  372  2  2000  31  14  16  3  2  2  2000  142  2000  2000  737  2000  2000  2000  3  2  2  2  2000  2000  2  22  35  2  14  2  2000  2000  434  2000  18  2000  3  1009  2000  2000  1557  1731  2  3  266  703  2000  1703  16  2000  2000  6  2000  2  2000  177  2000  3  2  2  2000  2000  2000  15  210  2  2000  2000  32  18  14  2  35  2000  18  19  1089  4  2  2  2000  2000  2  18  2000  2000  2000  2000  2000  896  2  19  36  2000  16  2  2  2000  2000  2000  2000  2000  3  2  2000  3  2  2000  82  23  1698  3  3  2  7  3  4  103  20  2000  2000  376  18  2000  16  37  35  14  2000  2  2000  1748  18  2  2  2  2  2  3  1703  2000  5  2000  2000  16  2000  839  740  3  6  1041  2000  1004  2000  16  2000  3  707  2  2  1130  2000  3  994  18  308  2000  153  2000  2000  2000  3  2000  2000  2000  1723  2000  2000  1004  2000  1220  24  34  2000  2000  336  2000  2  2000  2000  1703  3  2  3  2000  18  2000  2000  2  24  2000  32  2000  2  49  1754  2000  2  2000  1267  142  2000  3  2000  2  746  16  703  2  3  2  17  712  120  2000  2000  81  2000  2000  2  2000  2000  2000  1004  1723  632  2000  2000  5  38  2000  703  2000  702  18  2000  3  2000  647  36  4  300  2  2000  113  39  219  3  65  2000  2000  128  3  2  2000  45  28  16  2000  710  3  2000  3  1057  2000  2000  1022  1704  2000  2000  16  160  2000  104  3  2  837  707  3  3  7  2000  2000  1321  2000  247  1002  2000  2  2000  265  2000  45  33  2000  2000  2000  2000  2000  42  2  16  1703  941  16  17  2  53  1792  2000  2  22  20  2000  2000  2000  2000  2000  3  2000  2000  2000  33  2000  2000  2  3  2000  2000  2  39  2000  2  2000  25  737  2000  3  3  2  2000  71  2  2  3  2000  2000  2000  2000  2000  1276  36  2000  119  2000  1005  179  2  2000  711  1016  2000  2  2000  2  804  262  2000  2  25  3  1703  2000  4  2  2000  148  2  296  707  2000  14  703  28  232  348  2000  3  2000  140  2000  2000  21  2000  7  2000  26  3  2  1084  2000  24  5  2  2  2  2  437  1768  601  4  2000  14  2000  1032  1703  2  3  2000  2000  2000  26  2000  21  2  2  2  2000  4  26  9  771  3  117  5  2000  2000  2000  16  2000  2  2000  707  1003  182  2  3  3  2000  2000  2000  3


==> plots/example_big/cdf5050_BS_copy.txt <==
2000  14  2000  1082  807  2  2  2  1076  2  350  1719  2000  2000  2  2000  722  2000  2  42  3  2000  2  2000  2000  2000  2000  16  1704  2000  2  2  2000  31  18  30  15  2000  2000  92  2  2  2  230  995  16  2000  1006  2000  1005  2000  707  702  1081  2000  90  29  2  2000  3  203  2000  2000  2000  2000  2  217  1177  5  2000  2000  2  2  36  3  7  104  18  2000  18  2  1703  2  2000  2  2000  74  2000  2000  3  941  2  4  2  64  124  2000  2000  2000  14  2000  2  40  2000  33  2000  2000  2000  2  73  101  2  144  3  19  2000  727  14  22  533  20  1321  2000  2000  14  2  3  18  35  17  2  1004  46  12  17  107  2000  892  2  707  2000  1041  2000  2000  2000  4  2000  3  2000  14  2000  2  94  2000  2000  36  2  2000  2000  16  2  20  3  1708  1717  2000  2000  2  2000  1707  3  33  875  2  2000  1541  2  2000  3  2000  26  5  16  2  2000  2000  10  2000  5  2  14  2  2000  427  289  2  41  21  14  1004  711  54  2  604  16  2000  22  2000  38  3  2000  3  33  2000  94  2  110  2000  2  2000  2000  2000  24  2000  2000  3  20  2000  3  2000  108  702  2000  38  391  2000  2000  2000  18  2000  2  1026  2  2  2000  2000  2000  901  2000  118  2  877  2000  217  2000  23  16  2  16  4  14  4  2000  2000  2000  3  1632  2000  2000  2000  20  85  14  3  2000  2000  2000  18  16  604  2000  2000  2000  2000  2  2000  2000  1759  2  1698  2000  2000  3  2000  3  3  2  18  2  2000  3  32  2  2000  327  18  2000  2000  2000  4  42  277  2000  2  2000  2000  2000  2  18  2000  17  351  816  14  2  14  2000  1003  2000  16  64  2  247  16  2000  21  2  2  61  2000  2  2  2000  2000  2  2000  3  2000  2000  3  2000  2000  23  2  2000  1257  5  2000  40  2000  3  2000  33  16  2000  2000  1027  2000  36  2  2000  2000  2000  16  2000  1631  37  3  2  2  2  2000  1721  2000  61  32  170  2000  1104  2000  2000  14  702  2000  11  722  2  106  2000  28  2000  25  113  3  14  1703  494  2000  18  702  132  14  2000  40  3  2000  2000  183  2000  16  5  2000  2000  3  2000  3  2  2000  29  2000  16  2000  94  2000  3  2000  2000  16  252  2  703  2  12  2000  2000  2000  1719  2000  942  252  2000  1745  4  3  128  2  3  2000  762  2000  1362  2  2000  5  2000  2000  86  2000  1104  837  2000  2  365  2  703  3  2000  2000  33  1703  104  65  127  2000  2000  2000  3  2000  3  2000  1704  715  3  2000  2000  2  60  28  2000  2000  2000  2000  2  2  89  2000  2000  2000  1704  42  2000  2  2000  1703  109  2000  36  2  2  2000  3  2000  2000  14  2000  3  2000  1230  892  3  104  19  143  14  2000  78  1804  2000  2  2000  2000  2000  1422  2000  18  2000  2000  2  2000  54  14  3  2  3  702  2000  2000  2  2000  20  2000  3  98  77  3  65  151  2  2000  2000  1697  1003  2000  2000  2  2000  2000  18  2000  3  721  2000  604  3  24  2  2000  3  17  2  2000  2000  2000  2000  826  83  2000  14  1089  26  2000  2000  2000  4  2000  2000  2  2000  2000  60  1509  2  3  2000  30  2  2  2000  2000  2  2  20  2000  2000  2000  2  2000  3  2  2000  2000  2000  2000  3  4  2000  5  2000  4  2000  2000  2  2  4  2  1703  2000  43  2000  2  6  2000  2000  2000  3  2000  2000  3  2000  3  703  18  35  5  3  2000  1753  41  2  2000  2000  2  24  1297  1103  2000  2  5  2000  2  1511  16  28  2000  2  2000  1724  2  2000  758  2000  3  23  2000  1092  1709  711  277  2  702  2000  3  2  2000  2000  2000  2000  2000  2000  27  2  1321  2  18  2000  1003  2000  248  36  2  16  2000  2000  2  2000  2  2000  2000  21  2  2000  2  3  3  18  2  2  2000  14  1701  2000  2000  2  2000  4  2000  20  2000  2000  16  187  2  2000  1703  2  3  1276  19  3  3  722  3  1709  18  2  2000  2000  2  22  2  277  2000  2000  2000  2000  104  2  2  2000  2000  45  2  2000  2000  123  2  2  11  1098  2000  2  106  2000  2  20  2  2  35  2000  2000  2  2000  2000  2000  2000  3  17  2000  2000  703  2  36  1703  2000  2000  1034  22  2000  2000  258  2  1708  2000  7  18  2000  3  1704  2000  2000  2  7  427  2000  2  2  74  2000  952  180  2000  2  3  2000  88  2000  2000  485  704  1713  99  2000  1703  2000  24  711  2000  1715  2000  2000  103  2  2000  10  2000  16  14  2000  2000  707  645  2  2000  2  2000  707  3  2  27  2000  997  18  50  3  2000  4  1457  28  34  2000  506  2000  266  2  4  16  2000  2  43  3  2000  2000  2  1699  2000  46  2000  14  2  2000  2000  2000  2  2000  2000  2  18  2000  2000  2000  2000  7  3  3  2000  2000  2000  19  2000  2000  2000  19  2000  4  2  2000  3  2  14  3  24  2000  1067  2000  703  2  2000  892  2000  18  112  2000  2  28  1052  2000  7  2000  12  2000  2  14  5  2000  2000  2000  2  3  29  2  2  2000  2000  2000  3  2000  2000  2000  18  105  20  2000  1704  2000  2000  2000  2000  5  2000  2000  2000  428  2000  2000  2000  20  2000  2000  72  806  2000  2000  1732  2000  16  2000  2000  2000  164  3  2  104  5  2000  2000  65  2  3  2  2  2000  16  42  12  2000  2000  2000  2000  2000  2  2000  2000  2000  2000  2000  2  182  2000  2  63  2  468  999  2000  395  2000  2000  2  54  15  1806  2000  707  881  2000  703  2  3  2  2000  18  2000  1191  364  29  2000  2000  2000  2000  20  3  376  2  4  3  2000  2000  3  502  22  2000  7  2  2000  621  16  941  2000  19  48  2  2000  7  2000  2000  302  2000  175  3  2  28  2  325  2000  41  2000  2000  2000  3  21  3  2000  2000  11  3  952  2000  23  2000  2  2000  2000  2000  2000  2000  2000  2000  21  14  2000  711  229  18  2000  18  3  2000  2  2000  2000  2000  2000  2000  2000  22  2000  4  2  2000  986  2000  3  709  20  106  2  2000  2  18  2000  14  150  114  14  2  2000  2000  3  99  14  703  702  2000  2000  142  2000  707  2  2000  404  2000  3  27  2000  2000  2000  4  3  2000  2  2000  2000  2000  2  707  1698  2  2000  2000  2  36  2  1693  2000  3  3  2000  3  2000  74  702  2000  3  3  2000  14  1086  805  1702  2000  102  22  2000  14  2000  27  2000  2000  2000  1712  2000  2000  2000  2000  214  877  34  2000  287  2000  1688  226  2000  2000  143  35  3  57  2000  2000  19  2  2000  2000  2000  376  14  3  2  2  2000  3  2  2000  2  2000  22  18  721  2000  703  2  2000  163  2000  2000  703  2000  1771  707  2000  2000  97  2  707  42  1022  2  707  2000  2000  24  134  2000  14  2  711  2000  1003  2000  1162  2000  2000  14  2000  2000  2000  15  2000  2000  2000  2  2000  47  16  2  2  947  1003  3  59  2000  4  2000  2000  2000  9  2  2000  268  2000  16  14  2000  347  2  3  2000  2  702  2000  204  23  2000  14  3  2000  1142  278  2000  256  16  2  2  3  2000  55  32  2  22  2000  2  2000  61  707  2000  32  2000  177  113  702  2  772  18  105  420  2000  1718  2000  1012  2  2  2  2  942  1038  2000  2000  3  2000  16  967  3  131  16  2000  2000  2000  2000  2  2000  2000  896  2000  2  80  2000  16  751  20  2  3  8  273  2000  90  2  2000  18  1714  3  2000  2000  2  2000  2000  2000  2000  4  2  3  2000  2  45  2000  2000  51  1003  2000  1703  2000  920  1701  2000  1003  2000  3  882  1012  902  66  2000  1004  2000  2000  2  2000  26  2000  2000  121  24  19  2000  2000  2000  2000  2000  2000  2000  2000  772  3  2000  1725  2000  4  33  3  2  18  2000  2  2000  3  1008  9  2000  2000  2000  1706  1704  2000  2  2000  2  2  2000  3  3  14  2000  703  2000  5  714  67  2000  2  17  3  2000  5  2000  2000  2000  185  1736  24  2  9  2000  2000  2000  2000  2000  2  2000  14  600  872  2000  1112  2  3  2000  46  2000  2000  3  2  2000  1704  22  4  2000  38  16  707  26  2000  3  2000  4  2000  702  11  4  730  2000  711  2000  33  2000  2  2000  2000  2  2000  16  2000  2000  3  130  3  32  2  707  2000  2000  2000  4  2000  967  28  862  2000  2  3  2000  72  2000  2000  308  1191  64  2000  2  88  2000  2000  2000  5  3  30  2000  2000  2000  34  2  20  2000  4  5  2000  2000  1346  772  2000  209  181  23  2000  18  2000  3  703  2000  892  15  2000  2000  18  37  12  2  2000  2000  2000  3  2  18  2000  2000  2000  2  2000  2  69  405  2  46  2000  3  2  2000  2000  2000  17  5  18  806  2  89  57  2000  2000  3  287  2  2000  2  2000  882  1703  2000  3  17  2000  2000  1506  2000  2000  2000  2000  2000  41  32  2000  756  2000  2000  2000  17  18  2000  2000  2000  1001  3  2000  287  708  16  2000  18  2000  2000  2000  2000  13  11  2000  1704  2  3  1029  2000  66  2  1718  29  1426  2000  2000  2000  2000  1003  9  3  2  2000  2000  757  102  2  2  19  20  18  2000  2000  2  2000  2000  109  2000  5  2000  2000  2  231  2  2000  2000  5  40  142  2000  2  28  23  2000  2000  2000  2000  2000  594  2000  1733  2000  44  34  3  2000  3  137  92  2000  2000  237  2000  14  14  32  2000  432  2000  2000  2  2  23  3  2000  771  5  1706  3  2000  2000  2  2000  2  5  1702  14  5  242  49  75  16  2000  2000  703  2000  2000  11  32  2  2000  89  2000  1131  2  2000  2000  2000  3  210  93  20  88  2000  2000  29  1067  612  647  297  2000  3  3  17  1703  14  1707  16  20  18  749  3  14  10  771  2  3  2  3  192  16  2000  28  2000  2000  2000  46  3  32  16  2000  2000  16  2000  890  2000  2  2000  22  35  2000  20  2000  2000  1026  23  178  2000  2000  4  20  16  2000  1009  2000  2000  715  2  7  2  2  2000  2000  2000  2  2000  2  2000  2000  2000  18  18  2000  1718  2000  108  2000  1003  4  109  2000  2000  124  2000  2000  2000  1092  105  2000  2000  2000  65  16  2000  1002  2000  3  16  2000  1170  2000  707  2000  2000  3  2000  177  2000  2000  707  2  2000  21  2000  16  4  2000  2000  3  2000  2000  2000  20  2000  2  120  2000  875  1710  2000  2000  3  703  18  4  2000  3  2  14  2  2000  196  2000  2000  2000  1003  2000  2  2  3  3  3  1729  4  3  1004  727  2000  1743  2  2000  3  36  2000  2  182  952  707  5  1003  1703  2000  1738  755  3  2  35  60  2  2000  2000  2  3  866  2000  2000  1066  2  7  2000  763  2000  2000  2000  1066  3  2000  2000  2000  2000  2  776  2  2000  2000  2000  21  940  2000  2000  2  1721  1147  3  2000  2  2000  2000  1005  14  2000  2000  2000  2000  27  2000  3  705  2000  2000  21  2000  2000  21  2000  2  2000  366  3  16  46  2  2000  2000  41  3  395  2000  2  16  7  2000  972  2000  20  1710  762  226  2  2000  2000  2000  223  2  763  3  836  2000  4  3  2000  816  2000  62  18  1704  2000  16  2000  2000  2  2000  2000  2000  2000  2000  402  2000  2000  2  2000  2000  1744  22  22  2000  20  2000  2  1005  2  4  2000  133  2000  2000  1709  837  2  2000  2000  2000  2000  2000  2  2  3  2000  711  1242  4  12  2000  2000  35  3  2000  2  65  2000  2000  2000  2  805  3  711  2000  8  2000  2000  193  65  2000  16  2000  1704  298  2000  768  752  1708  1010  25  2000  1017  2000  18  41  1718  14  2  2  2000  2000  3  764  95  2000  2000  2000  2000  14  2000  3  2000  1703  3  72  54  2000  3  2000  28  26  67  16  597  2000  2000  2000  2  2000  2000  2000  702  2  731  2000  3  78  2000  868  2000  731  2000  3  2000  3  2000  2000  2000  20  59  37  21  3  941  398  16  2000  2  98  2  2000  2000  1412  2  1703  2000  18  2000  20  1010  2000  18  2000  2000  2000  3  36  2000  1708  287  2000  1707  2  1476  29  2000  2  56  1798  3  2000  2000  2000  2000  77  2000  5  2000  723  2000  1719  2000  2000  5  2000  2000  677  2000  2000  2000  2000  5  2000  2000  2  2000  190  3  56  16  2  2000  1567  9  2000  33  2  2000  2  2000  2000  2  594  2000  1723  2  2000  2  2000  3  3  2000  2  36  742  2000  2000  2000  3  75  2000  3  45  24  842  2000  2  911  2  2000  18  2000  2  16  2000  712  89  17  737  2  2  2000  126  2000  2000  2000  2  2  2000  16  2  2000  2000  847  1708  37  2000  2  34  703  2000  863  707  18  2000  2  2000  752  2000  3  2  26  2000  14  2000  712  68  2000  2000  1022  2000  2000  3  999  2  2  42  2000  1704  1034  2000  2000  17  2  2000  2000  2000  2000  14  2  1004  16  7  2  2000  2  2000  2000  2000  2000  16  2  2000  2000  2000  2000  16  2000  901  2000  1703  2000  2  771  2000  2000  3  2000  128  2000  447  3  3  3  862  34  2000  2000  2000  2  3  2000  2000  2000  1703  2000  2000  2000  2  2000  2000  4  2000  2000  1089  2000  2000  2000  2000  3  404  2  1008  2000  2000  29  2  2000  15  45  2000  2  3  707  1795  16  2000  18  3  3  2  554  2000  2  42  137  2000  715  3  2000  797  20  16  268  2000  2000  2000  2000  952  5  3  22  135  17  1562  2000  2000  1704  2000  7  175  1706  84  2  2  2  2000  18  3  3  2000  1473  2  2000  707  2000  2000  5  2000  1002  1754  2  2  3  3  2000  1377  2000  2000  2000  4  1736  1003  14  2000  1099  13  122  2000  2000  1002  2  2000  2000  110  1737  64  2  2000  2000  10  3  2000  1132  715  4  2000  2000  174  34  2  2000  2  1703  27  2000  2  28  29  2000  2  1416  3  2000  12  2000  2  2000  4  2000  2000  11  18  7  2000  2  15  2000  33  2000  2000  57  2  2000  2000  2000  1746  19  2000  2000  2000  2000  2  3  1003  2000  156  2  3  3  2  2  87  2  16  2000  2000  2000  2  702  15  2  2  10  2  1004  20  9  2000  1004  766  60  804  2000  749  702  2000  2  1704  3  2  106  14  2000  2000  2000  2  77  16  3  14  2  2000  20  2000  2000  7  24  1467  2000  244  20  752  109  2  3  2000  2000  2000  14  2000  2000  33  1041  217  54  735  2  11  2000  2000  2000  15  2000  16  186  95  2000  2  21  25  322  2000  879  2000  17  161  847  157  1705  2000  1104  2000  1011  1708  2000  11  2000  2000  2000  3  1765  27  28  3  20  29  2000  2000  2000  2  2000  152  41  2000  2000  320  2000  721  4  11  19  3  12  2000  2000  1703  722  1000  18  75  2  5  2000  2000  1703  2000  5  2  149  2000  3  2000  26  2000  18  2000  2  1292  703  18  2000  1017  3  114  14  1086  2000  2000  2000  2000  2000  2000  2000  1041  702  2000  1704  3  2000  237  2000  682  62  131  2000  3  2000  224  44  2000  5  23  2000  2  2000  163  2  1703  2000  2000  703  3  2  2000  106  1724  2  2  2000  2000  3  2000  8  3  2  3  2000  702  18  2  2000  103  1005  2000  2000  2000  34  2000  2000  2  2  42  877  2000  2000  1770  2000  100  20  1703  2000  2000  2000  2000  261  2  62  2000  2000  2000  1251  2000  240  2  16  30  732  2000  5  3  22  1762  28  3  1353  1703  2000  1704  20  624  892  3  17  2000  16  2000  186  2000  84  2000  16  2  381  3  30  707  14  2000  2000  6  3  2000  3  2000  2000  1392  3  1000  2000  26  2000  2000  2000  2000  2  2000  30  2000  3  2000  2000  2000  2000  2000  5  23  837  14  1703  1003  2  17  86  3  3  367  2000  53  2000  703  27  2000  652  2  2000  2  927  18  1391  2000  2000  2000  5  1005  2000  10  2000  50  47  2000  141  16  2000  1486  1804  2000  2000  2000  2000  2000  2000  2000  3  2000  2000  931  2000  2000  2000  2000  1142  2  1749  27  2  239  20  2000  3  1703  18  2000  2  2000  2000  193  3  2000  57  2000  1710  707  14  890  326  2000  2000  115  101  56  1003  2000  1708  2000  847  2  342  16  3  3  737  103  2  2000  712  2  2000  3  2000  2000  14  3  2000  25  2000  2000  2000  702  2000  2  2000  2  831  2  2  18  736  3  18  3  2000  2000  2000  772  951  2  3  2000  7  4  106  703  1246  18  2  2  3  2  2000  2000  2  2  2000  2  3  2000  2000  1266  2000  26  17  43  2000  2  2000  2000  2000  21  2  997  4  2000  2000  1704  26  2000  2  23  19  2000  2  2  16  18  65  2000  3  2000  2000  636  18  979  3  1765  2  2000  17  2000  1002  2000  48  2000  2  2000  2  15  3  2  3  3  16  771  4  3  2000  1043  2000  2000  2000  2000  771  2000  33  17  3  2000  110  3  2000  16  20  2000  2000  3  2000  2000  27  3  2000  2000  2000  2000  20  29  1089  16  2  104  2000  2000  278  2000  2000  25  473  2000  2000  2000  18  70  18  31  2000  2000  16  16  2  707  61  26  2000  2000  17  2000  1002  2000  2000  2  867  6  2000  2000  2000  3  841  93  3  2000  2000  43  26  4  2000  3  45  2  2000  2000  5  2  2000  14  1251  2000  18  1029  2000  2000  14  150  3  2000  2  3  2000  2000  3  2  2000  2000  36  2  2000  26  2000  2000  17  2000  3  2000  46  62  3  2000  2000  402  837  2000  26  2  2000  2000  21  2000  3  4  21  2000  2000  3  1703  2000  2  3  3  97  2000  702  2  3  2000  2000  2  2000  2000  29  263  2000  2  553  1834  2000  2  2000  2  103  2000  439  2000  2000  2000  2000  367  20  2000  1073  2000  2000  2  2000  2  2000  2  1702  2000  2  3  1003  16  1759  14  2000  2  3  2000  11  24  2000  134  2  2000  2000  2000  2000  2000  1001  4  2000  2  2  2000  2  2  2000  2000  2000  2  3  71  92  2  2000  2  2000  2  2  2000  2000  2000  2  2  204  994  2000  2000  3  36  14  2  2000  2000  18  1706  3  2000  1147  137  2  3  2000  2  2000  26  58  582  20  731  2000  2000  2  3  2000  45  2000  14  2000  841  1581  2000  2000  2000  5  25  2000  2000  2000  2  29  132  2  26  2  2  3  3  942  2000  16  737  2  2000  2000  2000  2000  2000  62  3  197  2  2  4  2000  2000  2000  3  1627  14  2000  2  63  2  121  2000  2000  716  2000  2  3  20  161  2000  742  2  2000  22  2000  2000  952  75  4  2000  3  18  3  2  2000  2000  2000  2  2000  3  2000  2000  21  23  58  2000  899  3  339  1003  17  2  2  2000  5  2  10  2000  2000  496  4  3  2000  2000  17  2000  2000  771  2  2  5  2000  35  48  3  18  2000  2000  2000  2000  3  18  29  1730  29  2000  3  2000  2000  2000  4  2000  3  3  2000  2000  2000  32  2000  2000  776  2000  2000  867  3  5  2  3  2000  3  27  5  3  3  242  2000  171  416  2000  21  3  2000  2  2000  2000  2  2  2  1703  16  59  2000  48  2000  3  2000  25  2  21  4  2  2000  2000  2000  727  2000  707  2000  2000  107  804  2000  18  2000  5  2  120  2000  3  19  2000  2  3  65  2000  2000  702  2000  30  20  1759  2000  2000  90  3  2000  2  2  877  17  2000  26  2000  352  1704  2  27  3  2  2000  124  2000  1008  1005  2  16  218  3  18  5  2000  150  2000  2000  30  2000  2000  928  3  83  14  1521  2000  2000  11  2000  2000  5  2000  2  16  2000  2  157  2000  2  2000  2  2000  28  2000  2000  2000  2000  48  2000  3  2000  5  2000  2  2  2  3  18  2  2000  271  168  2  967  13  26  2000  3  2000  2  4  2000  329  2000  120  2000  18  2000  2000  3  131  2000  2000  2000  2000  6  2000  2000  2000  2000  72  2000  2  2000  1096  2  2  654  2000  3  2000  2000  1127  2  762  138  18  2000  2000  3  2000  2000  2000  703  37  3  14  7  2  118  2  2000  2  3  1714  3  45  2000  16  492  2000  2000  2000  1732  2000  16  5  14  2000  3  941  14  3  2000  2000  707  2  2000  2000  2000  2000  2000  20  2  2000  21  64  2  73  2000  2000  896  2000  712  2  2000  2000  2  2000  28  2000  893  2  2000  1005  2000  18  3  2000  1556  16  152  32  2  2  2000  2000  18  2  2000  27  120  21  2000  3  156  264  16  1703  4  711  2000  2000  2000  1486  702  966  2000  2  2000  2000  2000  2000  2000  2000  2000  627  22  16  77  2  2000  3  1108  3  2000  2000  18  2000  2000  31  2000  2000  2000  2000  5  2  8  2000  3  16  16  2000  1703  99  702  7  18  2  25  2  2000  2000  131  2000  2  3  2000  2000  46  703  1704  5  2000  2000  2000  3  2000  2000  1143  2000  2000  63  20  3  2000  2  2000  2  2000  2000  2000  50  942  2000  43  776  2  5  2000  2000  2000  712  8  2  2000  2000  2000  2000  39  2000  3  2000  58  19  1693  2000  2  2  2  2  3  58  2000  2000  2000  2000  2000  4  959  27  2000  14  2000  257  2  2000  705  31  2000  2000  2  2000  16  10  2000  77  3  2000  2  256  2  230  90  177  2000  2000  11  2  2000  2000  3  2000  2  2000  166  2  2000  1703  29  11  2000  18  2  1003  3  2000  2000  271  999  1436  2000  2000  2000  29  2000  1703  2000  2  711  2000  2  736  1601  2000  2  4  2000  2000  2000  4  2000  297  752  2000  2000  4  2000  2000  2000  2000  2  3  64  1707  5  2000  2000  2000  28  1010  2  60  2  2000  707  2000  2  2  58  1706  1708  3  1703  951  10  742  16  17  5  2000  1702  2000  2000  2000  43  402  2000  2000  2  2000  2  3  2000  414  2  18  17  2000  2000  35  2  21  3  2000  2  131  2  2000  2000  30  3  17  3  2  14  1156  707  2000  121  716  2000  761  2000  2000  3  791  771  2000  7  7  4  2  3  18  2000  19  3  2000  2  2000  2  25  19  100  1011  2000  2000  2000  2000  54  2  2000  163  3  213  2000  2  306  2000  17  2000  2000  2000  57  23  2000  3  2  212  2000  38  18  638  703  29  2000  17  2000  2000  2000  15  707  277  2000  2  16  42  2000  25  2000  297  2000  1705  50  18  29  18  2000  2000  1707  37  1005  14  32  2000  43  2000  2000  9  2000  16  2000  25  2  3  3  23  2000  2000  79  23  702  2000  9  4  2  2000  15  3  2000  951  2  65  1104  2  2  2000  2000  47  1122  2000  14  2000  2  1722  5  2  2000  2000  2000  106  967  2000  2000  3  2  14  782  1698  3  2000  14  37  2000  2  14  1275  2000  2  26  2000  17  702  3  2000  2000  2000  3  1004  2000  2  14  2000  703  669  2  2  2000  1698  2000  2000  16  2000  2000  2000  39  18  1321  2  2000  2000  190  27  3  1703  2000  1031  2000  42  2  3  68  2000  2000  647  2000  2000  971  2000  2000  2000  3  1626  3  18  2  2000  706  2000  2  2000  2  2000  78  112  5  14  50  2  2000  2000  3  2000  2000  2000  3  2000  2  4  2  2000  80  16  2000  26  625  27  2000  2000  1698  107  2000  18  206  150  2000  702  2000  1102  36  3  2000  2  3  1331  2  2000  2000  1717  2000  2000  2  2000  2000  50  5  2000  1704  5  4  2000  2000  18  115  3  2000  2000  18  3  2000  2000  41  2000  3  34  2  5  2000  111  2  722  2000  2000  20  2000  1695  110  218  2000  403  14  50  1436  2  3  2  2000  2000  1708  9  2000  2  950  2  2  2  2000  1703  2000  119  707  2000  2  3  2000  2000  207  710  2  3  2000  2000  16  3  2000  2000  1012  2000  14  16  2000  2  17  2000  721  2000  2  2000  2  16  18  2000  1002  2000  2000  2000  2  2  563  114  51  707  2000  2000  2000  2  2000  427  2000  2  2000  3  241  22  2  2  2000  30  2000  18  20  21  52  707  726  3  2000  29  2000  536  2000  2000  3  2000  3  101  802  1744  2  2  2  18  2000  18  3  2000  16  28  2000  995  26  2000  10  2000  104  3  28  174  707  55  2000  38  707  3  3  2000  2000  3  2  3  2  3  2000  14  2000  2000  2000  1052  2000  2000  2  2000  2  18  2000  2000  2000  17  2000  1003  2000  68  2000  1104  263  2000  1081  2000  3  3  2  2000  2  1731  2000  47  1703  3  2000  2000  22  2000  2000  16  109  63  2000  2000  9  2000  2000  2  102  2  2000  15  1541  2000  2000  2000  2000  3  2000  2  2000  3  702  2000  19  1721  7  707  2  2000  1003  2000  49  2000  20  2  2000  2000  41  2000  3  3  20  2  29  1763  3  190  2000  2000  18  2  2000  2000  278  2000  1703  101  2000  2  5  5  2000  707  2  1017  2000  2000  3  2000  2000  3  14  2  2000  55  2000  2000  2  1197  20  54  2  2  3  2  123  9  1004  3  2000  2000  2000  2000  29  16  892  3  2  3  3  702  2000  2  2000  2000  14  17  1703  2000  896  2000  2  2000  2000  2000  2000  2000  2  2000  18  2  2  702  2000  2000  87  2000  3  2  2000  2000  16  941  2000  29  882  2000  2  17  3  3  3  2000  5  2000  128  2000  2  26  722  1002  2000  2000  1770  5  2000  2  2000  3  2000  3  2000  1076  14  2  2000  2000  2  726  93  3  150  31  2000  14  3  1111  2000  1595  2  2000  2000  1758  2000  2000  21  14  2000  2000  2000  2  2000  66  2  2000  1731  2  18  2000  3  62  727  142  2000  1703  4  1704  163  3  2000  2000  22  2000  2000  2000  14  14  2000  2000  715  2  2000  2  3  2  673  2000  2000  847  2000  2  2000  2000  64  2000  2000  2000  2000  2000  707  19  2000  11  2000  2000  2000  3  8  841  1002  1727  2000  997  16  4  14  4  3  23  14  4  2000  22  28  722  16  17  2000  236  2000  12  2000  2000  2  2000  3  757  2000  707  2  828  2000  16  2000  21  2000  29  2000  3  2  2000  2000  2000  19  20  43  702  101  16  1003  34  3  2000  7  2000  12  1760  2000  2000  136  2000  2  3  2  2000  2000  110  2000  2  2000  656  712  2000  2000  2000  4  2000  3  2000  2  2000  2000  967  14  2000  29  3  2000  3  20  148  3  3  2000  4  2000  3  2000  26  21  2000  1057  2000  2000  2000  2000  18  4  14  2  103  2  1378  1687  2000  2  2000  38  59  1703  2000  2  1003  2000  2000  839  3  2000  2000  2000  2  2  2000  2000  3  18  23  3  16  2  306  16  332  2000  22  2000  1695  2000  2  2000  2  2  897  2  702  3  3  2000  24  2000  1804  9  2  3  3  2000  2  2000  2000  2000  2000  3  2000  2000  2000  3  2000  21  54  31  3  2000  2  2  742  35  2000  4  84  2000  2000  986  2  2000  2000  2  157  17  2  847  704  2  2  16  2000  2000  2000  1007  14  37  16  2000  3  28  2000  2000  2000  2000  2000  2000  21  2  18  2000  2000  2000  3  2000  2  2000  2000  1056  2000  260  14  2  2000  4  1704  1703  2000  3  2000  12  1442  2000  2000  50  11  16  2000  16  2000  3  3  164  2000  56  4  2000  874  2000  7  2000  1803  16  2000  2000  2000  2000  711  2000  2000  2000  2000  3  2000  2000  27  35  10  3  3  2  16  2000  1743  23  2000  3  14  22  36  21  1003  2000  1744  2000  2000  3  2000  3  2000  16  111  2000  878  2000  2000  2000  2  40  2000  2000  66  36  2  2000  2000  58  2  1003  42  129  39  7  127  2000  846  2000  6  2000  703  3  2000  2000  18  39  2000  2000  2000  2000  2000  2000  891  2000  2  731  2000  16  2  2000  3  2  22  214  2000  16  8  2  2000  2  878  2000  2000  7  2000  2000  1752  2  2000  3  2000  2000  2000  702  65  877  2000  987  2  2000  1391  2  703  2  2000  2000  1081  2000  2  2  3  2000  2000  1702  2  2000  724  3  2000  2000  2  996  2  2000  28  4  1020  18  2000  2  2  2  882  1005  23  2000  2000  60  18  2000  45  2000  2000  22  1122  2000  4  1743  3  2000  2  2000  3  2000  1712  2000  987  2000  2  3  2  14  2  23  2000  17  2000  3  2000  1266  121  1161  1702  1733  282  3  29  33  190  2000  2000  1724  196  21  17  16  1712  32  33  715  2000  2000  2000  2000  2000  2  2  1122  2  2000  112  3  2  2000  1005  2000  2  2000  2  3  41  712  1077  1703  882  2  18  2000  16  1705  2  2  42  1011  3  60  989  2000  215  2000  707  3  2000  20  22  3  2  2000  2000  18  10  2  4  16  2  3  2000  4  30  2000  2  2000  1202  2  2000  2000  16  2000  2000  2  2  3  747  1750  15  3  1721  18  2  148  2000  707  1703  2000  842  2000  3  2000  3  2000  2  1003  5  2000  1567  2000  2000  2000  34  2000  2  2000  2000  9  2000  2000  2  2000  2000  2000  2000  3  2000  3  26  46  2  3  2  2000  2000  2000  2000  2  707  2000  3  841  107  36  17  942  1003  861  2000  1026  2  2000  2  14  3  2000  3  2000  706  513  2  7  2000  1140  3  2000  2000  2000  2000  702  2000  143  2000  2000  2  2000  37  2000  16  2000  3  2000  2000  4  2  3  2  3  2000  2  2000  2000  3  2000  2000  2000  2000  2000  2000  2000  819  2000  449  2000  2000  2000  16  2000  2000  2000  2000  2000  29  1698  2000  1103  693  57  2000  3  703  2000  164  2000  156  2000  2000  2000  21  2000  1009  2000  2000  2000  2000  16  2  3  3  2000  2000  2000  2000  37  1102  167  18  93  2000  703  597  31  2  2  3  4  703  866  16  3  2000  14  2  1709  14  33  429  325  2000  1703  2000  3  2000  5  28  1759  2000  2000  2000  35  1703  18  2000  2000  2  22  16  707  2000  2000  2000  2  2000  5  2000  2  2000  1127  786  2000  1438  25  3  3  2  2000  702  4  26  33  3  94  52  23  3  2  2000  2000  2000  3  3  2  1280  2000  2000  16  2000  2000  47  18  26  2000  20  2000  2000  2000  18  2000  3  2000  2000  142  112  2  3  2000  156  10  18  3  2  18  352  3  2000  3  31  2000  2000  2000  20  2000  2000  35  2000  27  1013  2000  2  2000  38  48  124  1730  2000  68  2000  3  2000  27  3  37  3  2000  3  4  2000  139  2000  86  1009  2000  2000  2000  14  806  2000  617  703  970  5  2000  123  1804  1703  1457  2000  17  2000  2000  2000  2000  716  18  33  703  2000  2000  3  2000  1729  2000  4  2000  711  2000  16  2000  219  2000  2  2  1003  2000  30  790  736  2000  2000  2  2000  16  2000  702  23  2000  1722  3  19  2000  1734  2000  2000  2000  2000  38  1103  2000  1753  2000  2000  3  2  316  17  3  15  3  16  1713  2000  2000  16  2000  2  4  2000  2  875  2000  3  996  2000  376  2000  2000  2000  1756  18  37  2000  950  270  1344  2  732  2000  500  2000  2000  2000  2000  1277  2000  2000  25  2000  4  2000  234  2000  194  2000  942  2  2  2000  2  1008  2  1709  3  2  148  2000  977  2000  2000  28  706  2000  2000  2000  2000  2000  2000  1042  14  2000  2000  2000  1120  2000  2000  2000  2000  127  2  2000  2000  2  2000  2000  2000  2  2  35  1705  2000  2000  1001  21  71  2000  22  2  2000  11  1067  4  2000  2  14  2000  22  16  19  16  2  2000  46  18  2000  2000  2  812  956  2000  2000  2000  3  2000  2000  2000  15  1027  34  5  3  1703  2000  2000  2  2  224  2000  2  2  14  2000  647  33  2000  2  2000  2000  942  2000  2000  2  2  2000  2000  2000  2000  2000  2  2000  5  2000  200  374  3  2000  841  22  707  2  2000  14  35  2000  2  2000  18  2000  1446  3  2  2000  3  2000  2000  2000  26  107  18  1567  2  1131  3  2000  2000  2  2000  512  2000  48  43  2000  2000  220  2000  2000  2000  2000  2  2000  16  2000  2  90  2000  2000  2  16  2000  35  3  2000  3  2  707  2000  3  3  2  2  16  2  1416  2000  2000  2  2000  327  2000  28  2000  2000  2000  14  206  133  2000  2000  18  28  2000  2000  15  1022  5  83  61  2000  2000  22  2  2000  2000  18  2000  2  2000  2  3  1700  2000  16  2000  166  390  3  2000  2  352  81  2000  61  877  762  2000  3  16  2  737  2000  702  1740  20  3  110  78  115  2  2000  2000  2  1703  1703  205  3  2000  2000  2  2000  68  2  69  2000  2000  2000  2000  13  2000  758  65  2000  2000  2  2  42  2  19  1703  2000  3  2  206  2000  2000  2000  3  3  2000  833  16  1092  2000  2000  2000  224  824  1705  17  104  2  1416  3  3  2000  2  3  1032  3  707  87  29  179  2  464  29  1703  736  13  2  2000  17  23  2  3  2  60  2000  14  2000  2000  1456  2  2000  2000  901  2  2000  2000  2000  179  9  2  1009  2  30  2000  1002  23  1703  22  2  3  2000  2  2000  3  889  1276  2000  496  26  2000  2000  3  130  2  29  1704  215  2  1703  2  1066  143  1706  2000  2000  4  92  2  3  2  2000  2  3  2000  2000  1213  716  78  2  16  2000  4  2  2000  3  2  2000  16  2000  2  2000  22  2000  2  3  1132  24  2  2000  38  99  3  156  12  2000  2000  2000  3  2  2000  18  2000  2000  2000  2000  2000  2000  1703  2000  3  2  14  2  2000  1161  2000  251  2  1181  35  1009  2  28  2  2  2  2000  727  2000  2  78  187  1751  1714  3  92  2000  2000  2  3  2000  2000  2000  1738  2000  2  2  15  2000  2000  16  2000  731  15  14  4  3  2000  3  2000  2000  2000  2000  21  2000  2  2000  2000  3  2000  2000  2000  17  2000  105  2000  4  19  2000  2000  2000  2000  1783  2  1744  2000  2000  3  50  20  2000  2000  1710  2000  1703  2000  1006  3  10  2000  4  5  57  2000  2000  3  636  1712  37  2000  16  3  2  2000  20  2  2000  2  2000  1703  3  2  2000  2  2  2000  2  2000  3  16  2000  2000  1704  277  2000  468  703  1025  3  84  20  2000  58  2  2  2000  3  2  18  2  5  3  1391  2000  2000  2  3  150  1726  16  2000  2000  2  2000  2  2  2000  4  2  62  2000  2000  77  2000  427  2000  1693  2000  51  33  2000  234  1256  25  2000  2  1088  1246  2000  2000  35  2000  27  36  1003  3  2  2000  2000  2000  60  2000  28  2  1709  2  2000  3  16  1704  3  16  22  2000  741  2  66  5  2  175  2000  2000  2000  2000  2000  2  7  2000  16  7  18  4  309  5  2000  20  2000  9  16  2000  258  14  35  2000  3  2  3  2000  2000  2000  18  1723  917  16  2000  2  1108  2  2000  7  2000  14  4  757  1708  1703  21  1710  3  2  2000  18  707  2000  2000  2  2000  2  2  104  65  2000  1592  771  48  2000  2  1714  203  756  2000  2  14  64  936  2000  32  2  2000  2000  2  740  137  16  2000  5  2  2000  2000  2  7  14  103  996  2000  2000  18  3  94  1706  2  2000  2000  2  14  3  14  149  2  192  2000  2000  2000  2000  2000  2  3  2000  1009  2000  3  7  2000  2000  2000  837  14  1406  2000  7  4  2000  2000  18  16  115  3  711  2000  3  1525  2000  2000  2000  2  2000  70  2000  837  1001  46  2000  18  16  2000  4  2000  32  2000  7  37  2000  2000  836  2000  2000  35  2  2000  12  14  2000  1703  2  2  2000  3  2000  16  2  2  50  14  1116  28  2000  3  37  2000  17  2000  2000  2  3  2000  2000  1002  2000  2000  2  2000  2  2  24  3  2000  3  2000  707  2  2  2000  2000  2  2  18  5  2000  2000  2  16  2000  32  711  7  2000  2  2000  2000  2000  2000  2  36  3  2  2000  2000  2  2  2000  2  3  2000  16  2000  33  2  107  2000  2000  2000  2000  712  2000  162  38  5  2000  302  716  2  163  2000  2000  3  897  2  21  913  2000  2  18  2000  23  17  101  2  2000  2000  161  3  2000  2000  2000  2000  240  51  7  54  102  2  2000  2  2  2000  2000  16  2000  2000  2  2000  2  3  2  1693  16  32  72  385  2000  11  2000  2000  3  2  20  142  2000  19  3  313  2000  2  2  2000  21  3  104  255  2000  2000  2000  2000  2000  3  3  16  34  1719  2000  2000  17  2  1704  2  2  2000  2000  5  2000  2000  2000  2  1747  2000  715  2000  2000  2  2  5  692  2  2  2000  391  38  2000  2000  2000  1346  4  2000  5  2000  2000  2000  208  2000  54  11  3  2000  1002  2000  2000  875  21  3  93  2000  2  16  2  722  3  16  2  146  86  1004  2000  2000  1595  32  17  3  2000  39  21  1601  8  2  1037  93  1463  3  1010  16  1007  18  2000  2000  1584  1008  2000  2  2  1743  2  2000  2000  116  2000  702  22  2000  7  1009  3  2000  17  2000  2000  12  2000  2  2000  31  2000  2000  2  998  115  2000  2  1703  2000  16  15  2000  62  3  2000  1809  2000  18  26  2000  999  16  2000  993  266  2000  2  2000  3  2000  3  20  2  2000  2000  2000  3  299  2000  2000  2000  888  2000  2000  2  2000  2  345  2000  2000  124  2  2000  2000  142  18  2000  2000  1703  2000  2000  2000  2000  2  22  3  2  2000  2000  14  2  2000  1766  2000  2000  3  2000  2  64  16  20  23  3  1703  3  2  2000  2000  36  2000  1703  2000  2000  2000  3  2  2000  103  2000  3  77  129  2000  2000  114  2000  2  2  2000  2000  50  2000  2000  2000  2  139  2  18  2000  2000  2000  2000  2000  3  16  2  2000  2000  7  17  1541  2  2000  2000  2000  2  2000  2000  2000  2  2  467  21  2  1481  2000  2000  1010  2000  142  3  1701  3  209  36  16  2000  2000  2000  1746  1702  2000  2000  2000  1670  2  42  1003  2000  105  302  2000  2000  2000  2000  2000  2000  16  2000  18  2000  2000  2000  20  6  2000  2000  3  3  966  39  757  2000  831  227  702  5  2000  2  771  2000  2000  24  2  2  2000  1321  2  1014  976  2000  1707  7  23  946  2000  107  2000  252  20  18  1257  2000  2000  2000  2000  2000  2  3  2000  2000  2000  6  2  2  2000  22  2000  1256  2000  2000  2000  6  9  2  731  4  707  2000  2000  203  2000  2000  2000  2  2000  29  37  2000  2000  725  502  705  2000  63  2  2000  2000  51  3  97  16  2000  2000  2000  20  2000  2000  2  2  49  987  2000  20  117  2000  1022  2  2000  27  2000  1703  20  2000  989  2000  16  2000  2000  3  2000  2000  2000  2000  3  2000  2000  2000  2000  3  31  2000  2000  901  3  160  2000  10  2000  2000  2000  1717  2000  2  2000  2  2000  961  3  12  3  1706  29  2000  7  1703  2000  31  1255  49  27  2000  15  707  846  5  2000  932  2000  2000  2000  2000  92  2  2000  2000  2  85  21  3  2  2  14  2000  18  18  2000  1009  1698  2000  390  2  2  997  16  2  2000  2000  25  320  18  1005  2000  309  14  2000  2000  28  832  2000  14  56  2000  3  2000  41  22  702  2000  1072  2000  18  3  14  1135  2  2000  707  722  3  25  2000  3  2000  18  75  2000  2000  2000  2000  2000  16  39  702  2000  742  2000  2  2000  2000  92  931  5  1708  2  2000  22  61  2000  2  2  2000  1662  2000  2000  2000  18  2  2000  2  2000  1003  105  2  1704  26  2000  77  2000  2000  250  26  1247  177  2000  3  1009  94  2000  2000  2000  707  2000  2  501  16  2000  93  3  21  1713  18  2  2000  7  2000  1002  2000  16  2000  3  14  2000  998  18  28  722  56  2000  2000  4  2000  182  2  2000  2000  1004  74  2000  2000  3  2000  38  2000  2000  2000  726  1003  13  2000  1736  14  2000  2000  330  2000  3  866  2  3  2  93  14  2000  2000  2000  14  2000  771  16  2000  2  4  1339  2000  2000  1107  2  4  1004  2  2  5  4  3  711  2000  2000  2  5  897  2  2000  2000  2000  2000  2000  38  2000  2000  2000  877  14  2  14  2  2000  55  2000  2  16  2000  56  23  2000  10  2000  1036  2000  2000  2000  3  10  771  712  1651  2000  2000  2000  3  2  2000  3  2000  721  131  4  2000  104  18  2000  4  53  2000  2  17  20  2  2  2  162  1717  2000  4  2  10  1399  2000  2000  5  357  2000  1714  17  2000  2000  2000  3  2000  269  1737  2  2000  2000  1741  259  2000  2000  2  2  2  54  2000  2000  23  252  2000  2  2000  16  50  28  2000  2000  39  2000  2000  2  18  3  3  296  3  2000  2000  2000  52  2000  1706  18  2  741  2000  2000  274  2000  2000  2  14  2000  2000  2  2000  25  2  11  3  1391  2  2000  2000  2  2000  16  18  280  2000  29  19  2000  154  721  32  2000  2000  2000  2000  22  2000  34  21  2000  2000  2000  19  757  2  3  4  251  875  759  2  2000  2000  18  264  2000  2000  2000  2000  2  18  1755  2000  2000  3  2000  1004  2000  3  2  43  50  20  2000  2000  1723  2000  2000  2000  2000  2000  1003  27  2000  14  2000  2  42  2000  2000  2000  3  3  1707  2000  2  852  2  2  2  941  3  18  5  2000  39  61  2  2000  3  14  1772  1733  2  1716  16  14  2  2  2000  711  2  2000  2  2000  2000  2000  148  2000  2000  22  30  2000  2  2000  2  2000  2000  5  15  2  1704  2000  2000  916  711  4  2000  2  2000  2000  2000  3  837  72  2000  14  16  2  2000  2  706  2  2000  3  56  2000  18  2000  2000  2000  2000  2000  2000  2000  2  2000  41  2  2000  715  288  1707  16  63  20  3  2000  32  1777  76  2000  3  2  2000  2  2000  8  846  14  119  2000  2000  2000  2000  2000  2  16  12  2000  2000  877  10  715  2  2  1704  1698  61  1006  2000  2000  2000  2000  2000  2000  2  2000  2000  18  2000  28  1770  40  2000  2000  2000  2000  27  34  2000  2000  2  201  3  7  2000  2000  2000  1376  2000  2  4  2000  25  33  1725  20  2000  18  1109  2000  1706  3  711  2  2  4  2000  2000  2000  2000  5  2  2  2000  2  2000  195  711  2000  2000  2000  2  2000  2  17  3  2000  2000  21  707  247  90  14  2000  2  2000  1698  3  3  2000  2  2000  16  2000  1703  2000  2  7  134  724  2000  2000  9  2000  2000  417  103  2000  1011  2000  2000  753  2000  2  2  3  2000  23  3  50  19  2000  2000  2000  2000  16  2000  2000  1006  2000  2  2000  2  1009  2  80  2  2000  3  1707  1709  3  16  1701  6  3  310  2  2000  2000  9  2000  56  2000  2000  2000  2000  2000  2000  2000  2000  2  2000  1022  2000  4  116  2  2  2000  20  2000  323  2  11  2000  17  2  3  603  2  1703  61  2000  4  17  1720  20  2000  941  2  2000  2  2000  2000  3  17  2000  1003  31  4  2  11  3  1131  1027  39  2000  2  3  2000  1001  1431  2000  702  2000  2000  2000  2000  14  16  2000  730  14  2000  5  3  36  2  2000  2  56  2000  548  3  2000  3  3  2  3  2  2000  18  3  36  476  14  21  2000  2000  2000  3  711  36  2000  2000  2  2000  2000  2000  3  2000  2000  2000  2000  3  3  2000  9  16  33  2  2000  5  2000  2  876  2000  216  763  1746  2000  4  2000  2000  2  159  2  5  2000  876  2000  2000  2000  2000  16  2000  2000  2000  3  2  14  2000  2  173  2000  2000  2000  2  3  1721  2  1013  2000  2  2000  56  2000  2  2000  1733  2  2000  2000  34  57  2  2000  6  2  2000  29  2000  2000  2000  2  2000  16  2  731  2000  2000  2000  2000  2000  2000  2000  3  18  1764  2000  2  2000  2  2000  2000  2000  18  3  5  2000  2  16  2000  3  2000  2000  67  2000  2  19  2  2000  2000  2000  2000  248  2  2000  2000  38  712  2  18  2000  2000  2  34  2000  4  3  2  3  1021  2000  2000  20  2  2  14  2000  1002  2000  707  2000  3  1001  18  2000  2000  2000  1401  14  1704  3  79  2000  2  2000  2  3  2000  4  2000  2000  707  3  2000  1003  3  2000  2000  2000  2000  2000  285  29  3  3  7  2000  11  1006  127  837  2000  5  2000  721  2000  2  2  2000  2000  2  2000  2000  2000  2  3  2  2  14  3  2000  3  2000  2000  69  2000  765  881  2000  2000  2000  2000  3  3  2000  1005  2  138  2000  2000  3  2  2000  2  2000  1704  25  702  2  411  117  2000  2  2  2000  18  2  1709  2000  2  2000  1732  2000  3  38  3  2  2  5  2000  2  2000  2000  2  307  1702  3  711  323  2000  28  59  17  2000  2000  2000  22  2000  3  1757  14  2000  2000  3  2000  2000  14  18  4  804  2000  14  2000  1702  32  17  13  2000  2000  1751  2  2000  347  2000  2000  1002  18  23  16  2000  3  2  2000  26  2000  2000  2000  2000  2000  2  45  2  106  2  2000  2  16  3  2  2000  2000  1712  2  2000  159  2  2000  2000  50  2  2000  702  143  14  3  702  2  1704  372  2000  2000  1566  2000  80  2000  2000  1076  16  2  3  162  2000  2  2000  1704  2  2000  2  2000  2000  836  2  2000  2000  2  3  2  2000  2000  14  2  776  2  2000  1146  2000  2  1076  155  2000  1446  2000  16  2  2000  1526  2000  4  2000  3  2000  1809  2000  1066  2000  3  712  316  2000  20  2000  1728  3  83  2000  2000  2000  2  709  2000  3  38  318  16  2000  2000  2000  2000  5  707  2000  2000  2000  702  192  770  2000  3  4  161  2  3  39  2000  3  3  2000  104  30  2000  1004  2000  2000  106  2000  2000  2000  1703  3  2000  2000  2000  2000  2  2000  2000  2  2000  2000  2  1004  3  1122  2000  2  2000  2000  2000  23  518  2000  2  842  2  2000  2000  65  999  1703  16  2000  2000  2000  1751  702  2000  2000  2000  3  2000  2000  2000  2000  2  32  1709  3  134  2  2000  3  2000  19  2000  7  2  1005  2  2000  2000  2  2000  2000  2000  42  7  3  2000  2000  2000  2  198  2000  29  45  2000  702  1091  21  43  2  2000  1756  2000  2000  2000  2000  14  732  703  2000  2  2000  2  2000  2000  2000  2000  92  1719  2000  2000  2000  2000  2000  2000  17  2000  707  2000  1000  3  3  3  2000  119  177  916  3  20  1104  2  2000  3  2000  1161  7  1703  2000  44  3  2000  2000  1126  29  2000  2  2000  3  2  3  2000  2000  3  2000  8  14  57  108  2  1355  3  2000  2  141  1027  2000  2000  160  3  3  2000  2000  2000  2  2000  2000  87  2000  2000  2000  19  2000  2  2000  2  2000  2  2000  2000  2  2  3  2000  3  2000  18  2  2000  2000  2000  2000  3  2000  3  47  2000  2000  2000  2000  2000  14  2000  3  322  3  2000  2000  2000  2000  122  1701  36  967  16  34  4  14  712  2  2000  2000  20  2000  2000  1022  2000  2  2  2000  2000  83  2  2000  2  1004  2000  1266  2000  2000  2  2000  3  2  2000  4  3  729  27  866  2000  2000  2  2  7  2000  10  6  2000  2000  1017  16  593  771  2000  7  2000  2000  2000  2000  2000  2  107  2000  3  3  2000  2000  16  3  847  2000  20  18  2000  2000  33  812  42  2  3  29  862  79  25  32  25  17  36  2000  1003  756  2000  38  1407  2000  2  137  2000  702  2000  83  1706  62  18  7  140  2000  707  2  2000  2000  34  2  2  2000  2000  2000  54  2  1711  219  2000  2000  2000  3  2000  2000  2000  2000  195  2  715  47  2  2000  5  2000  2000  20  2000  50  14  2000  2  2000  16  14  3  3  2000  3  3  2  2000  2  2000  2000  111  2000  2  2000  2000  710  3  2  846  2000  2000  2  2000  1296  1723  16  2000  2000  38  24  997  2  2000  985  1703  2000  2  2000  18  5  2000  877  2000  2  31  2  2  2  2000  2000  1703  5  801  2000  3  76  5  16  1021  2000  2000  2000  4  3  2000  17  2000  2000  2  2000  2000  707  2000  2  2000  2000  1005  2  2000  53  331  1704  2000  5  703  805  2000  2  2000  2000  2000  2  2  2  4  707  2000  2000  238  19  14  23  2  3  3  1076  16  3  2  16  29  2  2000  3  2  2  2000  2000  1729  2  2000  2000  2000  16  2000  2000  17  796  20  2  2000  2000  2000  1436  17  2000  2  2000  921  4  2  707  2000  3  2000  837  2000  129  1704  2000  1281  29  2000  4  154  2000  3  771  2  1157  874  2  3  5  2000  2  26  2  29  2000  18  2  2000  2000  57  2000  2000  2000  3  2  2000  2000  2000  25  703  2  2  2000  2000  4  8  9  2000  2  17  2000  2000  2  2000  7  2000  1703  7  2  1107  3  27  18  387  3  2000  4  2000  2000  464  2000  1698  847  2000  18  2  707  114  1694  18  1759  2000  2000  3  2  2000  1472  2000  2000  2  2  997  2000  2000  95  2000  2  702  2  20  408  2000  1688  3  2000  2000  2000  2000  2000  102  25  2000  1704  2000  2  1290  2000  16  27  2000  2000  1730  1246  1703  952  2000  2000  21  2  2000  2  2000  2000  2000  34  2000  2000  14  3  16  1003  2000  2000  2000  2000  177  3  1751  81  2000  117  2  702  2  3  14  2000  2000  1754  1521  2000  2000  2000  4  2000  2000  64  2000  1008  2000  2000  2  2000  2  5  3  2000  2  2000  3  2000  14  2000  2000  2000  2  2  1703  1735  51  8  3  33  862  2000  11  707  1703  2000  2000  2000  2000  103  16  3  7  2000  3  2000  2000  36  1506  30  2000  1004  2000  2000  743  2000  2  2000  2000  2000  1004  2000  2  152  2000  2000  2000  3  2000  2000  2000  2  2000  2  2  2000  2  2000  2  34  2000  2000  2000  2  2  2000  2  3  2000  2000  2000  2000  419  19  2000  876  2000  2  50  18  2000  2000  2  37  3  707  2  2000  2000  707  16  1020  757  16  2000  3  2000  1012  2000  2000  20  2000  2000  14  5  18  59  707  2  1027  2000  1003  2000  4  2000  32  881  2000  2000  2000  142  2000  2000  2  3  1703  14  22  2000  2000  2  2  41  2  22  2  1694  2  702  3  2000  14  1420  2000  3  2000  2000  63  1003  2000  5  103  114  2000  2000  2  14  16  3  2000  951  2000  2000  2000  2000  17  127  377  2000  12  40  2000  2000  2000  3  1163  3  104  22  2000  2000  3  2000  2  2  2000  2  2000  2000  18  3  2  2  923  897  20  2  2000  2000  2000  2000  9  3  2000  2000  2000  2000  3  2000  101  3  2  19  2000  2  2  2000  14  2000  2000  18  2000  2000  2  2000  2000  2000  2000  3  2000  3  4  2000  2000  2  12  2000  2000  3  3  2000  2  2  3  2  2  2000  6  2000  2  142  2000  123  11  20  2  121  12  942  2000  2000  2000  2000  2000  23  14  2000  24  2000  113  712  2000  2000  2000  2  2000  2000  20  2000  2000  2000  2000  33  2000  29  2  55  2000  2000  285  2000  2000  83  177  2  3  2000  1431  191  4  2000  2000  2000  2000  2  2000  2  1003  4  2000  2000  759  2000  2000  2000  3  20  2000  951  2000  42  2000  177  2000  2000  2000  52  5  3  3  3  372  2  2000  31  14  16  3  2  2  2000  142  2000  2000  737  2000  2000  2000  3  2  2  2  2000  2000  2  22  35  2  14  2  2000  2000  434  2000  18  2000  3  1009  2000  2000  1557  1731  2  3  266  703  2000  1703  16  2000  2000  6  2000  2  2000  177  2000  3  2  2  2000  2000  2000  15  210  2  2000  2000  32  18  14  2  35  2000  18  19  1089  4  2  2  2000  2000  2  18  2000  2000  2000  2000  2000  896  2  19  36  2000  16  2  2  2000  2000  2000  2000  2000  3  2  2000  3  2  2000  82  23  1698  3  3  2  7  3  4  103  20  2000  2000  376  18  2000  16  37  35  14  2000  2  2000  1748  18  2  2  2  2  2  3  1703  2000  5  2000  2000  16  2000  839  740  3  6  1041  2000  1004  2000  16  2000  3  707  2  2  1130  2000  3  994  18  308  2000  153  2000  2000  2000  3  2000  2000  2000  1723  2000  2000  1004  2000  1220  24  34  2000  2000  336  2000  2  2000  2000  1703  3  2  3  2000  18  2000  2000  2  24  2000  32  2000  2  49  1754  2000  2  2000  1267  142  2000  3  2000  2  746  16  703  2  3  2  17  712  120  2000  2000  81  2000  2000  2  2000  2000  2000  1004  1723  632  2000  2000  5  38  2000  703  2000  702  18  2000  3  2000  647  36  4  300  2  2000  113  39  219  3  65  2000  2000  128  3  2  2000  45  28  16  2000  710  3  2000  3  1057  2000  2000  1022  1704  2000  2000  16  160  2000  104  3  2  837  707  3  3  7  2000  2000  1321  2000  247  1002  2000  2  2000  265  2000  45  33  2000  2000  2000  2000  2000  42  2  16  1703  941  16  17  2  53  1792  2000  2  22  20  2000  2000  2000  2000  2000  3  2000  2000  2000  33  2000  2000  2  3  2000  2000  2  39  2000  2  2000  25  737  2000  3  3  2  2000  71  2  2  3  2000  2000  2000  2000  2000  1276  36  2000  119  2000  1005  179  2  2000  711  1016  2000  2  2000  2  804  262  2000  2  25  3  1703  2000  4  2  2000  148  2  296  707  2000  14  703  28  232  348  2000  3  2000  140  2000  2000  21  2000  7  2000  26  3  2  1084  2000  24  5  2  2  2  2  437  1768  601  4  2000  14  2000  1032  1703  2  3  2000  2000  2000  26  2000  21  2  2  2  2000  4  26  9  771  3  117  5  2000  2000  2000  16  2000  2  2000  707  1003  182  2  3  3  2000  2000  2000  3


==> plots/example_big/cdf5050_S.txt <==
2000  14  2000  1082  2  1698  2  2  1076  2  350  1719  2000  2000  2  2000  711  2000  2  42  3  2000  2  2000  2000  2000  2000  16  1703  2000  2  2  2000  31  18  30  15  2000  2000  92  1703  2  2  230  995  16  2000  5  2000  5  2000  707  1702  1081  2000  790  24  2  2000  10  203  2000  2000  2000  2000  12  217  1177  5  2000  2000  2  1702  36  3  3  51  18  2000  18  1703  1703  2  2000  2  2000  74  2000  2000  3  941  2  5  2  64  11  2000  2000  2000  14  2000  13  40  2000  33  2000  2000  2000  2  73  101  2  144  3  19  2000  727  14  22  533  20  1321  2000  2000  14  16  3  18  33  17  2  1703  46  12  17  5  2000  892  2  707  2000  1041  2000  2000  2000  4  2000  5  2000  14  2000  2  94  2000  2000  36  2  2000  2000  16  2  20  3  1708  1703  2000  2000  2  2000  1702  3  33  875  1698  2000  1541  1703  2000  3  2000  26  5  16  2  2000  2000  10  2000  5  12  14  1703  2000  106  289  1703  41  21  14  1703  711  54  1703  152  16  2000  22  2000  38  3  2000  4  33  2000  94  2  810  2000  2  2000  2000  2000  24  2000  2000  2  20  2000  3  2000  708  1702  2000  38  391  2000  2000  2000  18  2000  1703  1026  1703  2  2000  2000  2000  901  2000  118  2  877  2000  217  2000  23  16  16  16  4  14  4  2000  2000  2000  3  1632  2000  2000  2000  20  85  14  4  2000  2000  2000  18  16  152  2000  2000  2000  2000  9  2000  2000  1702  2  1714  2000  2000  3  2000  3  3  2  18  2  2000  3  32  2  2000  10  18  2000  2000  2000  4  42  2  2000  2  2000  2000  2000  2  18  2000  17  351  816  14  19  14  2000  2  2000  16  64  2  947  16  2000  21  2  2  61  2000  9  1703  2000  2000  2  2000  3  2000  2000  4  2000  2000  23  2  2000  1257  16  2000  40  2000  3  2000  33  16  2000  2000  1027  2000  36  2  2000  2000  2000  16  2000  1631  37  3  2  2  2  2000  1708  2000  61  32  870  2000  3  2000  2000  14  1702  2000  11  722  2  791  2000  28  2000  25  113  3  14  1703  115  2000  18  1702  598  14  2000  40  3  2000  2000  183  2000  16  5  2000  2000  3  2000  3  2  2000  29  2000  16  2000  94  2000  3  2000  2000  16  252  2  703  2  3  2000  2000  2000  1703  2000  942  3  2000  1703  4  3  140  2  3  2000  762  2000  362  2  2000  5  2000  2000  86  2000  3  837  2000  2  1065  2  703  3  2000  2000  33  1703  3  65  127  2000  2000  2000  4  2000  3  2000  1704  715  5  2000  2000  2  60  28  2000  2000  2000  2000  2  2  89  2000  2000  2000  1704  42  2000  847  2000  1703  109  2000  36  2  12  2000  5  2000  2000  14  2000  2  2000  1183  892  11  104  19  143  14  2000  78  1703  2000  2  2000  2000  2000  422  2000  18  2000  2000  2  2000  54  14  3  2  4  1702  2000  2000  2  2000  20  2000  3  98  77  3  65  151  11  2000  2000  1697  1703  2000  2000  2  2000  2000  18  2000  3  721  2000  152  3  24  2  2000  4  2  2  2000  2000  2000  2000  826  83  2000  14  2  26  2000  2000  2000  4  2000  2000  2  2000  2000  60  1509  2  3  2000  30  2  2  2000  2000  2  16  20  2000  2000  2000  2  2000  3  2  2000  2000  2000  2000  3  4  2000  5  2000  4  2000  2000  1703  2  4  2  1703  2000  43  2000  2  14  2000  2000  2000  3  2000  2000  3  2000  3  703  18  35  5  3  2000  1702  47  1702  2000  2000  2  24  1297  2  2000  2  5  2000  2  1511  16  28  2000  11  2000  1709  1698  2000  217  2000  3  23  2000  1092  1709  711  2  1703  1702  2000  3  2  2000  2000  2000  2000  2000  2000  27  1698  1321  15  18  2000  1703  2000  354  36  2  16  2000  2000  2  2000  1703  2000  2000  21  2  2000  2  3  3  18  9  2  2000  14  1701  2000  2000  9  2000  4  2000  20  2000  2000  16  187  2  2000  1703  2  3  1276  19  3  3  722  3  1709  18  2  2000  2000  1703  22  12  2  2000  2000  2000  2000  6  2  2  2000  2000  445  1703  2000  2000  823  2  2  11  1698  2000  2  106  2000  1703  20  2  2  735  2000  2000  2  2000  2000  2000  2000  11  17  2000  2000  703  2  36  1703  2000  2000  1034  22  2000  2000  258  2  1708  2000  3  18  2000  3  1704  2000  2000  1703  1788  1127  2000  1703  2  74  2000  952  180  2000  2  3  2000  88  2000  2000  485  1720  1709  99  2000  1703  2000  24  711  2000  1715  2000  2000  81  9  2000  10  2000  16  14  2000  2000  707  645  2  2000  18  2000  707  3  2  76  2000  1697  18  50  3  2000  5  1457  28  34  2000  506  2000  966  2  4  16  2000  2  28  3  2000  2000  1703  1699  2000  46  2000  14  2  2000  2000  2000  2  2000  2000  8  18  2000  2000  2000  2000  4  3  3  2000  2000  2000  19  2000  2000  2000  19  2000  4  16  2000  3  2  14  2  24  2000  1067  2000  703  9  2000  892  2000  18  812  2000  2  28  1052  2000  3  2000  12  2000  2  14  5  2000  2000  2000  2  3  29  11  2  2000  2000  2000  3  2000  2000  2000  18  2  20  2000  1703  2000  2000  2000  2000  5  2000  2000  2000  428  2000  2000  2000  20  2000  2000  3  806  2000  2000  1703  2000  16  2000  2000  2000  30  3  13  134  5  2000  2000  65  1702  3  20  1703  2000  16  42  712  2000  2000  2000  2000  2000  2  2000  2000  2000  2000  2000  1703  2  2000  2  63  1702  468  2  2000  1095  2000  2000  2  54  15  1705  2000  707  881  2000  703  2  4  2  2000  18  2000  1191  364  29  2000  2000  2000  2000  20  3  2  2  2  2  2000  2000  5  502  22  2000  4  1703  2000  347  16  941  2000  19  48  2  2000  4  2000  2000  1002  2000  874  3  21  27  1703  95  2000  41  2000  2000  2000  3  21  3  2000  2000  11  4  952  2000  23  2000  1703  2000  2000  2000  2000  2000  2000  2000  21  14  2000  711  144  18  2000  18  3  2000  1703  2000  2000  2000  2000  2000  2000  22  2000  4  2  2000  986  2000  2  1709  20  106  9  2000  2  18  2000  14  850  114  14  2  2000  2000  2  99  14  703  1702  2000  2000  2  2000  707  1702  2000  1104  2000  3  27  2000  2000  2000  4  4  2000  17  2000  2000  2000  24  707  1698  2  2000  2000  2  36  2  1693  2000  3  3  2000  3  2000  74  1702  2000  4  3  2000  14  1086  805  1714  2000  17  4  2000  14  2000  27  2000  2000  2000  1728  2000  2000  2000  2000  214  877  34  2000  287  2000  1688  226  2000  2000  143  26  3  57  2000  2000  19  1703  2000  2000  2000  2  14  2  2  1703  2000  3  1703  2000  2  2000  22  18  721  2000  703  2  2000  163  2000  2000  703  2000  1703  707  2000  2000  97  2  707  42  1022  2  707  2000  2000  24  134  2000  14  2  711  2000  1703  2000  1162  2000  2000  14  2000  2000  2000  15  2000  2000  2000  10  2000  47  16  1703  2  947  1703  5  59  2000  4  2000  2000  2000  9  2  2000  951  2000  16  14  2000  1047  1702  9  2000  1702  1702  2000  204  23  2000  14  3  2000  1142  3  2000  256  16  11  2  3  2000  55  32  2  3  2000  2  2000  61  707  2000  32  2000  177  113  1720  2  772  18  105  420  2000  1708  2000  11  2  1699  2  1703  942  1038  2000  2000  3  2000  16  967  3  131  16  2000  2000  2000  2000  1702  2000  2000  896  2000  9  69  2000  16  751  20  2  3  8  47  2000  90  2  2000  18  1702  3  2000  2000  2  2000  2000  2000  2000  4  2  2  2000  2  45  2000  2000  51  2  2000  1703  2000  1620  1701  2000  2  2000  3  882  11  902  66  2000  3  2000  2000  1703  2000  26  2000  2000  121  24  19  2000  2000  2000  2000  2000  2000  2000  2000  772  3  2000  1709  2000  4  33  3  2  18  2000  2  2000  3  8  9  2000  2000  2000  1706  1702  2000  33  2000  2  804  2000  3  3  3  2000  703  2000  5  714  67  2000  2  17  3  2000  5  2000  2000  2000  17  1703  24  2  109  2000  2000  2000  2000  2000  2  2000  14  600  861  2000  2  2  3  2000  46  2000  2000  3  1703  2000  1703  722  4  2000  31  16  707  26  2000  3  2000  4  2000  1718  11  2  730  2000  711  2000  14  2000  2  2000  2000  2  2000  16  2000  2000  4  20  3  32  2  707  2000  2000  2000  4  2000  967  28  862  2000  16  3  2000  72  2000  2000  308  1191  64  2000  2  88  2000  2000  2000  5  3  30  2000  2000  2000  34  2  20  2000  4  5  2000  2000  1346  772  2000  209  181  23  2000  18  2000  5  1717  2000  892  15  2000  2000  18  37  2  2  2000  2000  2000  3  2  18  2000  2000  2000  1703  2000  2  69  1105  2  46  2000  3  2  2000  2000  2000  17  5  18  806  2  89  57  2000  2000  4  287  1703  2000  2  2000  882  1703  2000  3  17  2000  2000  1506  2000  2000  2000  2000  2000  41  32  2000  756  2000  2000  2000  17  18  2000  2000  2000  1001  3  2000  987  707  16  2000  18  2000  2000  2000  2000  13  11  2000  1704  2  3  1029  2000  66  2  1703  29  1398  2000  2000  2000  2000  1703  9  3  13  2000  2000  757  321  2  9  19  20  18  2000  2000  2  2000  2000  109  2000  5  2000  2000  2  231  2  2000  2000  5  40  142  2000  2  31  23  2000  2000  2000  2000  2000  594  2000  1703  2000  44  34  4  2000  5  2  92  2000  2000  237  2000  14  14  32  2000  1132  2000  2000  2  2  23  3  2000  771  5  1706  3  2000  2000  1703  2000  2  5  1702  14  5  4  49  75  16  2000  2000  703  2000  2000  11  32  1703  2000  114  2000  1031  1703  2000  2000  2000  7  355  93  41  88  2000  2000  29  1067  1312  647  896  2000  4  2  17  1703  14  1707  16  20  18  749  3  14  10  771  2  4  2  3  3  16  2000  28  2000  2000  2000  9  4  32  16  2000  2000  16  2000  890  2000  2  2000  22  35  2000  20  2000  2000  1026  23  178  2000  2000  4  20  16  2000  9  2000  2000  715  2  4  2  2  2000  2000  2000  2  2000  2  2000  2000  2000  18  18  2000  1702  2000  108  2000  1703  4  109  2000  2000  124  2000  2000  2000  1092  1705  2000  2000  2000  765  16  2000  2  2000  2  16  2000  1150  2000  707  2000  2000  3  2000  2  2000  2000  707  2  2000  21  2000  16  4  2000  2000  3  2000  2000  2000  20  2000  2  120  2000  875  1722  2000  2000  2  703  18  4  2000  3  2  14  2  2000  795  2000  2000  2000  2  2000  2  13  3  3  3  1709  4  3  1703  727  2000  1710  2  2000  5  36  2000  2  882  952  707  5  1703  1703  2000  1709  736  3  2  35  499  2  2000  2000  2  3  866  2000  2000  1066  1703  7  2000  763  2000  2000  2000  1066  5  2000  2000  2000  2000  2  776  1703  2000  2000  2000  21  940  2000  2000  2  1703  1147  3  2000  11  2000  2000  12  14  2000  2000  2000  2000  27  2000  3  705  2000  2000  21  2000  2000  21  2000  2  2000  1066  3  16  46  2  2000  2000  41  3  1095  2000  2  16  7  2000  972  2000  20  1710  762  226  2  2000  2000  2000  98  1697  763  3  836  2000  4  2  2000  816  2000  3  18  1703  2000  16  2000  2000  1702  2000  2000  2000  2000  2000  5  2000  2000  2  2000  2000  1703  22  22  2000  20  2000  2  4  2  2  2000  133  2000  2000  1709  837  19  2000  2000  2000  2000  2000  2  2  3  2000  1711  1242  4  5  2000  2000  35  2  2000  2  765  2000  2000  2000  2  805  3  711  2000  708  2000  2000  96  65  2000  16  2000  1703  987  2000  768  752  1708  10  25  2000  16  2000  18  49  1718  14  2  2  2000  2000  3  1464  95  2000  2000  2000  2000  14  2000  3  2000  1703  3  553  54  2000  3  2000  80  26  2  16  597  2000  2000  2000  2  2000  2000  2000  1702  2  731  2000  3  78  2000  868  2000  147  2000  3  2000  3  2000  2000  2000  20  59  37  21  3  941  1085  16  2000  9  98  2  2000  2000  1395  2  1703  2000  18  2000  20  6  2000  18  2000  2000  2000  3  36  2000  1708  287  2000  1707  1703  1476  29  2000  2  56  1697  3  2000  2000  2000  2000  77  2000  5  2000  723  2000  1702  2000  2000  5  2000  2000  3  2000  2000  2000  2000  5  2000  2000  2  2000  190  4  56  16  2  2000  1567  9  2000  33  2  2000  1703  2000  2000  2  594  2000  1703  2  2000  1703  2000  3  3  2000  2  36  742  2000  2000  2000  5  75  2000  3  45  24  842  2000  2  911  2  2000  18  2000  2  16  2000  712  89  17  737  983  2  2000  826  2000  2000  2000  2  2  2000  16  2  2000  2000  847  1708  37  2000  2  34  703  2000  853  707  18  2000  2  2000  2  2000  4  2  26  2000  14  2000  712  68  2000  2000  1022  2000  2000  3  4  1703  1702  49  2000  1704  37  2000  2000  17  2  2000  2000  2000  2000  14  2  1703  16  707  2  2000  2  2000  2000  2000  2000  716  2  2000  2000  2000  2000  16  2000  901  2000  1703  2000  2  771  2000  2000  3  2000  27  2000  1147  3  3  3  862  34  2000  2000  2000  2  3  2000  2000  2000  1703  2000  2000  2000  2  2000  2000  4  2000  2000  2  2000  2000  2000  2000  3  583  2  8  2000  2000  29  1697  2000  15  45  2000  9  3  707  1703  16  2000  18  4  3  2  554  2000  2  45  2  2000  715  3  2000  797  20  16  41  2000  2000  2000  2000  952  5  3  22  135  17  460  2000  2000  1704  2000  3  875  1706  84  2  2  2  2000  18  3  3  2000  365  1702  2000  707  2000  2000  2  2000  2  1704  1703  2  9  3  2000  1377  2000  2000  2000  4  1698  1703  14  2000  3  17  122  2000  2000  2  2  2000  2000  91  1703  64  2  2000  2000  10  3  2000  1132  715  2  2000  2000  174  34  1029  2000  2  1703  27  2000  2  28  29  2000  2  1416  703  2000  3  2000  2  2000  4  2000  2000  11  18  8  2000  2  15  2000  33  2000  2000  328  2  2000  2000  2000  1717  19  2000  2000  2000  2000  2  3  1703  2000  156  2  3  3  2  2  62  2  16  2000  2000  2000  2  1716  15  2  9  10  1702  1703  20  9  2000  3  766  60  804  2000  749  1703  2000  2  1720  3  2  5  14  2000  2000  2000  2  77  16  3  14  1703  2000  20  2000  2000  4  24  1467  2000  244  20  752  109  2  3  2000  2000  2000  14  2000  2000  33  1041  217  54  735  1703  11  2000  2000  2000  714  2000  16  186  95  2000  2  21  25  322  2000  879  2000  17  161  847  857  1702  2000  1703  2000  11  1708  2000  11  2000  2000  2000  3  1709  2  28  3  20  29  2000  2000  2000  2  2000  573  41  2000  2000  919  2000  721  2  11  19  3  24  2000  2000  1703  722  4  18  75  2  5  2000  2000  1703  2000  5  2  149  2000  3  2000  26  2000  18  2000  9  1292  703  18  2000  8  3  114  14  1086  2000  2000  2000  2000  2000  2000  2000  1041  1702  2000  1716  3  2000  937  2000  1382  62  131  2000  4  2000  224  44  2000  5  23  2000  2  2000  163  9  1703  2000  2000  703  4  1703  2000  106  1710  2  2  2000  2000  3  2000  2  3  2  3  2000  1702  18  1697  2000  4  5  2000  2000  2000  34  2000  2000  2  2  42  877  2000  2000  1703  2000  100  20  1703  2000  2000  2000  2000  961  2  762  2000  2000  2000  1251  2000  240  2  16  30  732  2000  5  3  22  1703  28  3  352  1703  2000  1704  20  1324  1592  4  17  2000  16  2000  886  2000  84  2000  16  2  381  6  30  707  14  2000  2000  6  3  2000  703  2000  2000  1392  9  5  2000  26  2000  2000  2000  2000  2  2000  30  2000  3  2000  2000  2000  2000  2000  5  23  837  14  1703  3  23  17  786  2  4  967  2000  53  2000  703  27  2000  652  2  2000  1703  916  18  1391  2000  2000  2000  5  4  2000  111  2000  50  747  2000  141  16  2000  1486  1703  2000  2000  2000  2000  2000  2000  2000  3  2000  2000  931  2000  2000  2000  2000  1142  2  1708  27  15  239  20  2000  3  1703  18  2000  2  2000  2000  193  3  2000  57  2000  1709  707  14  890  1026  2000  2000  115  101  56  1703  2000  1702  2000  847  2  342  16  3  3  737  4  2  2000  712  2  2000  3  2000  2000  14  3  2000  25  2000  2000  2000  1718  2000  2  2000  2  831  2  2  18  736  2  18  5  2000  2000  2000  772  951  2  3  2000  707  3  18  703  1246  18  2  1703  3  2  2000  2000  1703  2  2000  2  6  2000  2000  1266  2000  26  17  43  2000  2  2000  2000  2000  21  908  1697  4  2000  2000  1703  19  2000  1703  23  19  2000  13  2  16  18  65  2000  3  2000  2000  1336  3  1005  3  1710  10  2000  17  2000  1002  2000  48  2000  1703  2000  1703  15  3  1703  4  3  16  771  4  3  2000  17  2000  2000  2000  2000  771  2000  33  17  5  2000  110  3  2000  16  20  2000  2000  3  2000  2000  27  3  2000  2000  2000  2000  20  29  2  16  2  3  2000  2000  127  2000  2000  25  473  2000  2000  2000  18  70  18  31  2000  2000  16  16  1703  707  61  26  2000  2000  17  2000  1002  2000  2000  2  867  6  2000  2000  2000  3  841  793  3  2000  2000  43  26  2  2000  3  45  2  2000  2000  5  2  2000  14  251  2000  18  1029  2000  2000  14  150  5  2000  16  3  2000  2000  3  2  2000  2000  36  2  2000  26  2000  2000  17  2000  3  2000  46  62  3  2000  2000  3  837  2000  26  1703  2000  2000  21  2000  3  4  21  2000  2000  3  1703  2000  2  3  3  97  2000  1702  2  3  2000  2000  2  2000  2000  20  263  2000  2  553  1702  2000  2  2000  1703  21  2000  439  2000  2000  2000  2000  266  20  2000  1073  2000  2000  2  2000  975  2000  1703  1714  2000  2  3  2  4  1702  14  2000  2  3  2000  11  24  2000  88  2  2000  2000  2000  2000  2000  5  703  2000  2  15  2000  2  1695  2000  2000  2000  2  3  71  76  2  2000  11  2000  2  19  2000  2000  2000  2  2  204  5  2000  2000  3  36  14  2  2000  2000  18  1706  3  2000  1147  837  2  3  2000  2  2000  26  58  1282  20  731  2000  2000  2  3  2000  45  2000  14  2000  841  1581  2000  2000  2000  5  25  2000  2000  2000  2  29  132  1703  26  2  2  3  3  942  2000  16  737  11  2000  2000  2000  2000  2000  62  3  3  2  2  3  2000  2000  2000  3  627  14  2000  2  63  1702  121  2000  2000  716  2000  1703  4  20  161  2000  742  2  2000  22  2000  2000  952  75  4  2000  3  18  3  2  2000  2000  2000  2  2000  3  2000  2000  21  23  58  2000  307  3  3  1703  17  1029  11  2000  5  11  10  2000  2000  496  3  3  2000  2000  17  2000  2000  771  2  1264  5  2000  35  373  3  18  2000  2000  2000  2000  3  18  24  1711  29  2000  3  2000  2000  2000  4  2000  3  6  2000  2000  2000  32  2000  2000  776  2000  2000  867  3  5  2  3  2000  2  27  5  703  2  2  2000  171  416  2000  21  11  2000  2  2000  2000  2  2  2  1703  16  52  2000  48  2000  3  2000  25  2  21  4  2  2000  2000  2000  727  2000  707  2000  2000  19  804  2000  18  2000  5  1703  820  2000  6  19  2000  2  7  65  2000  2000  1702  2000  30  20  1710  2000  2000  90  3  2000  2  1702  877  17  2000  26  2000  1052  1704  2  27  3  2  2000  124  2000  8  10  11  16  218  3  18  5  2000  150  2000  2000  30  2000  2000  928  3  83  14  520  2000  2000  11  2000  2000  5  2000  21  3  2000  1702  857  2000  2  2000  2  2000  28  2000  2000  2000  2000  48  2000  3  2000  5  2000  1703  2  2  3  18  2  2000  271  868  2  967  13  26  2000  3  2000  1698  4  2000  80  2000  21  2000  18  2000  2000  3  131  2000  2000  2000  2000  6  2000  2000  2000  2000  555  2000  2  2000  1096  2  2  654  2000  3  2000  2000  1127  1703  762  138  18  2000  2000  3  2000  2000  2000  703  37  4  14  7  1703  118  27  2000  2  3  1714  703  71  2000  16  3  2000  2000  2000  1702  2000  16  5  14  2000  3  941  14  703  2000  2000  707  2  2000  2000  2000  2000  2000  20  2  2000  21  64  2  30  2000  2000  896  2000  712  2  2000  2000  1028  2000  28  2000  1593  2  2000  3  2000  18  3  2000  1556  16  152  32  1703  2  2000  2000  18  2  2000  76  120  721  2000  3  156  964  16  1703  4  711  2000  2000  2000  1486  1702  966  2000  2  2000  2000  2000  2000  2000  2000  2000  1327  22  16  77  2  2000  3  2  7  2000  2000  18  2000  2000  31  2000  2000  2000  2000  5  2  8  2000  4  16  16  2000  1703  99  1718  7  18  2  25  2  2000  2000  831  2000  2  3  2000  2000  46  703  1716  5  2000  2000  2000  8  2000  2000  1043  2000  2000  63  20  3  2000  2  2000  2  2000  2000  2000  50  942  2000  43  1476  2  5  2000  2000  2000  712  36  9  2000  2000  2000  2000  39  2000  3  2000  58  19  1693  2000  2  2  2  2  3  58  2000  2000  2000  2000  2000  4  1659  78  2000  14  2000  257  2  2000  1719  31  2000  2000  2  2000  16  10  2000  144  3  2000  2  956  2  230  90  177  2000  2000  13  2  2000  2000  3  2000  1703  2000  166  2  2000  1703  22  11  2000  18  2  2  3  2000  2000  271  3  1436  2000  2000  2000  29  2000  1703  2000  1703  711  2000  2  736  1601  2000  1703  4  2000  2000  2000  4  2000  2  752  2000  2000  4  2000  2000  2000  2000  2  3  64  1707  5  2000  2000  2000  28  10  1703  60  2  2000  707  2000  2  2  58  1706  1707  3  1703  951  111  742  16  17  5  2000  1751  2000  2000  2000  43  1101  2000  2000  2  2000  1702  3  2000  1114  25  18  17  2000  2000  35  1703  21  3  2000  2  831  2  2000  2000  30  3  2  3  2  14  1156  707  2000  121  716  2000  761  2000  2000  3  791  771  2000  7  3  4  2  4  18  2000  19  3  2000  2  2000  2  25  19  100  9  2000  2000  2000  2000  86  1698  2000  163  3  213  2000  11  1006  2000  17  2000  2000  2000  57  23  2000  11  2  212  2000  38  18  638  703  29  2000  717  2000  2000  2000  15  638  2  2000  1703  16  3  2000  25  2000  3  2000  1719  57  18  29  18  2000  2000  1707  37  4  14  32  2000  43  2000  2000  9  2000  16  2000  25  2  3  3  23  2000  2000  79  23  1702  2000  9  4  2  2000  15  3  2000  951  2  65  1703  2  2  2000  2000  47  1122  2000  14  2000  2  1710  5  2  2000  2000  2000  106  967  2000  2000  5  2  14  782  1712  3  2000  14  37  2000  2  14  1275  2000  2  26  2000  17  1702  4  2000  2000  2000  3  3  2000  2  14  2000  703  1369  2  11  2000  1698  2000  2000  16  2000  2000  2000  39  18  1321  2  2000  2000  190  27  5  1703  2000  1031  2000  3  1029  3  68  2000  2000  1347  2000  2000  971  2000  2000  2000  3  1626  3  18  2  2000  706  2000  2  2000  2  2000  70  112  5  14  59  2  2000  2000  1699  2000  2000  2000  3  2000  2  4  2  2000  80  16  2000  26  625  23  2000  2000  1712  6  2000  18  206  150  2000  1720  2000  3  36  3  2000  9  3  1331  1703  2000  2000  1702  2000  2000  2  2000  2000  1777  5  2000  1704  5  4  2000  2000  18  115  4  2000  2000  18  3  2000  2000  45  2000  3  34  2  5  2000  111  1703  722  2000  2000  20  2000  1709  110  218  2000  1103  14  50  1436  17  3  2  2000  2000  1708  9  2000  2  950  2  2  2  2000  1703  2000  119  707  2000  2  2  2000  2000  207  710  2  3  2000  2000  16  3  2000  2000  7  2000  14  16  2000  2  17  2000  721  2000  2  2000  2  16  18  2000  2  2000  2000  2000  2  2  1260  114  571  707  2000  2000  2000  2  2000  427  2000  2  2000  3  241  22  2  2  2000  30  2000  18  20  21  3  707  726  703  2000  29  2000  129  2000  2000  3  2000  3  34  802  1703  2  2  2  18  2000  18  3  2000  16  80  2000  3  26  2000  10  2000  2  3  28  174  707  55  2000  38  707  3  3  2000  2000  2  33  3  2  3  2000  14  2000  2000  2000  1052  2000  2000  1703  2000  2  18  2000  2000  2000  17  2000  2  2000  68  2000  1703  263  2000  1081  2000  13  2  2  2000  1703  1731  2000  47  1703  3  2000  2000  22  2000  2000  16  109  63  2000  2000  9  2000  2000  2  319  2  2000  15  1541  2000  2000  2000  2000  3  2000  15  2000  5  1702  2000  19  1721  3  707  2  2000  2  2000  49  2000  20  2  2000  2000  41  2000  3  703  20  2  29  1702  3  890  2000  2000  18  1702  2000  2000  3  2000  1703  101  2000  2  5  5  2000  707  2  16  2000  2000  5  2000  2000  3  14  2  2000  508  2000  2000  2  1197  20  54  2  1703  2  2  123  9  4  4  2000  2000  2000  2000  24  16  892  3  2  3  3  1702  2000  2  2000  2000  14  17  1703  2000  896  2000  1699  2000  2000  2000  2000  2000  1702  2000  18  2  2  1702  2000  2000  87  2000  4  2  2000  2000  16  941  2000  29  882  2000  2  17  3  3  3  2000  5  2000  128  2000  9  26  722  2  2000  2000  1702  5  2000  2  2000  3  2000  3  2000  1076  14  2  2000  2000  2  726  793  3  850  31  2000  14  3  9  2000  1595  2  2000  2000  1698  2000  2000  21  14  2000  2000  2000  2  2000  66  2  2000  1702  1703  213  2000  3  62  727  2  2000  1703  2  1703  762  3  2000  2000  22  2000  2000  2000  14  14  2000  2000  715  2  2000  2  3  11  673  2000  2000  847  2000  1703  2000  2000  64  2000  2000  2000  2000  2000  707  19  2000  28  2000  2000  2000  3  8  841  2  1702  2000  1697  16  18  14  4  3  23  14  4  2000  22  28  722  16  17  2000  936  2000  12  2000  2000  2  2000  2  1457  2000  707  14  1528  2000  16  2000  21  2000  46  2000  3  2  2000  2000  2000  19  20  43  1718  101  16  2  34  3  2000  3  2000  12  1760  2000  2000  136  2000  2  3  1703  2000  2000  110  2000  1702  2000  440  712  2000  2000  2000  4  2000  3  2000  15  2000  2000  967  14  2000  29  3  2000  3  20  747  3  3  2000  4  2000  3  2000  1691  21  2000  1057  2000  2000  2000  2000  18  4  14  2  4  2  378  1687  2000  2  2000  38  54  1703  2000  1702  3  2000  2000  215  3  2000  2000  2000  2  2  2000  2000  3  18  23  3  16  2  306  16  332  2000  22  2000  1695  2000  2  2000  2  2  897  2  1702  3  3  2000  24  2000  1703  9  2  3  5  2000  2  2000  2000  2000  2000  3  2000  2000  2000  3  2000  21  508  31  2  2000  2  2  742  35  2000  4  84  2000  2000  986  1703  2000  2000  2  157  18  2  847  1720  2  2  16  2000  2000  2000  1706  14  37  16  2000  3  64  2000  2000  2000  2000  2000  2000  21  2  18  2000  2000  2000  2  2000  2  2000  2000  1056  2000  260  14  2  2000  4  1704  1703  2000  3  2000  3  1442  2000  2000  50  11  16  2000  16  2000  3  3  32  2000  56  4  2000  874  2000  707  2000  1703  16  2000  2000  2000  2000  711  2000  2000  2000  2000  5  2000  2000  27  37  10  703  3  2  16  2000  1703  23  2000  3  14  22  36  21  1703  2000  1711  2000  2000  3  2000  3  2000  16  811  2000  5  2000  2000  2000  2  40  2000  2000  66  36  2  2000  2000  58  2  1703  42  129  39  707  127  2000  846  2000  6  2000  703  3  2000  2000  30  39  2000  2000  2000  2000  2000  2000  891  2000  2  731  2000  16  2  2000  4  2  722  126  2000  16  8  2  2000  2  858  2000  2000  7  2000  2000  1709  2  2000  3  2000  2000  2000  1702  65  877  2000  987  2  2000  1391  2  703  1702  2000  2000  1081  2000  1703  2  3  2000  2000  1720  1703  2000  724  4  2000  2000  2  996  2  2000  29  4  5  18  2000  2  2  2  882  5  23  2000  2000  60  18  2000  32  2000  2000  22  1122  2000  4  1709  3  2000  2  2000  4  2000  1708  2000  970  2000  2  3  14  14  2  23  2000  17  2000  3  2000  1266  821  1161  1716  1702  2  3  29  33  116  2000  2000  1702  100  21  17  16  1702  32  33  715  2000  2000  2000  2000  2000  2  2  1122  2  2000  112  3  2  2000  5  2000  2  2000  2  4  41  712  1077  1703  882  2  18  2000  16  1705  2  1695  42  14  3  60  1688  2000  915  2000  707  4  2000  20  22  4  14  2000  2000  18  10  1702  4  716  2  3  2000  4  30  2000  2  2000  1202  2  2000  2000  16  2000  2000  35  2  703  747  1703  15  3  1703  18  2  148  2000  707  1703  2000  842  2000  3  2000  2  2000  2  1703  5  2000  1567  2000  2000  2000  34  2000  2  2000  2000  9  2000  2000  2  2000  2000  2000  2000  3  2000  3  26  46  1703  703  1703  2000  2000  2000  2000  2  707  2000  3  841  107  36  17  942  1703  861  2000  1026  1697  2000  2  14  3  2000  3  2000  706  1213  11  7  2000  1140  3  2000  2000  2000  2000  1702  2000  143  2000  2000  2  2000  37  2000  16  2000  3  2000  2000  2  2  3  2  3  2000  2  2000  2000  2  2000  2000  2000  2000  2000  2000  2000  819  2000  449  2000  2000  2000  16  2000  2000  2000  2000  2000  29  1698  2000  2  693  57  2000  3  703  2000  164  2000  856  2000  2000  2000  21  2000  9  2000  2000  2000  2000  16  2  3  3  2000  2000  2000  2000  37  3  47  18  93  2000  703  1297  731  2  2  3  4  703  866  16  3  2000  14  2  1709  14  33  429  95  2000  1703  2000  3  2000  5  76  1703  2000  2000  2000  35  1703  18  2000  2000  29  22  16  707  2000  2000  2000  2  2000  5  2000  1703  2000  1127  786  2000  348  25  3  6  2  2000  1702  4  26  33  703  793  52  23  3  21  2000  2000  2000  5  3  1697  1280  2000  2000  16  2000  2000  747  18  26  2000  20  2000  2000  2000  18  2000  3  2000  2000  142  112  2  3  2000  156  10  18  3  1703  18  952  3  2000  3  31  2000  2000  2000  20  2000  2000  35  2000  16  5  2000  1703  2000  38  48  31  1730  2000  68  2000  3  2000  12  3  37  3  2000  3  4  2000  139  2000  16  9  2000  2000  2000  14  806  2000  617  703  970  5  2000  123  1703  1703  1457  2000  17  2000  2000  2000  2000  716  18  33  703  2000  2000  4  2000  1703  2000  4  2000  711  2000  16  2000  919  2000  2  1703  1703  2000  30  771  736  2000  2000  2  2000  16  2000  1702  23  2000  1703  3  19  2000  1710  2000  2000  2000  2000  38  2  2000  1753  2000  2000  5  11  316  17  3  15  3  16  1703  2000  2000  16  2000  2  4  2000  2  875  2000  7  996  2000  2  2000  2000  2000  1703  18  37  2000  950  270  243  2  732  2000  500  2000  2000  2000  2000  1277  2000  2000  25  2000  4  2000  3  2000  194  2000  942  2  2  2000  1703  7  2  1694  3  1703  66  2000  1013  2000  2000  28  1724  2000  2000  2000  2000  2000  2000  1042  14  2000  2000  2000  1120  2000  2000  2000  2000  127  2  2000  2000  17  2000  2000  2000  19  1703  31  1705  2000  2000  1001  21  71  2000  22  2  2000  22  1067  4  2000  2  14  2000  22  16  19  16  1703  2000  46  18  2000  2000  1703  1512  956  2000  2000  2000  5  2000  2000  2000  15  1027  34  5  3  1703  2000  2000  2  2  224  2000  1703  2  14  2000  1347  33  2000  11  2000  2000  1642  2000  2000  1703  2  2000  2000  2000  2000  2000  2  2000  5  2000  200  1074  4  2000  841  22  707  2  2000  14  35  2000  16  2000  18  2000  1446  3  1703  2000  3  2000  2000  2000  26  107  18  1567  2  1131  3  2000  2000  11  2000  1212  2000  377  43  2000  2000  220  2000  2000  2000  2000  2  2000  16  2000  9  90  2000  2000  2  16  2000  35  3  2000  3  2  707  2000  7  3  2  1703  16  2  1416  2000  2000  2  2000  3  2000  28  2000  2000  2000  14  206  133  2000  2000  18  28  2000  2000  15  1022  5  83  61  2000  2000  22  2  2000  2000  18  2000  958  2000  2  3  1700  2000  16  2000  166  390  4  2000  2  952  81  2000  61  877  762  2000  3  16  1465  737  2000  1702  1708  20  3  810  451  815  2  2000  2000  23  1703  1703  205  3  2000  2000  2  2000  68  2  69  2000  2000  2000  2000  3  2000  758  765  2000  2000  2  2  42  2  19  1703  2000  3  2  206  2000  2000  2000  3  3  2000  833  16  1092  2000  2000  2000  109  824  1705  17  104  2  1416  3  3  2000  2  3  1032  3  707  787  29  179  17  1164  29  1703  736  13  2  2000  2  23  1703  3  2  1839  2000  14  2000  2000  1456  2  2000  2000  901  1703  2000  2000  2000  179  9  23  9  2  24  2000  2  23  1703  22  2  3  2000  2  2000  3  889  1276  2000  1196  26  2000  2000  3  156  2  29  1720  215  1703  1703  1703  1066  143  1706  2000  2000  4  96  2  3  1703  2000  1703  3  2000  2000  1213  716  78  2  16  2000  4  2  2000  3  2  2000  16  2000  15  2000  22  2000  2  3  24  24  2  2000  38  99  5  156  12  2000  2000  2000  2  2  2000  18  2000  2000  2000  2000  2000  2000  1703  2000  3  2  14  1703  2000  1161  2000  251  1328  1181  35  9  2  80  1698  1703  2  2000  727  2000  2  78  187  1710  1703  3  92  2000  2000  2  3  2000  2000  2000  1702  2000  2  2  15  2000  2000  16  2000  731  15  14  4  4  2000  6  2000  2000  2000  2000  21  2000  1703  2000  2000  3  2000  2000  2000  17  2000  2  2000  4  19  2000  2000  2000  2000  1703  2  1704  2000  2000  3  50  20  2000  2000  1710  2000  1703  2000  5  3  10  2000  4  5  328  2000  2000  3  636  1702  37  2000  16  3  2  2000  20  14  2000  2  2000  1703  3  2  2000  2  16  2000  1703  2000  3  16  2000  2000  1703  2  2000  1157  703  13  3  84  20  2000  58  2  2  2000  3  1702  18  2  3  2  1391  2000  2000  1702  3  837  1702  16  2000  2000  2  2000  2  17  2000  4  2  762  2000  2000  77  2000  1127  2000  1707  2000  57  33  2000  234  1256  25  2000  2  1687  1246  2000  2000  35  2000  27  21  2  3  2  2000  2000  2000  60  2000  28  2  1709  2  2000  4  16  1703  3  16  22  2000  741  2  442  5  2  175  2000  2000  2000  2000  2000  2  7  2000  16  707  18  1773  1009  5  2000  20  2000  9  16  2000  258  14  35  2000  3  1697  3  2000  2000  2000  18  1703  917  16  2000  2  4  2  2000  707  2000  14  4  757  1708  1703  21  1710  3  1699  2000  18  707  2000  2000  2  2000  2  1703  104  129  2000  1592  771  48  2000  2  1714  203  756  2000  13  14  64  936  2000  32  11  2000  2000  1703  740  837  16  2000  5  2  2000  2000  9  3  14  10  1696  2000  2000  18  3  94  1706  2  2000  2000  1702  14  3  14  149  2  892  2000  2000  2000  2000  2000  2  4  2000  8  2000  3  3  2000  2000  2000  837  14  1406  2000  3  4  2000  2000  18  16  115  3  711  2000  703  525  2000  2000  2000  1702  2000  70  2000  837  5  46  2000  18  16  2000  4  2000  32  2000  4  37  2000  2000  836  2000  2000  35  2  2000  26  14  2000  1703  1699  2  2000  3  2000  16  2  2  50  14  1116  28  2000  5  37  2000  17  2000  2000  2  3  2000  2000  1002  2000  2000  1703  2000  17  10  24  3  2000  4  2000  707  1703  2  2000  2000  2  2  18  5  2000  2000  2  16  2000  32  711  3  2000  2  2000  2000  2000  2000  2  36  3  1703  2000  2000  2  2  2000  2  4  2000  16  2000  32  2  4  2000  2000  2000  2000  712  2000  862  38  5  2000  1002  716  1703  28  2000  2000  3  897  1702  21  5  2000  2  18  2000  3  17  101  2  2000  2000  33  3  2000  2000  2000  2000  240  51  3  54  102  2  2000  1702  2  2000  2000  16  2000  2000  2  2000  1698  3  2  1707  16  32  72  385  2000  11  2000  2000  3  1703  20  3  2000  19  3  1002  2000  9  2  2000  21  2  39  255  2000  2000  2000  2000  2000  3  3  16  34  1719  2000  2000  17  2  1703  2  1703  2000  2000  5  2000  2000  2000  2  1710  2000  715  2000  2000  8  2  5  1392  2  11  2000  391  38  2000  2000  2000  1346  4  2000  5  2000  2000  2000  208  2000  508  11  4  2000  2  2000  2000  875  21  3  93  2000  2  16  2  722  3  16  2  146  16  3  2000  2000  595  32  17  2  2000  39  21  1601  1709  2  1037  46  462  7  8  16  5  18  2000  2000  1584  7  2000  15  2  1708  1703  2000  2000  26  2000  1703  22  2000  3  3  3  2000  17  2000  2000  3  2000  2  2000  31  2000  2000  1703  3  815  2000  2  1703  2000  16  15  2000  5  3  2000  1710  2000  18  26  2000  4  16  2000  3  266  2000  2  2000  3  2000  5  20  2  2000  2000  2000  3  999  2000  2000  2000  888  2000  2000  2  2000  2  48  2000  2000  124  1703  2000  2000  2  18  2000  2000  1703  2000  2000  2000  2000  2  22  3  2  2000  2000  14  2  2000  1712  2000  2000  3  2000  1698  64  3  2  23  3  1703  5  2  2000  2000  36  2000  1703  2000  2000  2000  7  2  2000  2  2000  3  77  34  2000  2000  114  2000  2  1703  2000  2000  57  2000  2000  2000  2  16  1703  18  2000  2000  2000  2000  2000  3  16  2  2000  2000  7  17  1541  2  2000  2000  2000  11  2000  2000  2000  2  2  467  21  15  1481  2000  2000  10  2000  142  3  1701  4  209  36  16  2000  2000  2000  1712  1702  2000  2000  2000  1670  1703  42  1703  2000  105  901  2000  2000  2000  2000  2000  2000  16  2000  18  2000  2000  2000  37  6  2000  2000  4  3  966  39  757  2000  1531  227  1703  5  2000  2  771  2000  2000  24  2  2  2000  1321  2  14  976  2000  1707  7  23  946  2000  5  2000  3  20  18  1257  2000  2000  2000  2000  2000  1702  3  2000  2000  2000  6  15  2  2000  22  2000  1256  2000  2000  2000  6  9  2  731  4  707  2000  2000  203  2000  2000  2000  2  2000  8  37  2000  2000  1739  1202  1721  2000  63  2  2000  2000  51  3  797  16  2000  2000  2000  20  2000  2000  2  2  49  987  2000  20  117  2000  1022  2  2000  27  2000  1703  20  2000  989  2000  16  2000  2000  3  2000  2000  2000  2000  6  2000  2000  2000  2000  3  31  2000  2000  901  3  40  2000  10  2000  2000  2000  1710  2000  2  2000  2  2000  961  2  12  3  1706  29  2000  4  1703  2000  31  1255  49  27  2000  22  707  846  5  2000  3  2000  2000  2000  2000  96  2  2000  2000  1703  85  21  3  9  2  14  2000  18  18  2000  3  1716  2000  1090  1703  2  1697  2  2  2000  2000  25  320  18  3  2000  1009  14  2000  2000  28  1532  2000  14  56  2000  4  2000  41  22  1702  2000  1072  2000  18  2  14  1135  2  2000  707  722  3  25  2000  3  2000  18  84  2000  2000  2000  2000  2000  16  39  1702  2000  742  2000  2  2000  2000  92  1531  5  1708  2  2000  22  61  2000  2  2  2000  662  2000  2000  2000  18  2  2000  2  2000  2  105  1703  1704  26  2000  77  2000  2000  250  26  247  877  2000  6  9  94  2000  2000  2000  707  2000  2  501  16  2000  793  3  21  1707  18  2  2000  707  2000  2  2000  16  2000  4  14  2000  3  18  76  711  56  2000  2000  4  2000  2  2  2000  2000  3  80  2000  2000  7  2000  38  2000  2000  2000  726  1703  3  2000  1702  14  2000  2000  330  2000  3  866  1702  3  13  93  5  2000  2000  2000  14  2000  771  16  2000  2  4  339  2000  2000  6  17  4  3  2  2  5  4  3  711  2000  2000  2  5  897  2  2000  2000  2000  2000  2000  38  2000  2000  2000  877  14  20  14  2  2000  55  2000  2  16  2000  56  23  2000  10  2000  35  2000  2000  2000  4  10  771  712  1651  2000  2000  2000  3  2  2000  6  2000  721  131  4  2000  51  18  2000  1731  53  2000  11  17  20  2  2  2  862  1702  2000  2  2  105  399  2000  2000  5  87  2000  1708  17  2000  2000  2000  3  2000  81  1709  2  2000  2000  1702  259  2000  2000  2  2  1703  54  2000  2000  23  252  2000  1702  2000  16  59  28  2000  2000  274  2000  2000  2  18  3  3  296  3  2000  2000  2000  21  2000  1706  18  1703  741  2000  2000  304  2000  2000  1703  14  2000  2000  2  2000  25  2  11  3  375  2  2000  2000  14  2000  16  18  980  2000  20  19  2000  154  721  32  2000  2000  2000  2000  22  2000  34  21  2000  2000  2000  19  757  2  3  4  951  875  1459  2  2000  2000  18  264  2000  2000  2000  2000  1703  18  1711  2000  2000  3  2000  1703  2000  3  2  43  50  20  2000  2000  1702  2000  2000  2000  2000  2000  2  27  2000  14  2000  2  42  2000  2000  2000  3  3  1707  2000  2  852  2  2  2  941  3  18  5  2000  39  61  2  2000  2  14  1703  1702  1703  1702  16  14  2  2  2000  711  2  2000  2  2000  2000  2000  148  2000  2000  22  30  2000  2  2000  1703  2000  2000  5  15  2  1703  2000  2000  916  711  4  2000  2  2000  2000  2000  3  837  72  2000  14  16  2  2000  2  706  2  2000  2  56  2000  18  2000  2000  2000  2000  2000  2000  2000  2  2000  41  2  2000  715  887  1707  16  63  20  3  2000  32  1702  776  2000  5  2  2000  1703  2000  3  846  14  119  2000  2000  2000  2000  2000  2  16  12  2000  2000  877  10  715  9  2  1704  1714  61  6  2000  2000  2000  2000  2000  2000  2  2000  2000  18  2000  28  1772  40  2000  2000  2000  2000  16  34  2000  2000  2  190  3  5  2000  2000  2000  1376  2000  2  4  2000  25  33  1708  20  2000  18  5  2000  1718  3  711  2  2  4  2000  2000  2000  2000  5  2  2  2000  2  2000  195  711  2000  2000  2000  2  2000  2  17  3  2000  2000  21  707  5  90  14  2000  2  2000  1698  3  3  2000  9  2000  16  2000  1703  2000  2  707  134  1424  2000  2000  9  2000  2000  1117  9  2000  11  2000  2000  736  2000  2  2  3  2000  23  7  50  19  2000  2000  2000  2000  16  2000  2000  5  2000  1703  2000  1703  9  2  69  2  2000  3  1706  1709  3  16  1713  6  2  310  2  2000  2000  9  2000  56  2000  2000  2000  2000  2000  2000  2000  2000  2  2000  1022  2000  4  38  10  15  2000  20  2000  922  2  11  2000  17  9  703  6  20  1703  61  2000  4  17  1710  20  2000  941  2  2000  1695  2000  2000  3  17  2000  1703  18  4  2  11  3  1131  1027  39  2000  2  3  2000  5  1431  2000  1702  2000  2000  2000  2000  14  16  2000  730  14  2000  18  3  36  2  2000  2  56  2000  548  3  2000  3  3  2  3  1703  2000  18  2  36  1176  14  21  2000  2000  2000  3  711  36  2000  2000  1703  2000  2000  2000  2  2000  2000  2000  2000  4  3  2000  9  16  33  2  2000  5  2000  1702  876  2000  216  763  1712  2000  4  2000  2000  1703  159  2  5  2000  876  2000  2000  2000  2000  16  2000  2000  2000  3  2  14  2000  2  173  2000  2000  2000  2  3  1708  2  17  2000  2  2000  56  2000  2  2000  1703  2  2000  2000  25  3  2  2000  6  2  2000  29  2000  2000  2000  2  2000  16  2  1431  2000  2000  2000  2000  2000  2000  2000  3  18  1709  2000  2  2000  2  2000  2000  2000  18  3  5  2000  2  16  2000  3  2000  2000  67  2000  2  19  1703  2000  2000  2000  2000  935  2  2000  2000  38  712  2  18  2000  2000  2  34  2000  2  3  2  2  20  2000  2000  20  1703  2  14  2000  2  2000  707  2000  3  1001  18  2000  2000  2000  401  14  1718  3  79  2000  2  2000  2  3  2000  4  2000  2000  707  703  2000  3  3  2000  2000  2000  2000  2000  285  29  3  5  7  2000  16  5  127  837  2000  5  2000  721  2000  2  2  2000  2000  2  2000  2000  2000  2  3  2  1703  14  3  2000  3  2000  2000  69  2000  765  881  2000  2000  2000  2000  3  3  2000  4  2  138  2000  2000  4  2  2000  2  2000  1704  25  1702  2  1111  117  2000  2  2  2000  18  2  1709  2000  2  2000  1711  2000  3  38  3  2  2  5  2000  2  2000  2000  1703  307  1756  3  711  323  2000  28  59  17  2000  2000  2000  22  2000  3  1709  14  2000  2000  2  2000  2000  14  18  4  804  2000  14  2000  1788  32  17  2  2000  2000  1710  15  2000  2  2000  2000  2  18  712  16  2000  3  2  2000  26  2000  2000  2000  2000  2000  1703  45  2  106  2  2000  2  16  3  2  2000  2000  1701  1703  2000  159  2  2000  2000  50  1703  2000  1702  143  14  3  1702  2  1703  372  2000  2000  1566  2000  71  2000  2000  1076  16  2  4  31  2000  1702  2000  1703  2  2000  2  2000  2000  836  12  2000  2000  2  703  11  2000  2000  14  2  776  2  2000  1146  2000  9  1048  155  2000  1446  2000  16  2  2000  1526  2000  4  2000  3  2000  1708  2000  1066  2000  3  712  316  2000  20  2000  1746  3  83  2000  2000  2000  2  709  2000  3  38  92  16  2000  2000  2000  2000  5  1723  2000  2000  2000  1702  192  770  2000  7  34  861  2  3  39  2000  2  7  2000  2  30  2000  3  2000  2000  106  2000  2000  2000  1703  4  2000  2000  2000  2000  2  2000  2000  2  2000  2000  2  1703  3  1122  2000  1703  2000  2000  2000  23  518  2000  2  842  2  2000  2000  65  4  1703  16  2000  2000  2000  1710  1702  2000  2000  2000  3  2000  2000  2000  2000  2  32  1709  3  134  2  2000  3  2000  19  2000  707  2  4  2  2000  2000  2  2000  2000  2000  42  3  3  2000  2000  2000  2  898  2000  29  715  2000  1702  1091  21  43  2  2000  1703  2000  2000  2000  2000  14  732  1717  2000  2  2000  2  2000  2000  2000  2000  92  1699  2000  2000  2000  2000  2000  2000  17  2000  707  2000  1000  3  3  3  2000  119  877  916  3  20  5  2  2000  2  2000  1161  7  1703  2000  44  3  2000  2000  1126  29  2000  2  2000  3  2  3  2000  2000  3  2000  8  14  57  133  2  1355  3  2000  2  141  9  2000  2000  160  3  3  2000  2000  2000  2  2000  2000  87  2000  2000  2000  19  2000  2  2000  2  2000  2  2000  2000  2  2  3  2000  4  2000  18  2  2000  2000  2000  2000  6  2000  3  2  2000  2000  2000  2000  2000  14  2000  3  3  3  2000  2000  2000  2000  822  1754  36  967  716  34  2  14  712  9  2000  2000  20  2000  2000  21  2000  2  2  2000  2000  83  2  2000  2  3  2000  1266  2000  2000  2  2000  3  1703  2000  4  3  729  27  866  2000  2000  2  2  5  2000  10  6  2000  2000  6  16  593  771  2000  7  2000  2000  2000  2000  2000  2  4  2000  3  3  2000  2000  16  3  847  2000  20  18  2000  2000  33  1512  42  2  3  29  862  463  25  32  25  17  36  2000  1703  756  2000  38  1407  2000  2  837  2000  1703  2000  83  1706  62  18  4  140  2000  707  1698  2000  2000  34  13  15  2000  2000  2000  54  2  1743  219  2000  2000  2000  3  2000  2000  2000  2000  195  9  715  47  2  2000  5  2000  2000  20  2000  50  14  2000  2  2000  16  14  3  3  2000  3  3  2  2000  1702  2000  2000  811  2000  2  2000  2000  1728  3  2  846  2000  2000  2  2000  1296  1723  16  2000  2000  36  24  997  2  2000  1585  1703  2000  2  2000  18  5  2000  877  2000  2  31  11  2  2  2000  2000  1703  5  801  2000  11  761  5  16  1021  2000  2000  2000  4  5  2000  17  2000  2000  9  2000  2000  707  2000  2  2000  2000  5  2  2000  53  1031  1704  2000  5  703  805  2000  2  2000  2000  2000  2  2  1703  3  707  2000  2000  238  19  14  23  2  3  4  1076  16  5  1702  16  29  2  2000  3  2  9  2000  2000  1703  2  2000  2000  2000  707  2000  2000  17  796  20  2  2000  2000  2000  1436  17  2000  1703  2000  921  2  2  707  2000  3  2000  837  2000  129  1704  2000  1281  24  2000  4  34  2000  4  1471  2  1157  874  1703  3  5  2000  2  26  20  29  2000  18  2  2000  2000  57  2000  2000  2000  14  9  2000  2000  2000  25  703  2  2  2000  2000  4  8  9  2000  2  17  2000  2000  2  2000  4  2000  1703  3  2  3  3  727  18  1087  3  2000  4  2000  2000  1164  2000  1698  847  2000  18  2  707  224  1694  18  1703  2000  2000  3  11  2000  1472  2000  2000  2  2  997  2000  2000  95  2000  2  1702  2  20  408  2000  1688  3  2000  2000  2000  2000  2000  13  25  2000  1703  2000  2  290  2000  16  27  2000  2000  1703  1246  1703  952  2000  2000  21  2  2000  2  2000  2000  2000  34  2000  2000  14  3  16  1703  2000  2000  2000  2000  877  2  1703  81  2000  117  13  1702  2  4  14  2000  2000  1698  1521  2000  2000  2000  4  2000  2000  64  2000  8  2000  2000  2  2000  9  5  5  2000  14  2000  3  2000  14  2000  2000  2000  2  2  1703  1711  571  8  3  33  862  2000  11  707  1703  2000  2000  2000  2000  5  16  3  3  2000  2  2000  2000  36  1506  30  2000  7  2000  2000  743  2000  2  2000  2000  2000  2  2000  2  152  2000  2000  2000  3  2000  2000  2000  2  2000  2  1703  2000  2  2000  2  34  2000  2000  2000  9  2  2000  2  3  2000  2000  2000  2000  373  19  2000  876  2000  2  50  2  2000  2000  2  737  703  707  2  2000  2000  707  16  19  757  16  2000  3  2000  11  2000  2000  20  2000  2000  14  7  18  59  707  2  1027  2000  3  2000  4  2000  32  881  2000  2000  2000  842  2000  2000  1703  3  1703  14  21  2000  2000  2  2  45  1702  22  1703  1694  2  1702  3  2000  14  1387  2000  3  2000  2000  63  2  2000  5  11  114  2000  2000  2  14  16  4  2000  951  2000  2000  2000  2000  17  19  1066  2000  12  40  2000  2000  2000  3  1163  2  2  22  2000  2000  3  2000  2  2  2000  2  2000  2000  18  5  2  2  923  897  20  2  2000  2000  2000  2000  9  3  2000  2000  2000  2000  3  2000  101  3  18  19  2000  1703  2  2000  14  2000  2000  18  2000  2000  2  2000  2000  2000  2000  4  2000  3  4  2000  2000  1702  12  2000  2000  3  3  2000  2  2  3  2  2  2000  6  2000  9  2  2000  123  11  20  2  121  12  942  2000  2000  2000  2000  2000  20  14  2000  20  2000  113  712  2000  2000  2000  2  2000  2000  20  2000  2000  2000  2000  33  2000  24  2  55  2000  2000  285  2000  2000  83  177  11  3  2000  1431  891  4  2000  2000  2000  2000  1726  2000  2  2  4  2000  2000  1459  2000  2000  2000  3  20  2000  951  2000  42  2000  877  2000  2000  2000  52  5  4  3  3  2  2  2000  31  14  16  3  19  18  2000  2  2000  2000  737  2000  2000  2000  3  2  2  2  2000  2000  1702  22  35  2  14  1703  2000  2000  140  2000  18  2000  3  9  2000  2000  1557  1702  1703  4  266  703  2000  1703  16  2000  2000  4  2000  2  2000  877  2000  3  2  2  2000  2000  2000  15  210  2  2000  2000  32  18  14  2  35  2000  18  19  2  2  21  2  2000  2000  2  18  2000  2000  2000  2000  2000  896  1014  19  36  2000  16  2  1703  2000  2000  2000  2000  2000  2  9  2000  3  1694  2000  777  23  1698  3  3  2  3  2  4  319  20  2000  2000  1076  18  2000  16  37  35  14  2000  2  2000  1711  18  2  2  1702  2  2  3  1703  2000  5  2000  2000  16  2000  7  740  3  6  1041  2000  1031  2000  16  2000  3  707  2  2  1029  2000  3  1694  18  308  2000  153  2000  2000  2000  3  2000  2000  2000  1723  2000  2000  2  2000  1220  24  34  2000  2000  1036  2000  1703  2000  2000  1703  2  1703  2  2000  18  2000  2000  2  24  2000  32  2000  2  26  1703  2000  2  2000  266  2  2000  3  2000  1703  746  16  703  2  3  2  17  712  120  2000  2000  81  2000  2000  13  2000  2000  2000  3  1702  1332  2000  2000  5  38  2000  703  2000  1698  18  2000  3  2000  1347  36  4  300  1703  2000  126  39  219  3  765  2000  2000  76  3  2  2000  45  80  16  2000  710  3  2000  4  1057  2000  2000  13  1704  2000  2000  16  160  2000  4  3  17  837  707  3  3  4  2000  2000  1321  2000  3  2  2000  2  2000  965  2000  736  33  2000  2000  2000  2000  2000  5  2  16  1703  941  16  17  2  1819  1703  2000  2  22  20  2000  2000  2000  2000  2000  3  2000  2000  2000  33  2000  2000  2  3  2000  2000  1702  39  2000  2  2000  25  3  2000  2  3  1702  2000  71  2  2  3  2000  2000  2000  2000  2000  1276  36  2000  119  2000  3  179  2  2000  711  20  2000  2  2000  2  804  75  2000  2  25  3  1703  2000  4  2  2000  148  2  296  707  2000  14  1721  29  232  348  2000  3  2000  140  2000  2000  21  2000  3  2000  26  3  2  1041  2000  24  5  2  2  2  2  437  1698  1301  4  2000  14  2000  1032  1703  2  3  2000  2000  2000  26  2000  21  2  1703  1703  2000  2  26  9  771  3  117  5  2000  2000  2000  16  2000  2  2000  707  1033  882  2  2  3  2000  2000  2000  2


==> plots/example_big/cdf5050_S_copy.txt <==
2000  14  2000  1082  2  1698  2  2  1076  2  350  1719  2000  2000  2  2000  711  2000  2  42  3  2000  2  2000  2000  2000  2000  16  1703  2000  2  2  2000  31  18  30  15  2000  2000  92  1703  2  2  230  995  16  2000  5  2000  5  2000  707  1702  1081  2000  790  24  2  2000  10  203  2000  2000  2000  2000  12  217  1177  5  2000  2000  2  1702  36  3  3  51  18  2000  18  1703  1703  2  2000  2  2000  74  2000  2000  3  941  2  5  2  64  11  2000  2000  2000  14  2000  13  40  2000  33  2000  2000  2000  2  73  101  2  144  3  19  2000  727  14  22  533  20  1321  2000  2000  14  16  3  18  33  17  2  1703  46  12  17  5  2000  892  2  707  2000  1041  2000  2000  2000  4  2000  5  2000  14  2000  2  94  2000  2000  36  2  2000  2000  16  2  20  3  1708  1703  2000  2000  2  2000  1702  3  33  875  1698  2000  1541  1703  2000  3  2000  26  5  16  2  2000  2000  10  2000  5  12  14  1703  2000  106  289  1703  41  21  14  1703  711  54  1703  152  16  2000  22  2000  38  3  2000  4  33  2000  94  2  810  2000  2  2000  2000  2000  24  2000  2000  2  20  2000  3  2000  708  1702  2000  38  391  2000  2000  2000  18  2000  1703  1026  1703  2  2000  2000  2000  901  2000  118  2  877  2000  217  2000  23  16  16  16  4  14  4  2000  2000  2000  3  1632  2000  2000  2000  20  85  14  4  2000  2000  2000  18  16  152  2000  2000  2000  2000  9  2000  2000  1702  2  1714  2000  2000  3  2000  3  3  2  18  2  2000  3  32  2  2000  10  18  2000  2000  2000  4  42  2  2000  2  2000  2000  2000  2  18  2000  17  351  816  14  19  14  2000  2  2000  16  64  2  947  16  2000  21  2  2  61  2000  9  1703  2000  2000  2  2000  3  2000  2000  4  2000  2000  23  2  2000  1257  16  2000  40  2000  3  2000  33  16  2000  2000  1027  2000  36  2  2000  2000  2000  16  2000  1631  37  3  2  2  2  2000  1708  2000  61  32  870  2000  3  2000  2000  14  1702  2000  11  722  2  791  2000  28  2000  25  113  3  14  1703  115  2000  18  1702  598  14  2000  40  3  2000  2000  183  2000  16  5  2000  2000  3  2000  3  2  2000  29  2000  16  2000  94  2000  3  2000  2000  16  252  2  703  2  3  2000  2000  2000  1703  2000  942  3  2000  1703  4  3  140  2  3  2000  762  2000  362  2  2000  5  2000  2000  86  2000  3  837  2000  2  1065  2  703  3  2000  2000  33  1703  3  65  127  2000  2000  2000  4  2000  3  2000  1704  715  5  2000  2000  2  60  28  2000  2000  2000  2000  2  2  89  2000  2000  2000  1704  42  2000  847  2000  1703  109  2000  36  2  12  2000  5  2000  2000  14  2000  2  2000  1183  892  11  104  19  143  14  2000  78  1703  2000  2  2000  2000  2000  422  2000  18  2000  2000  2  2000  54  14  3  2  4  1702  2000  2000  2  2000  20  2000  3  98  77  3  65  151  11  2000  2000  1697  1703  2000  2000  2  2000  2000  18  2000  3  721  2000  152  3  24  2  2000  4  2  2  2000  2000  2000  2000  826  83  2000  14  2  26  2000  2000  2000  4  2000  2000  2  2000  2000  60  1509  2  3  2000  30  2  2  2000  2000  2  16  20  2000  2000  2000  2  2000  3  2  2000  2000  2000  2000  3  4  2000  5  2000  4  2000  2000  1703  2  4  2  1703  2000  43  2000  2  14  2000  2000  2000  3  2000  2000  3  2000  3  703  18  35  5  3  2000  1702  47  1702  2000  2000  2  24  1297  2  2000  2  5  2000  2  1511  16  28  2000  11  2000  1709  1698  2000  217  2000  3  23  2000  1092  1709  711  2  1703  1702  2000  3  2  2000  2000  2000  2000  2000  2000  27  1698  1321  15  18  2000  1703  2000  354  36  2  16  2000  2000  2  2000  1703  2000  2000  21  2  2000  2  3  3  18  9  2  2000  14  1701  2000  2000  9  2000  4  2000  20  2000  2000  16  187  2  2000  1703  2  3  1276  19  3  3  722  3  1709  18  2  2000  2000  1703  22  12  2  2000  2000  2000  2000  6  2  2  2000  2000  445  1703  2000  2000  823  2  2  11  1698  2000  2  106  2000  1703  20  2  2  735  2000  2000  2  2000  2000  2000  2000  11  17  2000  2000  703  2  36  1703  2000  2000  1034  22  2000  2000  258  2  1708  2000  3  18  2000  3  1704  2000  2000  1703  1788  1127  2000  1703  2  74  2000  952  180  2000  2  3  2000  88  2000  2000  485  1720  1709  99  2000  1703  2000  24  711  2000  1715  2000  2000  81  9  2000  10  2000  16  14  2000  2000  707  645  2  2000  18  2000  707  3  2  76  2000  1697  18  50  3  2000  5  1457  28  34  2000  506  2000  966  2  4  16  2000  2  28  3  2000  2000  1703  1699  2000  46  2000  14  2  2000  2000  2000  2  2000  2000  8  18  2000  2000  2000  2000  4  3  3  2000  2000  2000  19  2000  2000  2000  19  2000  4  16  2000  3  2  14  2  24  2000  1067  2000  703  9  2000  892  2000  18  812  2000  2  28  1052  2000  3  2000  12  2000  2  14  5  2000  2000  2000  2  3  29  11  2  2000  2000  2000  3  2000  2000  2000  18  2  20  2000  1703  2000  2000  2000  2000  5  2000  2000  2000  428  2000  2000  2000  20  2000  2000  3  806  2000  2000  1703  2000  16  2000  2000  2000  30  3  13  134  5  2000  2000  65  1702  3  20  1703  2000  16  42  712  2000  2000  2000  2000  2000  2  2000  2000  2000  2000  2000  1703  2  2000  2  63  1702  468  2  2000  1095  2000  2000  2  54  15  1705  2000  707  881  2000  703  2  4  2  2000  18  2000  1191  364  29  2000  2000  2000  2000  20  3  2  2  2  2  2000  2000  5  502  22  2000  4  1703  2000  347  16  941  2000  19  48  2  2000  4  2000  2000  1002  2000  874  3  21  27  1703  95  2000  41  2000  2000  2000  3  21  3  2000  2000  11  4  952  2000  23  2000  1703  2000  2000  2000  2000  2000  2000  2000  21  14  2000  711  144  18  2000  18  3  2000  1703  2000  2000  2000  2000  2000  2000  22  2000  4  2  2000  986  2000  2  1709  20  106  9  2000  2  18  2000  14  850  114  14  2  2000  2000  2  99  14  703  1702  2000  2000  2  2000  707  1702  2000  1104  2000  3  27  2000  2000  2000  4  4  2000  17  2000  2000  2000  24  707  1698  2  2000  2000  2  36  2  1693  2000  3  3  2000  3  2000  74  1702  2000  4  3  2000  14  1086  805  1714  2000  17  4  2000  14  2000  27  2000  2000  2000  1728  2000  2000  2000  2000  214  877  34  2000  287  2000  1688  226  2000  2000  143  26  3  57  2000  2000  19  1703  2000  2000  2000  2  14  2  2  1703  2000  3  1703  2000  2  2000  22  18  721  2000  703  2  2000  163  2000  2000  703  2000  1703  707  2000  2000  97  2  707  42  1022  2  707  2000  2000  24  134  2000  14  2  711  2000  1703  2000  1162  2000  2000  14  2000  2000  2000  15  2000  2000  2000  10  2000  47  16  1703  2  947  1703  5  59  2000  4  2000  2000  2000  9  2  2000  951  2000  16  14  2000  1047  1702  9  2000  1702  1702  2000  204  23  2000  14  3  2000  1142  3  2000  256  16  11  2  3  2000  55  32  2  3  2000  2  2000  61  707  2000  32  2000  177  113  1720  2  772  18  105  420  2000  1708  2000  11  2  1699  2  1703  942  1038  2000  2000  3  2000  16  967  3  131  16  2000  2000  2000  2000  1702  2000  2000  896  2000  9  69  2000  16  751  20  2  3  8  47  2000  90  2  2000  18  1702  3  2000  2000  2  2000  2000  2000  2000  4  2  2  2000  2  45  2000  2000  51  2  2000  1703  2000  1620  1701  2000  2  2000  3  882  11  902  66  2000  3  2000  2000  1703  2000  26  2000  2000  121  24  19  2000  2000  2000  2000  2000  2000  2000  2000  772  3  2000  1709  2000  4  33  3  2  18  2000  2  2000  3  8  9  2000  2000  2000  1706  1702  2000  33  2000  2  804  2000  3  3  3  2000  703  2000  5  714  67  2000  2  17  3  2000  5  2000  2000  2000  17  1703  24  2  109  2000  2000  2000  2000  2000  2  2000  14  600  861  2000  2  2  3  2000  46  2000  2000  3  1703  2000  1703  722  4  2000  31  16  707  26  2000  3  2000  4  2000  1718  11  2  730  2000  711  2000  14  2000  2  2000  2000  2  2000  16  2000  2000  4  20  3  32  2  707  2000  2000  2000  4  2000  967  28  862  2000  16  3  2000  72  2000  2000  308  1191  64  2000  2  88  2000  2000  2000  5  3  30  2000  2000  2000  34  2  20  2000  4  5  2000  2000  1346  772  2000  209  181  23  2000  18  2000  5  1717  2000  892  15  2000  2000  18  37  2  2  2000  2000  2000  3  2  18  2000  2000  2000  1703  2000  2  69  1105  2  46  2000  3  2  2000  2000  2000  17  5  18  806  2  89  57  2000  2000  4  287  1703  2000  2  2000  882  1703  2000  3  17  2000  2000  1506  2000  2000  2000  2000  2000  41  32  2000  756  2000  2000  2000  17  18  2000  2000  2000  1001  3  2000  987  707  16  2000  18  2000  2000  2000  2000  13  11  2000  1704  2  3  1029  2000  66  2  1703  29  1398  2000  2000  2000  2000  1703  9  3  13  2000  2000  757  321  2  9  19  20  18  2000  2000  2  2000  2000  109  2000  5  2000  2000  2  231  2  2000  2000  5  40  142  2000  2  31  23  2000  2000  2000  2000  2000  594  2000  1703  2000  44  34  4  2000  5  2  92  2000  2000  237  2000  14  14  32  2000  1132  2000  2000  2  2  23  3  2000  771  5  1706  3  2000  2000  1703  2000  2  5  1702  14  5  4  49  75  16  2000  2000  703  2000  2000  11  32  1703  2000  114  2000  1031  1703  2000  2000  2000  7  355  93  41  88  2000  2000  29  1067  1312  647  896  2000  4  2  17  1703  14  1707  16  20  18  749  3  14  10  771  2  4  2  3  3  16  2000  28  2000  2000  2000  9  4  32  16  2000  2000  16  2000  890  2000  2  2000  22  35  2000  20  2000  2000  1026  23  178  2000  2000  4  20  16  2000  9  2000  2000  715  2  4  2  2  2000  2000  2000  2  2000  2  2000  2000  2000  18  18  2000  1702  2000  108  2000  1703  4  109  2000  2000  124  2000  2000  2000  1092  1705  2000  2000  2000  765  16  2000  2  2000  2  16  2000  1150  2000  707  2000  2000  3  2000  2  2000  2000  707  2  2000  21  2000  16  4  2000  2000  3  2000  2000  2000  20  2000  2  120  2000  875  1722  2000  2000  2  703  18  4  2000  3  2  14  2  2000  795  2000  2000  2000  2  2000  2  13  3  3  3  1709  4  3  1703  727  2000  1710  2  2000  5  36  2000  2  882  952  707  5  1703  1703  2000  1709  736  3  2  35  499  2  2000  2000  2  3  866  2000  2000  1066  1703  7  2000  763  2000  2000  2000  1066  5  2000  2000  2000  2000  2  776  1703  2000  2000  2000  21  940  2000  2000  2  1703  1147  3  2000  11  2000  2000  12  14  2000  2000  2000  2000  27  2000  3  705  2000  2000  21  2000  2000  21  2000  2  2000  1066  3  16  46  2  2000  2000  41  3  1095  2000  2  16  7  2000  972  2000  20  1710  762  226  2  2000  2000  2000  98  1697  763  3  836  2000  4  2  2000  816  2000  3  18  1703  2000  16  2000  2000  1702  2000  2000  2000  2000  2000  5  2000  2000  2  2000  2000  1703  22  22  2000  20  2000  2  4  2  2  2000  133  2000  2000  1709  837  19  2000  2000  2000  2000  2000  2  2  3  2000  1711  1242  4  5  2000  2000  35  2  2000  2  765  2000  2000  2000  2  805  3  711  2000  708  2000  2000  96  65  2000  16  2000  1703  987  2000  768  752  1708  10  25  2000  16  2000  18  49  1718  14  2  2  2000  2000  3  1464  95  2000  2000  2000  2000  14  2000  3  2000  1703  3  553  54  2000  3  2000  80  26  2  16  597  2000  2000  2000  2  2000  2000  2000  1702  2  731  2000  3  78  2000  868  2000  147  2000  3  2000  3  2000  2000  2000  20  59  37  21  3  941  1085  16  2000  9  98  2  2000  2000  1395  2  1703  2000  18  2000  20  6  2000  18  2000  2000  2000  3  36  2000  1708  287  2000  1707  1703  1476  29  2000  2  56  1697  3  2000  2000  2000  2000  77  2000  5  2000  723  2000  1702  2000  2000  5  2000  2000  3  2000  2000  2000  2000  5  2000  2000  2  2000  190  4  56  16  2  2000  1567  9  2000  33  2  2000  1703  2000  2000  2  594  2000  1703  2  2000  1703  2000  3  3  2000  2  36  742  2000  2000  2000  5  75  2000  3  45  24  842  2000  2  911  2  2000  18  2000  2  16  2000  712  89  17  737  983  2  2000  826  2000  2000  2000  2  2  2000  16  2  2000  2000  847  1708  37  2000  2  34  703  2000  853  707  18  2000  2  2000  2  2000  4  2  26  2000  14  2000  712  68  2000  2000  1022  2000  2000  3  4  1703  1702  49  2000  1704  37  2000  2000  17  2  2000  2000  2000  2000  14  2  1703  16  707  2  2000  2  2000  2000  2000  2000  716  2  2000  2000  2000  2000  16  2000  901  2000  1703  2000  2  771  2000  2000  3  2000  27  2000  1147  3  3  3  862  34  2000  2000  2000  2  3  2000  2000  2000  1703  2000  2000  2000  2  2000  2000  4  2000  2000  2  2000  2000  2000  2000  3  583  2  8  2000  2000  29  1697  2000  15  45  2000  9  3  707  1703  16  2000  18  4  3  2  554  2000  2  45  2  2000  715  3  2000  797  20  16  41  2000  2000  2000  2000  952  5  3  22  135  17  460  2000  2000  1704  2000  3  875  1706  84  2  2  2  2000  18  3  3  2000  365  1702  2000  707  2000  2000  2  2000  2  1704  1703  2  9  3  2000  1377  2000  2000  2000  4  1698  1703  14  2000  3  17  122  2000  2000  2  2  2000  2000  91  1703  64  2  2000  2000  10  3  2000  1132  715  2  2000  2000  174  34  1029  2000  2  1703  27  2000  2  28  29  2000  2  1416  703  2000  3  2000  2  2000  4  2000  2000  11  18  8  2000  2  15  2000  33  2000  2000  328  2  2000  2000  2000  1717  19  2000  2000  2000  2000  2  3  1703  2000  156  2  3  3  2  2  62  2  16  2000  2000  2000  2  1716  15  2  9  10  1702  1703  20  9  2000  3  766  60  804  2000  749  1703  2000  2  1720  3  2  5  14  2000  2000  2000  2  77  16  3  14  1703  2000  20  2000  2000  4  24  1467  2000  244  20  752  109  2  3  2000  2000  2000  14  2000  2000  33  1041  217  54  735  1703  11  2000  2000  2000  714  2000  16  186  95  2000  2  21  25  322  2000  879  2000  17  161  847  857  1702  2000  1703  2000  11  1708  2000  11  2000  2000  2000  3  1709  2  28  3  20  29  2000  2000  2000  2  2000  573  41  2000  2000  919  2000  721  2  11  19  3  24  2000  2000  1703  722  4  18  75  2  5  2000  2000  1703  2000  5  2  149  2000  3  2000  26  2000  18  2000  9  1292  703  18  2000  8  3  114  14  1086  2000  2000  2000  2000  2000  2000  2000  1041  1702  2000  1716  3  2000  937  2000  1382  62  131  2000  4  2000  224  44  2000  5  23  2000  2  2000  163  9  1703  2000  2000  703  4  1703  2000  106  1710  2  2  2000  2000  3  2000  2  3  2  3  2000  1702  18  1697  2000  4  5  2000  2000  2000  34  2000  2000  2  2  42  877  2000  2000  1703  2000  100  20  1703  2000  2000  2000  2000  961  2  762  2000  2000  2000  1251  2000  240  2  16  30  732  2000  5  3  22  1703  28  3  352  1703  2000  1704  20  1324  1592  4  17  2000  16  2000  886  2000  84  2000  16  2  381  6  30  707  14  2000  2000  6  3  2000  703  2000  2000  1392  9  5  2000  26  2000  2000  2000  2000  2  2000  30  2000  3  2000  2000  2000  2000  2000  5  23  837  14  1703  3  23  17  786  2  4  967  2000  53  2000  703  27  2000  652  2  2000  1703  916  18  1391  2000  2000  2000  5  4  2000  111  2000  50  747  2000  141  16  2000  1486  1703  2000  2000  2000  2000  2000  2000  2000  3  2000  2000  931  2000  2000  2000  2000  1142  2  1708  27  15  239  20  2000  3  1703  18  2000  2  2000  2000  193  3  2000  57  2000  1709  707  14  890  1026  2000  2000  115  101  56  1703  2000  1702  2000  847  2  342  16  3  3  737  4  2  2000  712  2  2000  3  2000  2000  14  3  2000  25  2000  2000  2000  1718  2000  2  2000  2  831  2  2  18  736  2  18  5  2000  2000  2000  772  951  2  3  2000  707  3  18  703  1246  18  2  1703  3  2  2000  2000  1703  2  2000  2  6  2000  2000  1266  2000  26  17  43  2000  2  2000  2000  2000  21  908  1697  4  2000  2000  1703  19  2000  1703  23  19  2000  13  2  16  18  65  2000  3  2000  2000  1336  3  1005  3  1710  10  2000  17  2000  1002  2000  48  2000  1703  2000  1703  15  3  1703  4  3  16  771  4  3  2000  17  2000  2000  2000  2000  771  2000  33  17  5  2000  110  3  2000  16  20  2000  2000  3  2000  2000  27  3  2000  2000  2000  2000  20  29  2  16  2  3  2000  2000  127  2000  2000  25  473  2000  2000  2000  18  70  18  31  2000  2000  16  16  1703  707  61  26  2000  2000  17  2000  1002  2000  2000  2  867  6  2000  2000  2000  3  841  793  3  2000  2000  43  26  2  2000  3  45  2  2000  2000  5  2  2000  14  251  2000  18  1029  2000  2000  14  150  5  2000  16  3  2000  2000  3  2  2000  2000  36  2  2000  26  2000  2000  17  2000  3  2000  46  62  3  2000  2000  3  837  2000  26  1703  2000  2000  21  2000  3  4  21  2000  2000  3  1703  2000  2  3  3  97  2000  1702  2  3  2000  2000  2  2000  2000  20  263  2000  2  553  1702  2000  2  2000  1703  21  2000  439  2000  2000  2000  2000  266  20  2000  1073  2000  2000  2  2000  975  2000  1703  1714  2000  2  3  2  4  1702  14  2000  2  3  2000  11  24  2000  88  2  2000  2000  2000  2000  2000  5  703  2000  2  15  2000  2  1695  2000  2000  2000  2  3  71  76  2  2000  11  2000  2  19  2000  2000  2000  2  2  204  5  2000  2000  3  36  14  2  2000  2000  18  1706  3  2000  1147  837  2  3  2000  2  2000  26  58  1282  20  731  2000  2000  2  3  2000  45  2000  14  2000  841  1581  2000  2000  2000  5  25  2000  2000  2000  2  29  132  1703  26  2  2  3  3  942  2000  16  737  11  2000  2000  2000  2000  2000  62  3  3  2  2  3  2000  2000  2000  3  627  14  2000  2  63  1702  121  2000  2000  716  2000  1703  4  20  161  2000  742  2  2000  22  2000  2000  952  75  4  2000  3  18  3  2  2000  2000  2000  2  2000  3  2000  2000  21  23  58  2000  307  3  3  1703  17  1029  11  2000  5  11  10  2000  2000  496  3  3  2000  2000  17  2000  2000  771  2  1264  5  2000  35  373  3  18  2000  2000  2000  2000  3  18  24  1711  29  2000  3  2000  2000  2000  4  2000  3  6  2000  2000  2000  32  2000  2000  776  2000  2000  867  3  5  2  3  2000  2  27  5  703  2  2  2000  171  416  2000  21  11  2000  2  2000  2000  2  2  2  1703  16  52  2000  48  2000  3  2000  25  2  21  4  2  2000  2000  2000  727  2000  707  2000  2000  19  804  2000  18  2000  5  1703  820  2000  6  19  2000  2  7  65  2000  2000  1702  2000  30  20  1710  2000  2000  90  3  2000  2  1702  877  17  2000  26  2000  1052  1704  2  27  3  2  2000  124  2000  8  10  11  16  218  3  18  5  2000  150  2000  2000  30  2000  2000  928  3  83  14  520  2000  2000  11  2000  2000  5  2000  21  3  2000  1702  857  2000  2  2000  2  2000  28  2000  2000  2000  2000  48  2000  3  2000  5  2000  1703  2  2  3  18  2  2000  271  868  2  967  13  26  2000  3  2000  1698  4  2000  80  2000  21  2000  18  2000  2000  3  131  2000  2000  2000  2000  6  2000  2000  2000  2000  555  2000  2  2000  1096  2  2  654  2000  3  2000  2000  1127  1703  762  138  18  2000  2000  3  2000  2000  2000  703  37  4  14  7  1703  118  27  2000  2  3  1714  703  71  2000  16  3  2000  2000  2000  1702  2000  16  5  14  2000  3  941  14  703  2000  2000  707  2  2000  2000  2000  2000  2000  20  2  2000  21  64  2  30  2000  2000  896  2000  712  2  2000  2000  1028  2000  28  2000  1593  2  2000  3  2000  18  3  2000  1556  16  152  32  1703  2  2000  2000  18  2  2000  76  120  721  2000  3  156  964  16  1703  4  711  2000  2000  2000  1486  1702  966  2000  2  2000  2000  2000  2000  2000  2000  2000  1327  22  16  77  2  2000  3  2  7  2000  2000  18  2000  2000  31  2000  2000  2000  2000  5  2  8  2000  4  16  16  2000  1703  99  1718  7  18  2  25  2  2000  2000  831  2000  2  3  2000  2000  46  703  1716  5  2000  2000  2000  8  2000  2000  1043  2000  2000  63  20  3  2000  2  2000  2  2000  2000  2000  50  942  2000  43  1476  2  5  2000  2000  2000  712  36  9  2000  2000  2000  2000  39  2000  3  2000  58  19  1693  2000  2  2  2  2  3  58  2000  2000  2000  2000  2000  4  1659  78  2000  14  2000  257  2  2000  1719  31  2000  2000  2  2000  16  10  2000  144  3  2000  2  956  2  230  90  177  2000  2000  13  2  2000  2000  3  2000  1703  2000  166  2  2000  1703  22  11  2000  18  2  2  3  2000  2000  271  3  1436  2000  2000  2000  29  2000  1703  2000  1703  711  2000  2  736  1601  2000  1703  4  2000  2000  2000  4  2000  2  752  2000  2000  4  2000  2000  2000  2000  2  3  64  1707  5  2000  2000  2000  28  10  1703  60  2  2000  707  2000  2  2  58  1706  1707  3  1703  951  111  742  16  17  5  2000  1751  2000  2000  2000  43  1101  2000  2000  2  2000  1702  3  2000  1114  25  18  17  2000  2000  35  1703  21  3  2000  2  831  2  2000  2000  30  3  2  3  2  14  1156  707  2000  121  716  2000  761  2000  2000  3  791  771  2000  7  3  4  2  4  18  2000  19  3  2000  2  2000  2  25  19  100  9  2000  2000  2000  2000  86  1698  2000  163  3  213  2000  11  1006  2000  17  2000  2000  2000  57  23  2000  11  2  212  2000  38  18  638  703  29  2000  717  2000  2000  2000  15  638  2  2000  1703  16  3  2000  25  2000  3  2000  1719  57  18  29  18  2000  2000  1707  37  4  14  32  2000  43  2000  2000  9  2000  16  2000  25  2  3  3  23  2000  2000  79  23  1702  2000  9  4  2  2000  15  3  2000  951  2  65  1703  2  2  2000  2000  47  1122  2000  14  2000  2  1710  5  2  2000  2000  2000  106  967  2000  2000  5  2  14  782  1712  3  2000  14  37  2000  2  14  1275  2000  2  26  2000  17  1702  4  2000  2000  2000  3  3  2000  2  14  2000  703  1369  2  11  2000  1698  2000  2000  16  2000  2000  2000  39  18  1321  2  2000  2000  190  27  5  1703  2000  1031  2000  3  1029  3  68  2000  2000  1347  2000  2000  971  2000  2000  2000  3  1626  3  18  2  2000  706  2000  2  2000  2  2000  70  112  5  14  59  2  2000  2000  1699  2000  2000  2000  3  2000  2  4  2  2000  80  16  2000  26  625  23  2000  2000  1712  6  2000  18  206  150  2000  1720  2000  3  36  3  2000  9  3  1331  1703  2000  2000  1702  2000  2000  2  2000  2000  1777  5  2000  1704  5  4  2000  2000  18  115  4  2000  2000  18  3  2000  2000  45  2000  3  34  2  5  2000  111  1703  722  2000  2000  20  2000  1709  110  218  2000  1103  14  50  1436  17  3  2  2000  2000  1708  9  2000  2  950  2  2  2  2000  1703  2000  119  707  2000  2  2  2000  2000  207  710  2  3  2000  2000  16  3  2000  2000  7  2000  14  16  2000  2  17  2000  721  2000  2  2000  2  16  18  2000  2  2000  2000  2000  2  2  1260  114  571  707  2000  2000  2000  2  2000  427  2000  2  2000  3  241  22  2  2  2000  30  2000  18  20  21  3  707  726  703  2000  29  2000  129  2000  2000  3  2000  3  34  802  1703  2  2  2  18  2000  18  3  2000  16  80  2000  3  26  2000  10  2000  2  3  28  174  707  55  2000  38  707  3  3  2000  2000  2  33  3  2  3  2000  14  2000  2000  2000  1052  2000  2000  1703  2000  2  18  2000  2000  2000  17  2000  2  2000  68  2000  1703  263  2000  1081  2000  13  2  2  2000  1703  1731  2000  47  1703  3  2000  2000  22  2000  2000  16  109  63  2000  2000  9  2000  2000  2  319  2  2000  15  1541  2000  2000  2000  2000  3  2000  15  2000  5  1702  2000  19  1721  3  707  2  2000  2  2000  49  2000  20  2  2000  2000  41  2000  3  703  20  2  29  1702  3  890  2000  2000  18  1702  2000  2000  3  2000  1703  101  2000  2  5  5  2000  707  2  16  2000  2000  5  2000  2000  3  14  2  2000  508  2000  2000  2  1197  20  54  2  1703  2  2  123  9  4  4  2000  2000  2000  2000  24  16  892  3  2  3  3  1702  2000  2  2000  2000  14  17  1703  2000  896  2000  1699  2000  2000  2000  2000  2000  1702  2000  18  2  2  1702  2000  2000  87  2000  4  2  2000  2000  16  941  2000  29  882  2000  2  17  3  3  3  2000  5  2000  128  2000  9  26  722  2  2000  2000  1702  5  2000  2  2000  3  2000  3  2000  1076  14  2  2000  2000  2  726  793  3  850  31  2000  14  3  9  2000  1595  2  2000  2000  1698  2000  2000  21  14  2000  2000  2000  2  2000  66  2  2000  1702  1703  213  2000  3  62  727  2  2000  1703  2  1703  762  3  2000  2000  22  2000  2000  2000  14  14  2000  2000  715  2  2000  2  3  11  673  2000  2000  847  2000  1703  2000  2000  64  2000  2000  2000  2000  2000  707  19  2000  28  2000  2000  2000  3  8  841  2  1702  2000  1697  16  18  14  4  3  23  14  4  2000  22  28  722  16  17  2000  936  2000  12  2000  2000  2  2000  2  1457  2000  707  14  1528  2000  16  2000  21  2000  46  2000  3  2  2000  2000  2000  19  20  43  1718  101  16  2  34  3  2000  3  2000  12  1760  2000  2000  136  2000  2  3  1703  2000  2000  110  2000  1702  2000  440  712  2000  2000  2000  4  2000  3  2000  15  2000  2000  967  14  2000  29  3  2000  3  20  747  3  3  2000  4  2000  3  2000  1691  21  2000  1057  2000  2000  2000  2000  18  4  14  2  4  2  378  1687  2000  2  2000  38  54  1703  2000  1702  3  2000  2000  215  3  2000  2000  2000  2  2  2000  2000  3  18  23  3  16  2  306  16  332  2000  22  2000  1695  2000  2  2000  2  2  897  2  1702  3  3  2000  24  2000  1703  9  2  3  5  2000  2  2000  2000  2000  2000  3  2000  2000  2000  3  2000  21  508  31  2  2000  2  2  742  35  2000  4  84  2000  2000  986  1703  2000  2000  2  157  18  2  847  1720  2  2  16  2000  2000  2000  1706  14  37  16  2000  3  64  2000  2000  2000  2000  2000  2000  21  2  18  2000  2000  2000  2  2000  2  2000  2000  1056  2000  260  14  2  2000  4  1704  1703  2000  3  2000  3  1442  2000  2000  50  11  16  2000  16  2000  3  3  32  2000  56  4  2000  874  2000  707  2000  1703  16  2000  2000  2000  2000  711  2000  2000  2000  2000  5  2000  2000  27  37  10  703  3  2  16  2000  1703  23  2000  3  14  22  36  21  1703  2000  1711  2000  2000  3  2000  3  2000  16  811  2000  5  2000  2000  2000  2  40  2000  2000  66  36  2  2000  2000  58  2  1703  42  129  39  707  127  2000  846  2000  6  2000  703  3  2000  2000  30  39  2000  2000  2000  2000  2000  2000  891  2000  2  731  2000  16  2  2000  4  2  722  126  2000  16  8  2  2000  2  858  2000  2000  7  2000  2000  1709  2  2000  3  2000  2000  2000  1702  65  877  2000  987  2  2000  1391  2  703  1702  2000  2000  1081  2000  1703  2  3  2000  2000  1720  1703  2000  724  4  2000  2000  2  996  2  2000  29  4  5  18  2000  2  2  2  882  5  23  2000  2000  60  18  2000  32  2000  2000  22  1122  2000  4  1709  3  2000  2  2000  4  2000  1708  2000  970  2000  2  3  14  14  2  23  2000  17  2000  3  2000  1266  821  1161  1716  1702  2  3  29  33  116  2000  2000  1702  100  21  17  16  1702  32  33  715  2000  2000  2000  2000  2000  2  2  1122  2  2000  112  3  2  2000  5  2000  2  2000  2  4  41  712  1077  1703  882  2  18  2000  16  1705  2  1695  42  14  3  60  1688  2000  915  2000  707  4  2000  20  22  4  14  2000  2000  18  10  1702  4  716  2  3  2000  4  30  2000  2  2000  1202  2  2000  2000  16  2000  2000  35  2  703  747  1703  15  3  1703  18  2  148  2000  707  1703  2000  842  2000  3  2000  2  2000  2  1703  5  2000  1567  2000  2000  2000  34  2000  2  2000  2000  9  2000  2000  2  2000  2000  2000  2000  3  2000  3  26  46  1703  703  1703  2000  2000  2000  2000  2  707  2000  3  841  107  36  17  942  1703  861  2000  1026  1697  2000  2  14  3  2000  3  2000  706  1213  11  7  2000  1140  3  2000  2000  2000  2000  1702  2000  143  2000  2000  2  2000  37  2000  16  2000  3  2000  2000  2  2  3  2  3  2000  2  2000  2000  2  2000  2000  2000  2000  2000  2000  2000  819  2000  449  2000  2000  2000  16  2000  2000  2000  2000  2000  29  1698  2000  2  693  57  2000  3  703  2000  164  2000  856  2000  2000  2000  21  2000  9  2000  2000  2000  2000  16  2  3  3  2000  2000  2000  2000  37  3  47  18  93  2000  703  1297  731  2  2  3  4  703  866  16  3  2000  14  2  1709  14  33  429  95  2000  1703  2000  3  2000  5  76  1703  2000  2000  2000  35  1703  18  2000  2000  29  22  16  707  2000  2000  2000  2  2000  5  2000  1703  2000  1127  786  2000  348  25  3  6  2  2000  1702  4  26  33  703  793  52  23  3  21  2000  2000  2000  5  3  1697  1280  2000  2000  16  2000  2000  747  18  26  2000  20  2000  2000  2000  18  2000  3  2000  2000  142  112  2  3  2000  156  10  18  3  1703  18  952  3  2000  3  31  2000  2000  2000  20  2000  2000  35  2000  16  5  2000  1703  2000  38  48  31  1730  2000  68  2000  3  2000  12  3  37  3  2000  3  4  2000  139  2000  16  9  2000  2000  2000  14  806  2000  617  703  970  5  2000  123  1703  1703  1457  2000  17  2000  2000  2000  2000  716  18  33  703  2000  2000  4  2000  1703  2000  4  2000  711  2000  16  2000  919  2000  2  1703  1703  2000  30  771  736  2000  2000  2  2000  16  2000  1702  23  2000  1703  3  19  2000  1710  2000  2000  2000  2000  38  2  2000  1753  2000  2000  5  11  316  17  3  15  3  16  1703  2000  2000  16  2000  2  4  2000  2  875  2000  7  996  2000  2  2000  2000  2000  1703  18  37  2000  950  270  243  2  732  2000  500  2000  2000  2000  2000  1277  2000  2000  25  2000  4  2000  3  2000  194  2000  942  2  2  2000  1703  7  2  1694  3  1703  66  2000  1013  2000  2000  28  1724  2000  2000  2000  2000  2000  2000  1042  14  2000  2000  2000  1120  2000  2000  2000  2000  127  2  2000  2000  17  2000  2000  2000  19  1703  31  1705  2000  2000  1001  21  71  2000  22  2  2000  22  1067  4  2000  2  14  2000  22  16  19  16  1703  2000  46  18  2000  2000  1703  1512  956  2000  2000  2000  5  2000  2000  2000  15  1027  34  5  3  1703  2000  2000  2  2  224  2000  1703  2  14  2000  1347  33  2000  11  2000  2000  1642  2000  2000  1703  2  2000  2000  2000  2000  2000  2  2000  5  2000  200  1074  4  2000  841  22  707  2  2000  14  35  2000  16  2000  18  2000  1446  3  1703  2000  3  2000  2000  2000  26  107  18  1567  2  1131  3  2000  2000  11  2000  1212  2000  377  43  2000  2000  220  2000  2000  2000  2000  2  2000  16  2000  9  90  2000  2000  2  16  2000  35  3  2000  3  2  707  2000  7  3  2  1703  16  2  1416  2000  2000  2  2000  3  2000  28  2000  2000  2000  14  206  133  2000  2000  18  28  2000  2000  15  1022  5  83  61  2000  2000  22  2  2000  2000  18  2000  958  2000  2  3  1700  2000  16  2000  166  390  4  2000  2  952  81  2000  61  877  762  2000  3  16  1465  737  2000  1702  1708  20  3  810  451  815  2  2000  2000  23  1703  1703  205  3  2000  2000  2  2000  68  2  69  2000  2000  2000  2000  3  2000  758  765  2000  2000  2  2  42  2  19  1703  2000  3  2  206  2000  2000  2000  3  3  2000  833  16  1092  2000  2000  2000  109  824  1705  17  104  2  1416  3  3  2000  2  3  1032  3  707  787  29  179  17  1164  29  1703  736  13  2  2000  2  23  1703  3  2  1839  2000  14  2000  2000  1456  2  2000  2000  901  1703  2000  2000  2000  179  9  23  9  2  24  2000  2  23  1703  22  2  3  2000  2  2000  3  889  1276  2000  1196  26  2000  2000  3  156  2  29  1720  215  1703  1703  1703  1066  143  1706  2000  2000  4  96  2  3  1703  2000  1703  3  2000  2000  1213  716  78  2  16  2000  4  2  2000  3  2  2000  16  2000  15  2000  22  2000  2  3  24  24  2  2000  38  99  5  156  12  2000  2000  2000  2  2  2000  18  2000  2000  2000  2000  2000  2000  1703  2000  3  2  14  1703  2000  1161  2000  251  1328  1181  35  9  2  80  1698  1703  2  2000  727  2000  2  78  187  1710  1703  3  92  2000  2000  2  3  2000  2000  2000  1702  2000  2  2  15  2000  2000  16  2000  731  15  14  4  4  2000  6  2000  2000  2000  2000  21  2000  1703  2000  2000  3  2000  2000  2000  17  2000  2  2000  4  19  2000  2000  2000  2000  1703  2  1704  2000  2000  3  50  20  2000  2000  1710  2000  1703  2000  5  3  10  2000  4  5  328  2000  2000  3  636  1702  37  2000  16  3  2  2000  20  14  2000  2  2000  1703  3  2  2000  2  16  2000  1703  2000  3  16  2000  2000  1703  2  2000  1157  703  13  3  84  20  2000  58  2  2  2000  3  1702  18  2  3  2  1391  2000  2000  1702  3  837  1702  16  2000  2000  2  2000  2  17  2000  4  2  762  2000  2000  77  2000  1127  2000  1707  2000  57  33  2000  234  1256  25  2000  2  1687  1246  2000  2000  35  2000  27  21  2  3  2  2000  2000  2000  60  2000  28  2  1709  2  2000  4  16  1703  3  16  22  2000  741  2  442  5  2  175  2000  2000  2000  2000  2000  2  7  2000  16  707  18  1773  1009  5  2000  20  2000  9  16  2000  258  14  35  2000  3  1697  3  2000  2000  2000  18  1703  917  16  2000  2  4  2  2000  707  2000  14  4  757  1708  1703  21  1710  3  1699  2000  18  707  2000  2000  2  2000  2  1703  104  129  2000  1592  771  48  2000  2  1714  203  756  2000  13  14  64  936  2000  32  11  2000  2000  1703  740  837  16  2000  5  2  2000  2000  9  3  14  10  1696  2000  2000  18  3  94  1706  2  2000  2000  1702  14  3  14  149  2  892  2000  2000  2000  2000  2000  2  4  2000  8  2000  3  3  2000  2000  2000  837  14  1406  2000  3  4  2000  2000  18  16  115  3  711  2000  703  525  2000  2000  2000  1702  2000  70  2000  837  5  46  2000  18  16  2000  4  2000  32  2000  4  37  2000  2000  836  2000  2000  35  2  2000  26  14  2000  1703  1699  2  2000  3  2000  16  2  2  50  14  1116  28  2000  5  37  2000  17  2000  2000  2  3  2000  2000  1002  2000  2000  1703  2000  17  10  24  3  2000  4  2000  707  1703  2  2000  2000  2  2  18  5  2000  2000  2  16  2000  32  711  3  2000  2  2000  2000  2000  2000  2  36  3  1703  2000  2000  2  2  2000  2  4  2000  16  2000  32  2  4  2000  2000  2000  2000  712  2000  862  38  5  2000  1002  716  1703  28  2000  2000  3  897  1702  21  5  2000  2  18  2000  3  17  101  2  2000  2000  33  3  2000  2000  2000  2000  240  51  3  54  102  2  2000  1702  2  2000  2000  16  2000  2000  2  2000  1698  3  2  1707  16  32  72  385  2000  11  2000  2000  3  1703  20  3  2000  19  3  1002  2000  9  2  2000  21  2  39  255  2000  2000  2000  2000  2000  3  3  16  34  1719  2000  2000  17  2  1703  2  1703  2000  2000  5  2000  2000  2000  2  1710  2000  715  2000  2000  8  2  5  1392  2  11  2000  391  38  2000  2000  2000  1346  4  2000  5  2000  2000  2000  208  2000  508  11  4  2000  2  2000  2000  875  21  3  93  2000  2  16  2  722  3  16  2  146  16  3  2000  2000  595  32  17  2  2000  39  21  1601  1709  2  1037  46  462  7  8  16  5  18  2000  2000  1584  7  2000  15  2  1708  1703  2000  2000  26  2000  1703  22  2000  3  3  3  2000  17  2000  2000  3  2000  2  2000  31  2000  2000  1703  3  815  2000  2  1703  2000  16  15  2000  5  3  2000  1710  2000  18  26  2000  4  16  2000  3  266  2000  2  2000  3  2000  5  20  2  2000  2000  2000  3  999  2000  2000  2000  888  2000  2000  2  2000  2  48  2000  2000  124  1703  2000  2000  2  18  2000  2000  1703  2000  2000  2000  2000  2  22  3  2  2000  2000  14  2  2000  1712  2000  2000  3  2000  1698  64  3  2  23  3  1703  5  2  2000  2000  36  2000  1703  2000  2000  2000  7  2  2000  2  2000  3  77  34  2000  2000  114  2000  2  1703  2000  2000  57  2000  2000  2000  2  16  1703  18  2000  2000  2000  2000  2000  3  16  2  2000  2000  7  17  1541  2  2000  2000  2000  11  2000  2000  2000  2  2  467  21  15  1481  2000  2000  10  2000  142  3  1701  4  209  36  16  2000  2000  2000  1712  1702  2000  2000  2000  1670  1703  42  1703  2000  105  901  2000  2000  2000  2000  2000  2000  16  2000  18  2000  2000  2000  37  6  2000  2000  4  3  966  39  757  2000  1531  227  1703  5  2000  2  771  2000  2000  24  2  2  2000  1321  2  14  976  2000  1707  7  23  946  2000  5  2000  3  20  18  1257  2000  2000  2000  2000  2000  1702  3  2000  2000  2000  6  15  2  2000  22  2000  1256  2000  2000  2000  6  9  2  731  4  707  2000  2000  203  2000  2000  2000  2  2000  8  37  2000  2000  1739  1202  1721  2000  63  2  2000  2000  51  3  797  16  2000  2000  2000  20  2000  2000  2  2  49  987  2000  20  117  2000  1022  2  2000  27  2000  1703  20  2000  989  2000  16  2000  2000  3  2000  2000  2000  2000  6  2000  2000  2000  2000  3  31  2000  2000  901  3  40  2000  10  2000  2000  2000  1710  2000  2  2000  2  2000  961  2  12  3  1706  29  2000  4  1703  2000  31  1255  49  27  2000  22  707  846  5  2000  3  2000  2000  2000  2000  96  2  2000  2000  1703  85  21  3  9  2  14  2000  18  18  2000  3  1716  2000  1090  1703  2  1697  2  2  2000  2000  25  320  18  3  2000  1009  14  2000  2000  28  1532  2000  14  56  2000  4  2000  41  22  1702  2000  1072  2000  18  2  14  1135  2  2000  707  722  3  25  2000  3  2000  18  84  2000  2000  2000  2000  2000  16  39  1702  2000  742  2000  2  2000  2000  92  1531  5  1708  2  2000  22  61  2000  2  2  2000  662  2000  2000  2000  18  2  2000  2  2000  2  105  1703  1704  26  2000  77  2000  2000  250  26  247  877  2000  6  9  94  2000  2000  2000  707  2000  2  501  16  2000  793  3  21  1707  18  2  2000  707  2000  2  2000  16  2000  4  14  2000  3  18  76  711  56  2000  2000  4  2000  2  2  2000  2000  3  80  2000  2000  7  2000  38  2000  2000  2000  726  1703  3  2000  1702  14  2000  2000  330  2000  3  866  1702  3  13  93  5  2000  2000  2000  14  2000  771  16  2000  2  4  339  2000  2000  6  17  4  3  2  2  5  4  3  711  2000  2000  2  5  897  2  2000  2000  2000  2000  2000  38  2000  2000  2000  877  14  20  14  2  2000  55  2000  2  16  2000  56  23  2000  10  2000  35  2000  2000  2000  4  10  771  712  1651  2000  2000  2000  3  2  2000  6  2000  721  131  4  2000  51  18  2000  1731  53  2000  11  17  20  2  2  2  862  1702  2000  2  2  105  399  2000  2000  5  87  2000  1708  17  2000  2000  2000  3  2000  81  1709  2  2000  2000  1702  259  2000  2000  2  2  1703  54  2000  2000  23  252  2000  1702  2000  16  59  28  2000  2000  274  2000  2000  2  18  3  3  296  3  2000  2000  2000  21  2000  1706  18  1703  741  2000  2000  304  2000  2000  1703  14  2000  2000  2  2000  25  2  11  3  375  2  2000  2000  14  2000  16  18  980  2000  20  19  2000  154  721  32  2000  2000  2000  2000  22  2000  34  21  2000  2000  2000  19  757  2  3  4  951  875  1459  2  2000  2000  18  264  2000  2000  2000  2000  1703  18  1711  2000  2000  3  2000  1703  2000  3  2  43  50  20  2000  2000  1702  2000  2000  2000  2000  2000  2  27  2000  14  2000  2  42  2000  2000  2000  3  3  1707  2000  2  852  2  2  2  941  3  18  5  2000  39  61  2  2000  2  14  1703  1702  1703  1702  16  14  2  2  2000  711  2  2000  2  2000  2000  2000  148  2000  2000  22  30  2000  2  2000  1703  2000  2000  5  15  2  1703  2000  2000  916  711  4  2000  2  2000  2000  2000  3  837  72  2000  14  16  2  2000  2  706  2  2000  2  56  2000  18  2000  2000  2000  2000  2000  2000  2000  2  2000  41  2  2000  715  887  1707  16  63  20  3  2000  32  1702  776  2000  5  2  2000  1703  2000  3  846  14  119  2000  2000  2000  2000  2000  2  16  12  2000  2000  877  10  715  9  2  1704  1714  61  6  2000  2000  2000  2000  2000  2000  2  2000  2000  18  2000  28  1772  40  2000  2000  2000  2000  16  34  2000  2000  2  190  3  5  2000  2000  2000  1376  2000  2  4  2000  25  33  1708  20  2000  18  5  2000  1718  3  711  2  2  4  2000  2000  2000  2000  5  2  2  2000  2  2000  195  711  2000  2000  2000  2  2000  2  17  3  2000  2000  21  707  5  90  14  2000  2  2000  1698  3  3  2000  9  2000  16  2000  1703  2000  2  707  134  1424  2000  2000  9  2000  2000  1117  9  2000  11  2000  2000  736  2000  2  2  3  2000  23  7  50  19  2000  2000  2000  2000  16  2000  2000  5  2000  1703  2000  1703  9  2  69  2  2000  3  1706  1709  3  16  1713  6  2  310  2  2000  2000  9  2000  56  2000  2000  2000  2000  2000  2000  2000  2000  2  2000  1022  2000  4  38  10  15  2000  20  2000  922  2  11  2000  17  9  703  6  20  1703  61  2000  4  17  1710  20  2000  941  2  2000  1695  2000  2000  3  17  2000  1703  18  4  2  11  3  1131  1027  39  2000  2  3  2000  5  1431  2000  1702  2000  2000  2000  2000  14  16  2000  730  14  2000  18  3  36  2  2000  2  56  2000  548  3  2000  3  3  2  3  1703  2000  18  2  36  1176  14  21  2000  2000  2000  3  711  36  2000  2000  1703  2000  2000  2000  2  2000  2000  2000  2000  4  3  2000  9  16  33  2  2000  5  2000  1702  876  2000  216  763  1712  2000  4  2000  2000  1703  159  2  5  2000  876  2000  2000  2000  2000  16  2000  2000  2000  3  2  14  2000  2  173  2000  2000  2000  2  3  1708  2  17  2000  2  2000  56  2000  2  2000  1703  2  2000  2000  25  3  2  2000  6  2  2000  29  2000  2000  2000  2  2000  16  2  1431  2000  2000  2000  2000  2000  2000  2000  3  18  1709  2000  2  2000  2  2000  2000  2000  18  3  5  2000  2  16  2000  3  2000  2000  67  2000  2  19  1703  2000  2000  2000  2000  935  2  2000  2000  38  712  2  18  2000  2000  2  34  2000  2  3  2  2  20  2000  2000  20  1703  2  14  2000  2  2000  707  2000  3  1001  18  2000  2000  2000  401  14  1718  3  79  2000  2  2000  2  3  2000  4  2000  2000  707  703  2000  3  3  2000  2000  2000  2000  2000  285  29  3  5  7  2000  16  5  127  837  2000  5  2000  721  2000  2  2  2000  2000  2  2000  2000  2000  2  3  2  1703  14  3  2000  3  2000  2000  69  2000  765  881  2000  2000  2000  2000  3  3  2000  4  2  138  2000  2000  4  2  2000  2  2000  1704  25  1702  2  1111  117  2000  2  2  2000  18  2  1709  2000  2  2000  1711  2000  3  38  3  2  2  5  2000  2  2000  2000  1703  307  1756  3  711  323  2000  28  59  17  2000  2000  2000  22  2000  3  1709  14  2000  2000  2  2000  2000  14  18  4  804  2000  14  2000  1788  32  17  2  2000  2000  1710  15  2000  2  2000  2000  2  18  712  16  2000  3  2  2000  26  2000  2000  2000  2000  2000  1703  45  2  106  2  2000  2  16  3  2  2000  2000  1701  1703  2000  159  2  2000  2000  50  1703  2000  1702  143  14  3  1702  2  1703  372  2000  2000  1566  2000  71  2000  2000  1076  16  2  4  31  2000  1702  2000  1703  2  2000  2  2000  2000  836  12  2000  2000  2  703  11  2000  2000  14  2  776  2  2000  1146  2000  9  1048  155  2000  1446  2000  16  2  2000  1526  2000  4  2000  3  2000  1708  2000  1066  2000  3  712  316  2000  20  2000  1746  3  83  2000  2000  2000  2  709  2000  3  38  92  16  2000  2000  2000  2000  5  1723  2000  2000  2000  1702  192  770  2000  7  34  861  2  3  39  2000  2  7  2000  2  30  2000  3  2000  2000  106  2000  2000  2000  1703  4  2000  2000  2000  2000  2  2000  2000  2  2000  2000  2  1703  3  1122  2000  1703  2000  2000  2000  23  518  2000  2  842  2  2000  2000  65  4  1703  16  2000  2000  2000  1710  1702  2000  2000  2000  3  2000  2000  2000  2000  2  32  1709  3  134  2  2000  3  2000  19  2000  707  2  4  2  2000  2000  2  2000  2000  2000  42  3  3  2000  2000  2000  2  898  2000  29  715  2000  1702  1091  21  43  2  2000  1703  2000  2000  2000  2000  14  732  1717  2000  2  2000  2  2000  2000  2000  2000  92  1699  2000  2000  2000  2000  2000  2000  17  2000  707  2000  1000  3  3  3  2000  119  877  916  3  20  5  2  2000  2  2000  1161  7  1703  2000  44  3  2000  2000  1126  29  2000  2  2000  3  2  3  2000  2000  3  2000  8  14  57  133  2  1355  3  2000  2  141  9  2000  2000  160  3  3  2000  2000  2000  2  2000  2000  87  2000  2000  2000  19  2000  2  2000  2  2000  2  2000  2000  2  2  3  2000  4  2000  18  2  2000  2000  2000  2000  6  2000  3  2  2000  2000  2000  2000  2000  14  2000  3  3  3  2000  2000  2000  2000  822  1754  36  967  716  34  2  14  712  9  2000  2000  20  2000  2000  21  2000  2  2  2000  2000  83  2  2000  2  3  2000  1266  2000  2000  2  2000  3  1703  2000  4  3  729  27  866  2000  2000  2  2  5  2000  10  6  2000  2000  6  16  593  771  2000  7  2000  2000  2000  2000  2000  2  4  2000  3  3  2000  2000  16  3  847  2000  20  18  2000  2000  33  1512  42  2  3  29  862  463  25  32  25  17  36  2000  1703  756  2000  38  1407  2000  2  837  2000  1703  2000  83  1706  62  18  4  140  2000  707  1698  2000  2000  34  13  15  2000  2000  2000  54  2  1743  219  2000  2000  2000  3  2000  2000  2000  2000  195  9  715  47  2  2000  5  2000  2000  20  2000  50  14  2000  2  2000  16  14  3  3  2000  3  3  2  2000  1702  2000  2000  811  2000  2  2000  2000  1728  3  2  846  2000  2000  2  2000  1296  1723  16  2000  2000  36  24  997  2  2000  1585  1703  2000  2  2000  18  5  2000  877  2000  2  31  11  2  2  2000  2000  1703  5  801  2000  11  761  5  16  1021  2000  2000  2000  4  5  2000  17  2000  2000  9  2000  2000  707  2000  2  2000  2000  5  2  2000  53  1031  1704  2000  5  703  805  2000  2  2000  2000  2000  2  2  1703  3  707  2000  2000  238  19  14  23  2  3  4  1076  16  5  1702  16  29  2  2000  3  2  9  2000  2000  1703  2  2000  2000  2000  707  2000  2000  17  796  20  2  2000  2000  2000  1436  17  2000  1703  2000  921  2  2  707  2000  3  2000  837  2000  129  1704  2000  1281  24  2000  4  34  2000  4  1471  2  1157  874  1703  3  5  2000  2  26  20  29  2000  18  2  2000  2000  57  2000  2000  2000  14  9  2000  2000  2000  25  703  2  2  2000  2000  4  8  9  2000  2  17  2000  2000  2  2000  4  2000  1703  3  2  3  3  727  18  1087  3  2000  4  2000  2000  1164  2000  1698  847  2000  18  2  707  224  1694  18  1703  2000  2000  3  11  2000  1472  2000  2000  2  2  997  2000  2000  95  2000  2  1702  2  20  408  2000  1688  3  2000  2000  2000  2000  2000  13  25  2000  1703  2000  2  290  2000  16  27  2000  2000  1703  1246  1703  952  2000  2000  21  2  2000  2  2000  2000  2000  34  2000  2000  14  3  16  1703  2000  2000  2000  2000  877  2  1703  81  2000  117  13  1702  2  4  14  2000  2000  1698  1521  2000  2000  2000  4  2000  2000  64  2000  8  2000  2000  2  2000  9  5  5  2000  14  2000  3  2000  14  2000  2000  2000  2  2  1703  1711  571  8  3  33  862  2000  11  707  1703  2000  2000  2000  2000  5  16  3  3  2000  2  2000  2000  36  1506  30  2000  7  2000  2000  743  2000  2  2000  2000  2000  2  2000  2  152  2000  2000  2000  3  2000  2000  2000  2  2000  2  1703  2000  2  2000  2  34  2000  2000  2000  9  2  2000  2  3  2000  2000  2000  2000  373  19  2000  876  2000  2  50  2  2000  2000  2  737  703  707  2  2000  2000  707  16  19  757  16  2000  3  2000  11  2000  2000  20  2000  2000  14  7  18  59  707  2  1027  2000  3  2000  4  2000  32  881  2000  2000  2000  842  2000  2000  1703  3  1703  14  21  2000  2000  2  2  45  1702  22  1703  1694  2  1702  3  2000  14  1387  2000  3  2000  2000  63  2  2000  5  11  114  2000  2000  2  14  16  4  2000  951  2000  2000  2000  2000  17  19  1066  2000  12  40  2000  2000  2000  3  1163  2  2  22  2000  2000  3  2000  2  2  2000  2  2000  2000  18  5  2  2  923  897  20  2  2000  2000  2000  2000  9  3  2000  2000  2000  2000  3  2000  101  3  18  19  2000  1703  2  2000  14  2000  2000  18  2000  2000  2  2000  2000  2000  2000  4  2000  3  4  2000  2000  1702  12  2000  2000  3  3  2000  2  2  3  2  2  2000  6  2000  9  2  2000  123  11  20  2  121  12  942  2000  2000  2000  2000  2000  20  14  2000  20  2000  113  712  2000  2000  2000  2  2000  2000  20  2000  2000  2000  2000  33  2000  24  2  55  2000  2000  285  2000  2000  83  177  11  3  2000  1431  891  4  2000  2000  2000  2000  1726  2000  2  2  4  2000  2000  1459  2000  2000  2000  3  20  2000  951  2000  42  2000  877  2000  2000  2000  52  5  4  3  3  2  2  2000  31  14  16  3  19  18  2000  2  2000  2000  737  2000  2000  2000  3  2  2  2  2000  2000  1702  22  35  2  14  1703  2000  2000  140  2000  18  2000  3  9  2000  2000  1557  1702  1703  4  266  703  2000  1703  16  2000  2000  4  2000  2  2000  877  2000  3  2  2  2000  2000  2000  15  210  2  2000  2000  32  18  14  2  35  2000  18  19  2  2  21  2  2000  2000  2  18  2000  2000  2000  2000  2000  896  1014  19  36  2000  16  2  1703  2000  2000  2000  2000  2000  2  9  2000  3  1694  2000  777  23  1698  3  3  2  3  2  4  319  20  2000  2000  1076  18  2000  16  37  35  14  2000  2  2000  1711  18  2  2  1702  2  2  3  1703  2000  5  2000  2000  16  2000  7  740  3  6  1041  2000  1031  2000  16  2000  3  707  2  2  1029  2000  3  1694  18  308  2000  153  2000  2000  2000  3  2000  2000  2000  1723  2000  2000  2  2000  1220  24  34  2000  2000  1036  2000  1703  2000  2000  1703  2  1703  2  2000  18  2000  2000  2  24  2000  32  2000  2  26  1703  2000  2  2000  266  2  2000  3  2000  1703  746  16  703  2  3  2  17  712  120  2000  2000  81  2000  2000  13  2000  2000  2000  3  1702  1332  2000  2000  5  38  2000  703  2000  1698  18  2000  3  2000  1347  36  4  300  1703  2000  126  39  219  3  765  2000  2000  76  3  2  2000  45  80  16  2000  710  3  2000  4  1057  2000  2000  13  1704  2000  2000  16  160  2000  4  3  17  837  707  3  3  4  2000  2000  1321  2000  3  2  2000  2  2000  965  2000  736  33  2000  2000  2000  2000  2000  5  2  16  1703  941  16  17  2  1819  1703  2000  2  22  20  2000  2000  2000  2000  2000  3  2000  2000  2000  33  2000  2000  2  3  2000  2000  1702  39  2000  2  2000  25  3  2000  2  3  1702  2000  71  2  2  3  2000  2000  2000  2000  2000  1276  36  2000  119  2000  3  179  2  2000  711  20  2000  2  2000  2  804  75  2000  2  25  3  1703  2000  4  2  2000  148  2  296  707  2000  14  1721  29  232  348  2000  3  2000  140  2000  2000  21  2000  3  2000  26  3  2  1041  2000  24  5  2  2  2  2  437  1698  1301  4  2000  14  2000  1032  1703  2  3  2000  2000  2000  26  2000  21  2  1703  1703  2000  2  26  9  771  3  117  5  2000  2000  2000  16  2000  2  2000  707  1033  882  2  2  3  2000  2000  2000  2


==> plots/example_big/cdf_data_size.txt <==
0	0.0186915887850467
13	0.0186915887850467
13	0.0280373831775701
31	0.0280373831775701
31	0.0373831775700935
92	0.0373831775700935
92	0.0467289719626168
135	0.0467289719626168
135	0.0560747663551402
164	0.0560747663551402
164	0.0654205607476635
241	0.0654205607476635
241	0.0747663551401869
274	0.0747663551401869
274	0.0841121495327103
345	0.0841121495327103
345	0.0934579439252336
400	0.0934579439252336
400	0.102803738317757
426	0.102803738317757
426	0.112149532710280
471	0.112149532710280
471	0.121495327102804
483	0.121495327102804
483	0.130841121495327
571	0.130841121495327
571	0.140186915887850
722	0.140186915887850
722	0.149532710280374
879	0.149532710280374
879	0.158878504672897
902	0.158878504672897
902	0.168224299065421
915	0.168224299065421
915	0.177570093457944
990	0.177570093457944
990	0.186915887850467
1001	0.186915887850467
1001	0.196261682242991
1072	0.196261682242991
1072	0.205607476635514
1081	0.205607476635514
1081	0.214953271028037
1115	0.214953271028037
1115	0.224299065420561
1149	0.224299065420561
1149	0.233644859813084
1164	0.233644859813084
1164	0.242990654205607
1206	0.242990654205607
1206	0.252336448598131
1474	0.252336448598131
1474	0.261682242990654
2121	0.261682242990654
2121	0.271028037383178
2134	0.271028037383178
2134	0.280373831775701
2262	0.280373831775701
2262	0.289719626168224
2717	0.289719626168224
2717	0.299065420560748
2863	0.299065420560748
2863	0.308411214953271
2941	0.308411214953271
2941	0.317757009345794
3138	0.317757009345794
3138	0.327102803738318
3482	0.327102803738318
3482	0.336448598130841
3524	0.336448598130841
3524	0.345794392523364
4001	0.345794392523364
4001	0.355140186915888
4361	0.355140186915888
4361	0.364485981308411
5942	0.364485981308411
5942	0.373831775700935
7121	0.373831775700935
7121	0.383177570093458
7324	0.383177570093458
7324	0.392523364485981
7342	0.392523364485981
7342	0.401869158878505
7455	0.401869158878505
7455	0.411214953271028
7661	0.411214953271028
7661	0.420560747663551
7942	0.420560747663551
7942	0.429906542056075
8888	0.429906542056075
8888	0.439252336448598
9071	0.439252336448598
9071	0.448598130841122
9277	0.448598130841122
9277	0.457943925233645
9462	0.457943925233645
9462	0.467289719626168
10699	0.467289719626168
10699	0.476635514018692
11653	0.476635514018692
11653	0.485981308411215
12691	0.485981308411215
12691	0.495327102803738
12713	0.495327102803738
12713	0.504672897196262
12903	0.504672897196262
12903	0.514018691588785
13171	0.514018691588785
13171	0.523364485981308
13987	0.523364485981308
13987	0.532710280373832
14589	0.532710280373832
14589	0.542056074766355
14850	0.542056074766355
14850	0.551401869158879
15099	0.551401869158879
15099	0.560747663551402
15614	0.560747663551402
15614	0.570093457943925
16532	0.570093457943925
16532	0.579439252336449
16618	0.579439252336449
16618	0.588785046728972
17782	0.588785046728972
17782	0.598130841121495
20493	0.598130841121495
20493	0.607476635514019
20909	0.607476635514019
20909	0.616822429906542
23603	0.616822429906542
23603	0.626168224299065
27677	0.626168224299065
27677	0.635514018691589
28003	0.635514018691589
28003	0.644859813084112
30663	0.644859813084112
30663	0.654205607476636
36291	0.654205607476636
36291	0.663551401869159
36790	0.663551401869159
36790	0.672897196261682
60304	0.672897196261682
60304	0.682242990654206
83800	0.682242990654206
83800	0.691588785046729
91310	0.691588785046729
91310	0.700934579439252
98994	0.700934579439252
98994	0.710280373831776
101407	0.710280373831776
101407	0.719626168224299
101518	0.719626168224299
101518	0.728971962616822
101861	0.728971962616822
101861	0.738317757009346
103370	0.738317757009346
103370	0.747663551401869
106703	0.747663551401869
106703	0.757009345794393
132611	0.757009345794393
132611	0.766355140186916
149236	0.766355140186916
149236	0.775700934579439
184427	0.775700934579439
184427	0.785046728971963
250450	0.785046728971963
250450	0.794392523364486
283928	0.794392523364486
283928	0.803738317757009
339563	0.803738317757009
339563	0.813084112149533
442746	0.813084112149533
442746	0.822429906542056
469272	0.822429906542056
469272	0.831775700934579
590295	0.831775700934579
590295	0.841121495327103
739332	0.841121495327103
739332	0.850467289719626
1261808	0.850467289719626
1261808	0.859813084112150
1384466	0.859813084112150
1384466	0.869158878504673
1964560	0.869158878504673
1964560	0.878504672897196
3538938	0.878504672897196
3538938	0.887850467289720
4784169	0.887850467289720
4784169	0.897196261682243
5647159	0.897196261682243
5647159	0.906542056074766
7499048	0.906542056074766
7499048	0.915887850467290
14933413	0.915887850467290
14933413	0.925233644859813
16415031	0.925233644859813
16415031	0.934579439252336
27115781	0.934579439252336
27115781	0.943925233644860
27402533	0.943925233644860
27402533	0.953271028037383
30423772	0.953271028037383
30423772	0.962616822429907
45533539	0.962616822429907
45533539	0.971962616822430
65333218	0.971962616822430
65333218	0.981308411214953
89231533	0.981308411214953
89231533	0.990654205607477
113412536	0.990654205607477
113412536	1


==> plots/example_big/cdf_degree_dis.tsv <==
0	0
0	0.009009009009
2	0.009009009009
2	0.01801801802
3	0.01801801802
3	0.02702702703
4	0.02702702703
4	0.04504504505
5	0.04504504505
5	0.05405405405
10	0.05405405405
10	0.06306306306
11	0.06306306306
11	0.07207207207
12	0.07207207207
12	0.08108108108
13	0.08108108108
13	0.09009009009
15	0.09009009009
15	0.0990990991
16	0.0990990991
16	0.1081081081
17	0.1081081081
17	0.1261261261
18	0.1261261261
18	0.1351351351
20	0.1351351351
20	0.1441441441
22	0.1441441441
22	0.1711711712
23	0.1711711712
23	0.1981981982
24	0.1981981982
24	0.2162162162
26	0.2162162162
26	0.2252252252
28	0.2252252252
28	0.2522522523
30	0.2522522523
30	0.2702702703
31	0.2702702703
31	0.2882882883
32	0.2882882883
32	0.2972972973
33	0.2972972973
33	0.3063063063
34	0.3063063063
34	0.3153153153
35	0.3153153153
35	0.3243243243
36	0.3243243243
36	0.3333333333
37	0.3333333333
37	0.3513513514
38	0.3513513514
38	0.3693693694
40	0.3693693694
40	0.3873873874
41	0.3873873874
41	0.4054054054
43	0.4054054054
43	0.4234234234
44	0.4234234234
44	0.4414414414
46	0.4414414414
46	0.4504504505
47	0.4504504505
47	0.4864864865
48	0.4864864865
48	0.5045045045
49	0.5045045045
49	0.5315315315
50	0.5315315315
50	0.5585585586
53	0.5585585586
53	0.5765765766
54	0.5765765766
54	0.5945945946
56	0.5945945946
56	0.6036036036
57	0.6036036036
57	0.6126126126
59	0.6126126126
59	0.6306306306
60	0.6306306306
60	0.6486486486
62	0.6486486486
62	0.6576576577
65	0.6576576577
65	0.6666666667
66	0.6666666667
66	0.6846846847
67	0.6846846847
67	0.6936936937
70	0.6936936937
70	0.7027027027
73	0.7027027027
73	0.7297297297
75	0.7297297297
75	0.7567567568
78	0.7567567568
78	0.7657657658
79	0.7657657658
79	0.7837837838
80	0.7837837838
80	0.8018018018
81	0.8018018018
81	0.8108108108
84	0.8108108108
84	0.8288288288
86	0.8288288288
86	0.8468468468
88	0.8468468468
88	0.8558558559
90	0.8558558559
90	0.8738738739
91	0.8738738739
91	0.8918918919
93	0.8918918919
93	0.9099099099
94	0.9099099099
94	0.9189189189
96	0.9189189189
96	0.9279279279
97	0.9279279279
97	0.9369369369
98	0.9369369369
98	0.954954955
100	0.954954955
100	0.963963964
101	0.963963964
101	0.972972973
102	0.972972973
102	0.990990991
103	0.990990991
103	1

==> plots/example_big/cdf_uid_leafcnt.txt <==
0	0.294431432523
1	0.479705575309
2	0.567417591519
3	0.621823368299
4	0.661755415249
5	0.693053688302
6	0.718251017947
7	0.739156981559
8	0.756916649653
9	0.772401585571
10	0.785854478776
11	0.797713518573
12	0.80831866282
13	0.81799831273
14	0.826645569376
15	0.834266211078
16	0.841554599351
17	0.848085064582
18	0.85411281593
19	0.859833353236
20	0.865054065819
21	0.869906891995
22	0.874467912986
23	0.8787679465
24	0.882777137882
25	0.886487782704
26	0.890049154246
27	0.893423693425
28	0.896608511081
29	0.899506338818
30	0.902384905486
31	0.905130570783
32	0.907723110585
33	0.910150968254
34	0.912450739818
35	0.914627240544
36	0.91673054921
37	0.918789557419
38	0.92071951647
39	0.922586877049
40	0.924348301752
41	0.926095280653
42	0.927707432076
43	0.929353290368
44	0.930863358129
45	0.932386908637
46	0.933809338536
47	0.935172059124
48	0.936414398034
49	0.937661552211
50	0.938821068527
51	0.940021033087
52	0.941195958257
53	0.942272651979
54	0.943358976236
55	0.944345142936
56	0.945317826889
57	0.946257767026
58	0.947145702278
59	0.948055787758
60	0.94897165156
61	0.949780616431
62	0.950632918707
63	0.951440920525
64	0.952241217916
65	0.953002030117
66	0.953804253614
67	0.95450728261
68	0.955240166262
69	0.95590178396
70	0.956579773567
71	0.957277987295
72	0.957910713391
73	0.958533808953
74	0.959128975966
75	0.959686583895
76	0.960280787855
77	0.960838395784
78	0.961415264782
79	0.96199213378
80	0.962531443694
81	0.96308808857
82	0.96361198963
83	0.964095442446
84	0.964566375568
85	0.965024788995
86	0.965501500437
87	0.965973396612
88	0.96643181004
89	0.966871925452
90	0.967322634452
91	0.967727116888
92	0.968150860392
93	0.968525488172
94	0.968895300685
95	0.969287263426
96	0.969622406016
97	0.969967179139
98	0.970311952263
99	0.970675986456
100	0.971010165992
101	0.971358791329
102	0.971682377278
103	0.971994406586
104	0.972313177267
105	0.972636763216
106	0.972941088096
107	0.973251191297
108	0.973569961979
109	0.973873323806
110	0.974154535404
111	0.974451155857
112	0.974737182722
113	0.975028987908
114	0.975290938438
115	0.975524960419
116	0.975799430643
117	0.976076790027
118	0.976345481931
119	0.976573725591
120	0.976838565282
121	0.977101478865
122	0.977332611685
123	0.977547372598
124	0.977765985724
125	0.977981709689
126	0.978198396709
127	0.978427603422
128	0.978657773189
129	0.978874460209
130	0.979095962495
131	0.979285684018
132	0.979480220809
133	0.97968342508
134	0.979883740191
135	0.980080203089
136	0.980276665986
137	0.98046638751
138	0.980653219873
139	0.980830421702
140	0.981015327958
141	0.981193492841
142	0.981352396655
143	0.98151996795
144	0.981694280618
145	0.981836812524
146	0.9820130513
147	0.982178696488
148	0.982353009157
149	0.982518654345
150	0.982677558159
151	0.982836461973
152	0.98295973281
153	0.983104190823
154	0.983270799065
155	0.983423924558
156	0.983570308678
157	0.983720545011
158	0.98385537249
159	0.983994052182
160	0.984115396913
161	0.984237704697
162	0.984370606069
163	0.984506396601
164	0.98464411324
165	0.984784719039
166	0.984912805143
167	0.985041854302
168	0.985152605445
169	0.985269134908
170	0.985383738265
171	0.985510861316
172	0.985642799635
173	0.985756439938
174	0.985894156577
175	0.986001055507
176	0.986118548024
177	0.986218705579
178	0.986321752295
179	0.986424799011
180	0.9865345871
181	0.986621261908
182	0.986701195342
183	0.986819650912
184	0.986936180376
185	0.987045968466
186	0.987143236861
187	0.987240505256
188	0.987342588919
189	0.987435042047
190	0.987547719297
191	0.987638246318
192	0.987744182194
193	0.987825078681
194	0.98791753181
195	0.988015763258
196	0.988098585852
197	0.988204521728
198	0.988289270429
199	0.988374982184
200	0.988455878671
201	0.988527144624
202	0.988603225844
203	0.988674491797
204	0.988755388284
205	0.988826654237
206	0.988902735457
207	0.988987484158
208	0.989067417592
209	0.989143498812
210	0.98920513423
211	0.989269658809
212	0.989341887816
213	0.989420858196
214	0.989504643844
215	0.989570131476
216	0.989633693002
217	0.989715552542
218	0.989792596816
219	0.989850380021
220	0.989915867653
221	0.989981355286
222	0.990045879865
223	0.990124850245
224	0.990202857572
225	0.990269308258
226	0.990344426425
227	0.990416655431
228	0.990486958331
229	0.990552445963
230	0.990613118328
231	0.990677642907
232	0.990731573899
233	0.990781652677
234	0.990831731454
235	0.990897219087
236	0.990949223972
237	0.991013748551
238	0.991073457863
239	0.991125462747
240	0.991183245952
241	0.991237176944
242	0.991288218775
243	0.991336371446
244	0.991391265491
245	0.991450974803
246	0.991520314649
247	0.991583876174
248	0.991634918006
249	0.991690775104
250	0.99175722579
251	0.991795747927
252	0.991850641971
253	0.991894942429
254	0.991939242886
255	0.991993173877
256	0.992043252655
257	0.992088516166
258	0.992128964409
259	0.99217133876
260	0.99221082395
261	0.992259939674
262	0.992300387918
263	0.992351429749
264	0.99239669326
265	0.992442919824
266	0.992482405014
267	0.992523816311
268	0.992571968982
269	0.992615306386
270	0.992654791576
271	0.992699092033
272	0.992742429437
273	0.992780951574
274	0.992823325924
275	0.992863774168
276	0.992909037679
277	0.992958153403
278	0.992988008059
279	0.993024604089
280	0.993062163172
281	0.993102611416
282	0.993124761644
283	0.993163283781
284	0.993203732025
285	0.993246106375
286	0.993292332939
287	0.993325076755
288	0.993354931411
289	0.993391527441
290	0.993443532326
291	0.993480128356
292	0.993516724386
293	0.993554283469
294	0.993587990339
295	0.993626512475
296	0.993673702093
297	0.993709335069
298	0.993744004992
299	0.993773859648
300	0.993808529572
301	0.993842236441
302	0.993888463005
303	0.993921206821
304	0.993956839798
305	0.993987657507
306	0.994024253537
307	0.994047366819
308	0.994077221475
309	0.994101297811
310	0.994116706665
311	0.994160044069
312	0.994191824832
313	0.994225531702
314	0.994255386358
315	0.994290056281
316	0.99431798483
317	0.994350728646
318	0.994379620249
319	0.994415253225
320	0.994432588187
321	0.994461479789
322	0.994486519178
323	0.994512521621
324	0.994541413223
325	0.994573193986
326	0.994597270321
327	0.994625198871
328	0.994650238259
329	0.994673351541
330	0.994702243144
331	0.994730171693
332	0.994755211082
333	0.994786028791
334	0.994806252913
335	0.994827440088
336	0.994855368638
337	0.994876555813
338	0.994910262682
339	0.994936265125
340	0.994959378407
341	0.994981528635
342	0.995009457185
343	0.995040274894
344	0.995065314283
345	0.995094205885
346	0.995118282221
347	0.995139469396
348	0.995169324052
349	0.995186659014
350	0.995203030922
351	0.99522518115
352	0.995247331379
353	0.995267555501
354	0.995297410157
355	0.995326301759
356	0.995352304202
357	0.995373491377
358	0.995393715499
359	0.99541105046
360	0.995432237635
361	0.995445720383
362	0.995462092291
363	0.995480390306
364	0.995507355802
365	0.99552372771
366	0.995540099618
367	0.995556471526
368	0.995568028167
369	0.99559403061
370	0.995614254731
371	0.99563062664
372	0.995652776868
373	0.995669148776
374	0.995690335952
375	0.995711523127
376	0.995729821142
377	0.995748119157
378	0.995760638851
379	0.995778936866
380	0.995802050148
381	0.995815532896
382	0.995845387552
383	0.995866574727
384	0.995890651063
385	0.995905096864
386	0.995923394879
387	0.995944582054
388	0.995965769229
389	0.995987919458
390	0.996002365259
391	0.996025478541
392	0.99604473961
393	0.996067852892
394	0.996089040067
395	0.996100596708
396	0.996116005563
397	0.996133340524
398	0.996148749379
399	0.99616030602
400	0.996174751821
401	0.996185345409
402	0.996206532584
403	0.996223867545
404	0.9962392764
405	0.996252759148
406	0.996271057163
407	0.996285502964
408	0.996302837926
409	0.996321135941
410	0.996333655635
411	0.99635484281
412	0.996369288612
413	0.996383734413
414	0.996395291054
415	0.996416478229
416	0.996428997924
417	0.996443443725
418	0.996453074259
419	0.99646174174
420	0.996483891969
421	0.996499300823
422	0.996512783571
423	0.996528192426
424	0.996541675174
425	0.996551305708
426	0.996570566776
427	0.996587901738
428	0.996600421432
429	0.996615830287
430	0.996633165248
431	0.996640869676
432	0.996651463263
433	0.996668798225
434	0.996677465706
435	0.996696726774
436	0.996710209522
437	0.996728507537
438	0.996744879445
439	0.996755473033
440	0.996764140513
441	0.996778586315
442	0.996794958223
443	0.996808440971
444	0.996818071505
445	0.996837332573
446	0.996851778374
447	0.996858519748
448	0.996864298069
449	0.99688163303
450	0.996897041885
451	0.996911487686
452	0.996925933488
453	0.996941342342
454	0.996955788144
455	0.996964455624
456	0.996976012265
457	0.9969856428
458	0.997000088601
459	0.997015497456
460	0.99702512799
461	0.997040536844
462	0.997047278218
463	0.997063650127
464	0.997075206768
465	0.997090615622
466	0.99710698753
467	0.997121433332
468	0.997131063866
469	0.99714358356
470	0.997153214094
471	0.997168622949
472	0.997175364323
473	0.997185957911
474	0.997194625391
475	0.997207145086
476	0.99721677562
477	0.997227369208
478	0.997235073635
479	0.997246630276
480	0.997258186917
481	0.997265891344
482	0.997281300199
483	0.997294782947
484	0.997306339588
485	0.997318859282
486	0.997327526763
487	0.997342935618
488	0.997357381419
489	0.997367011953
490	0.997376642488
491	0.997384346915
492	0.997394940503
493	0.99740264493
494	0.997413238518
495	0.997418053785
496	0.997430573479
497	0.9974363518
498	0.997445982334
499	0.997455612868
500	0.997462354242
501	0.997471021723
502	0.997482578364
503	0.997495098058
504	0.997499913325
505	0.997511469966
506	0.99751821134
507	0.997530731035
508	0.997537472409
509	0.997546139889
510	0.997550955156
511	0.997556733477
512	0.997563474851
513	0.997570216225
514	0.997575994545
515	0.997582735919
516	0.997590440347
517	0.997601996988
518	0.997612590575
519	0.997620295003
520	0.997627036376
521	0.997634740804
522	0.997645334391
523	0.997653038819
524	0.997665558513
525	0.997673262941
526	0.997680967368
527	0.997690597902
528	0.997699265383
529	0.997705043703
530	0.997712748131
531	0.997723341718
532	0.997731046146
533	0.997741639733
534	0.997749344161
535	0.997760900802
536	0.997769568282
537	0.997782087977
538	0.997789792404
539	0.997799422938
540	0.997804238205
541	0.997818684007
542	0.99782253622
543	0.997831203701
544	0.997839871182
545	0.99785046477
546	0.99785913225
547	0.997862984464
548	0.997867799731
549	0.997877430265
550	0.997882245532
551	0.997888986906
552	0.997898617441
553	0.997904395761
554	0.997914026295
555	0.997924619883
556	0.99792943515
557	0.997937139577
558	0.997947733165
559	0.997956400646
560	0.99796603118
561	0.997969883393
562	0.997974698661
563	0.997981440035
564	0.997986255302
565	0.997997811943
566	0.99800262721
567	0.99800840553
568	0.998016109958
569	0.998020925225
570	0.998030555759
571	0.998035371026
572	0.998040186293
573	0.99804789072
574	0.998050779881
575	0.998055595148
576	0.998063299575
577	0.998066188735
578	0.998073893163
579	0.998080634537
580	0.998086412857
581	0.998096043391
582	0.998100858658
583	0.998107600032
584	0.99811530446
585	0.998119156673
586	0.998123008887
587	0.998126861101
588	0.998129750261
589	0.998132639421
590	0.998135528581
591	0.998141306902
592	0.998145159116
593	0.998148048276
594	0.998156715757
595	0.998161531024
596	0.998167309344
597	0.998175013772
598	0.998178865985
599	0.998183681252
600	0.998195237893
601	0.998200053161
602	0.998205831481
603	0.998213535908
604	0.998220277282
605	0.998225092549
606	0.998232796977
607	0.99823664919
608	0.998242427511
609	0.998246279725
610	0.998250131938
611	0.998252058045
612	0.998257836366
613	0.99826457774
614	0.998269393007
615	0.99827324522
616	0.998278060487
617	0.998282875755
618	0.998286727968
619	0.998288654075
620	0.998292506289
621	0.99830117377
622	0.998308878197
623	0.998310804304
624	0.998312730411
625	0.998319471784
626	0.998324287052
627	0.998330065372
628	0.998338732853
629	0.998342585067
630	0.998345474227
631	0.998355104761
632	0.998358956975
633	0.998363772242
634	0.998366661402
635	0.998368587509
636	0.998376291936
637	0.99838303331
638	0.998387848577
639	0.998391700791
640	0.998396516058
641	0.998401331325
642	0.998406146592
643	0.998409035752
644	0.998411924913
645	0.998414814073
646	0.99841962934
647	0.9984225185
648	0.998427333767
649	0.998430222928
650	0.998436964302
651	0.998440816515
652	0.998444668729
653	0.998450447049
654	0.998458151477
655	0.99846200369
656	0.998466818958
657	0.998472597278
658	0.998476449492
659	0.998480301705
660	0.998486080026
661	0.99848993224
662	0.998494747507
663	0.998500525827
664	0.998502451934
665	0.998504378041
666	0.998509193308
667	0.998512082468
668	0.998517860789
669	0.998522676056
670	0.998525565216
671	0.998534232697
672	0.998537121857
673	0.998543863231
674	0.998548678498
675	0.998554456819
676	0.998557345979
677	0.998558309032
678	0.998563124299
679	0.998567939566
680	0.998573717887
681	0.998575643994
682	0.998576607047
683	0.998583348421
684	0.998585274528
685	0.998591052849
686	0.998593942009
687	0.998596831169
688	0.998600683383
689	0.998603572543
690	0.998604535596
691	0.998610313917
692	0.998615129184
693	0.998619944451
694	0.998622833611
695	0.998625722772
696	0.998634390252
697	0.998637279413
698	0.998640168573
699	0.998644020787
700	0.998646909947
701	0.998649799107
702	0.99865076216
703	0.998655577428
704	0.998658466588
705	0.998659429641
706	0.998662318801
707	0.998666171015
708	0.998669060175
709	0.998672912389
710	0.998675801549
711	0.998679653763
712	0.99868446903
713	0.998685432084
714	0.998689284297
715	0.998691210404
716	0.998696988725
717	0.998699877885
718	0.998701803992
719	0.998710471472
720	0.998714323686
721	0.998719138953
722	0.99872106506
723	0.99872395422
724	0.998731658648
726	0.998733584754
727	0.998735510861
728	0.998737436968
729	0.998739363075
730	0.998744178342
731	0.998748993609
732	0.998750919716
733	0.998756698037
734	0.99876343941
735	0.998766328571
736	0.998769217731
737	0.998772106891
738	0.998774032998
739	0.998774996051
740	0.998777885212
741	0.998779811319
742	0.998786552693
744	0.998790404906
745	0.99879425712
746	0.99879714628
747	0.998800998494
748	0.998803887654
749	0.998812555135
750	0.998817370402
751	0.998821222616
752	0.998822185669
753	0.998827000936
754	0.998828927043
755	0.998831816203
756	0.998834705363
757	0.998837594524
758	0.998842409791
759	0.998845298951
760	0.998852040325
761	0.998855892539
762	0.998861670859
763	0.998862633913
764	0.998868412233
765	0.998872264447
766	0.998875153607
768	0.998878042767
769	0.998880931928
770	0.998883821088
771	0.998886710248
772	0.998888636355
773	0.998894414675
774	0.998896340782
775	0.998901156049
776	0.998902119103
777	0.998905971316
778	0.998908860477
779	0.998910786584
780	0.99891271269
782	0.998914638797
783	0.998916564904
784	0.998922343225
786	0.998925232385
787	0.998929084598
788	0.998932936812
789	0.998937752079
790	0.998942567346
791	0.99894641956
792	0.998948345667
793	0.998951234827
794	0.998955087041
795	0.998957013148
796	0.998961828415
798	0.998963754522
799	0.998965680628
800	0.998967606735
801	0.998968569789
802	0.998969532842
803	0.998971458949
804	0.998975311163
805	0.998977237269
807	0.998979163376
808	0.998981089483
809	0.998983978643
810	0.99898590475
811	0.998990720017
812	0.998991683071
813	0.998995535284
814	0.998999387498
815	0.999004202765
816	0.999005165819
817	0.999010944139
818	0.999012870246
819	0.999015759406
820	0.99901961162
821	0.99902250078
822	0.999024426887
823	0.99902538994
824	0.999028279101
825	0.999030205207
826	0.999032131314
827	0.999035983528
828	0.999038872688
829	0.999042724902
830	0.999045614062
831	0.999048503222
832	0.999050429329
833	0.999054281543
834	0.99905909681
835	0.999063912077
836	0.999066801237
837	0.999074505665
838	0.999075468718
839	0.999076431772
841	0.999077394825
842	0.999081247039
843	0.999083173145
844	0.999085099252
845	0.999091840626
846	0.999094729786
847	0.99909569284
848	0.999098582
849	0.999102434214
850	0.999104360321
851	0.999106286427
852	0.999108212534
854	0.999112064748
855	0.999114953908
856	0.999116880015
857	0.999118806122
858	0.999121695282
859	0.999124584442
860	0.999127473603
862	0.999130362763
863	0.999136141083
865	0.999140956351
866	0.999141919404
867	0.999144808564
869	0.999149623831
870	0.999152512992
871	0.999157328259
872	0.999158291312
873	0.999160217419
874	0.999161180472
875	0.999162143526
876	0.999163106579
877	0.999165995739
878	0.999166958793
879	0.99917177406
880	0.999173700167
881	0.999175626274
882	0.999179478487
883	0.999181404594
884	0.999183330701
885	0.999185256808
886	0.999188145968
887	0.999191998182
888	0.999193924289
889	0.999196813449
890	0.999198739556
891	0.999200665663
893	0.999202591769
894	0.999207407036
895	0.99921125925
896	0.999213185357
897	0.999217037571
898	0.999220889784
899	0.999223778945
900	0.999227631158
901	0.999228594212
902	0.999230520319
903	0.999231483372
904	0.999232446425
905	0.999235335586
906	0.999237261692
907	0.999240150853
908	0.99924207696
910	0.999245929173
911	0.999246892227
912	0.999248818333
913	0.999254596654
915	0.999256522761
917	0.999257485814
918	0.999259411921
919	0.999261338028
921	0.999264227188
922	0.999267116348
923	0.999268079402
925	0.999270968562
926	0.999271931616
927	0.999273857722
928	0.999275783829
929	0.999277709936
930	0.999279636043
931	0.999282525203
932	0.999283488257
933	0.99928734047
934	0.999289266577
935	0.999292155737
938	0.999295044898
939	0.999297934058
940	0.999303712378
941	0.999305638485
942	0.999308527645
944	0.999310453752
947	0.999314305966
948	0.999315269019
949	0.999316232073
950	0.999317195126
951	0.99931815818
952	0.999319121233
953	0.999322010393
954	0.9993239365
955	0.999324899554
956	0.999325862607
957	0.999328751767
958	0.999330677874
959	0.999331640927
960	0.999334530088
961	0.999337419248
962	0.999339345355
963	0.999340308408
964	0.999343197568
966	0.999345123675
968	0.999348012836
970	0.999348975889
971	0.999349938942
972	0.999352828103
973	0.999353791156
974	0.999355717263
975	0.999356680316
976	0.99936342169
977	0.999367273904
978	0.999368236957
981	0.999369200011
982	0.999372089171
983	0.999374015278
984	0.999374978331
985	0.999376904438
987	0.999377867492
988	0.999379793598
989	0.999383645812
990	0.999384608865
992	0.999386534972
993	0.999387498026
994	0.999389424133
995	0.999391350239
996	0.999392313293
997	0.999393276346
998	0.9993942394
1001	0.999395202453
1002	0.99939712856
1003	0.999399054667
1004	0.99940001772
1005	0.99940290688
1006	0.999403869934
1007	0.999405796041
1008	0.999406759094
1009	0.999407722148
1011	0.999408685201
1012	0.999410611308
1014	0.999412537415
1015	0.999415426575
1017	0.999416389628
1019	0.999419278789
1020	0.999422167949
1021	0.999423131002
1022	0.999424094056
1024	0.999426020162
1025	0.999429872376
1029	0.99943083543
1030	0.999431798483
1031	0.999432761536
1033	0.99943372459
1034	0.999434687643
1036	0.999435650697
1037	0.99943661375
1040	0.999437576804
1041	0.999438539857
1042	0.99943950291
1043	0.999440465964
1044	0.999441429017
1046	0.999442392071
1047	0.999443355124
1049	0.999445281231
1050	0.999448170391
1051	0.999450096498
1052	0.999451059551
1053	0.999452022605
1054	0.999454911765
1055	0.999455874818
1056	0.999456837872
1057	0.999457800925
1058	0.999458763979
1060	0.999459727032
1061	0.999460690086
1062	0.999462616192
1063	0.999463579246
1064	0.999464542299
1065	0.999468394513
1066	0.999469357566
1068	0.99947032062
1069	0.999471283673
1071	0.99947320978
1072	0.999475135887
1073	0.99947609894
1074	0.999479951154
1076	0.999482840314
1077	0.999483803368
1078	0.999484766421
1079	0.999487655581
1080	0.999489581688
1081	0.999493433902
1082	0.999494396955
1083	0.999497286115
1086	0.999500175276
1090	0.999501138329
1091	0.999503064436
1092	0.999504990543
1093	0.999505953596
1095	0.999507879703
1097	0.999508842756
1098	0.999510768863
1099	0.99951269497
1101	0.99951558413
1102	0.999517510237
1103	0.999519436344
1106	0.999520399398
1107	0.999522325504
1109	0.999523288558
1110	0.999525214665
1111	0.999528103825
1112	0.999529066878
1113	0.999530029932
1114	0.999530992985
1115	0.999531956039
1116	0.999532919092
1117	0.999533882145
1118	0.999535808252
1119	0.999538697412
1122	0.999539660466
1125	0.999540623519
1126	0.999542549626
1127	0.999545438786
1129	0.999549291
1132	0.999553143214
1133	0.999556032374
1134	0.999556995427
1136	0.999560847641
1137	0.999561810695
1138	0.999562773748
1139	0.999563736801
1143	0.999566625962
1144	0.999567589015
1145	0.999568552068
1146	0.999569515122
1149	0.999570478175
1150	0.999571441229
1151	0.999573367336
1152	0.999574330389
1153	0.999577219549
1154	0.999579145656
1155	0.999581071763
1156	0.999582034816
1157	0.99958299787
1158	0.999583960923
1159	0.999584923977
1160	0.99958588703
1161	0.999586850083
1163	0.99958877619
1164	0.99959166535
1165	0.999592628404
1167	0.999593591457
1169	0.999594554511
1170	0.999595517564
1171	0.999596480618
1178	0.999597443671
1180	0.999598406724
1181	0.999599369778
1182	0.999601295885
1183	0.999602258938
1184	0.999605148098
1186	0.999606111152
1187	0.999607074205
1191	0.999608037259
1193	0.999609000312
1194	0.999609963365
1195	0.999610926419
1197	0.999612852526
1199	0.999614778633
1201	0.999615741686
1202	0.999616704739
1203	0.999617667793
1204	0.999618630846
1206	0.9996195939
1207	0.999621520006
1209	0.99962248306
1210	0.999624409167
1212	0.99962537222
1214	0.999627298327
1216	0.99962826138
1217	0.999629224434
1218	0.999631150541
1220	0.999633076647
1222	0.999635002754
1223	0.999636928861
1225	0.999637891915
1228	0.999638854968
1230	0.999641744128
1232	0.999643670235
1233	0.999644633289
1234	0.999645596342
1235	0.999646559395
1239	0.999647522449
1240	0.999650411609
1242	0.999651374662
1244	0.999652337716
1248	0.999654263823
1249	0.999655226876
1250	0.999657152983
1254	0.999658116036
1255	0.99965907909
1256	0.999661005197
1260	0.999662931303
1261	0.999663894357
1264	0.99966485741
1268	0.999665820464
1269	0.999666783517
1271	0.999667746571
1272	0.999668709624
1273	0.999669672677
1276	0.999670635731
1277	0.999671598784
1281	0.999672561838
1282	0.999674487944
1283	0.999676414051
1285	0.999678340158
1291	0.999680266265
1294	0.999682192372
1296	0.999683155425
1297	0.999685081532
1301	0.999686044586
1302	0.999687970692
1306	0.999689896799
1307	0.999690859853
1308	0.999691822906
1309	0.999692785959
1310	0.999694712066
1312	0.99969567512
1314	0.999696638173
1315	0.99969856428
1317	0.999699527333
1318	0.999700490387
1319	0.99970145344
1320	0.999703379547
1321	0.9997043426
1325	0.999705305654
1329	0.999707231761
1331	0.999708194814
1333	0.999710120921
1334	0.999711083974
1338	0.999712047028
1343	0.999713973135
1346	0.999714936188
1348	0.999715899241
1349	0.999717825348
1351	0.999718788402
1353	0.999719751455
1354	0.999721677562
1359	0.999722640615
1360	0.999723603669
1361	0.999724566722
1364	0.999725529776
1368	0.999727455883
1369	0.999728418936
1372	0.999729381989
1373	0.999730345043
1375	0.999731308096
1380	0.999733234203
1381	0.999734197256
1383	0.99973516031
1384	0.999736123363
1385	0.999737086417
1386	0.99973804947
1388	0.999739012524
1390	0.999739975577
1391	0.999743827791
1392	0.999744790844
1397	0.999745753897
1398	0.999746716951
1409	0.999748643058
1413	0.999749606111
1415	0.999750569165
1417	0.999751532218
1418	0.999752495271
1419	0.999753458325
1421	0.999754421378
1424	0.999755384432
1426	0.999756347485
1431	0.999757310539
1432	0.999758273592
1433	0.999759236645
1445	0.999760199699
1446	0.999761162752
1450	0.999762125806
1454	0.999765014966
1457	0.999765978019
1459	0.999766941073
1461	0.999767904126
1462	0.99976886718
1463	0.999769830233
1465	0.99977175634
1470	0.999772719393
1473	0.999773682447
1475	0.9997746455
1476	0.999775608553
1479	0.999776571607
1481	0.99977753466
1482	0.999778497714
1488	0.999779460767
1490	0.999780423821
1497	0.999782349927
1498	0.999783312981
1501	0.999784276034
1505	0.999785239088
1518	0.999786202141
1519	0.999788128248
1521	0.999789091301
1528	0.999790054355
1529	0.999791017408
1530	0.999791980462
1536	0.999792943515
1540	0.999793906568
1541	0.999794869622
1542	0.999795832675
1543	0.999797758782
1544	0.999798721836
1546	0.999799684889
1547	0.999800647942
1548	0.999802574049
1550	0.999805463209
1552	0.999806426263
1554	0.999807389316
1557	0.99980835237
1560	0.999809315423
1577	0.999810278477
1579	0.999812204583
1580	0.999813167637
1581	0.99981413069
1585	0.999815093744
1588	0.999816056797
1596	0.99981701985
1598	0.999817982904
1603	0.999818945957
1604	0.999819909011
1612	0.999821835118
1617	0.999822798171
1620	0.999823761224
1622	0.999825687331
1627	0.999826650385
1628	0.999827613438
1636	0.999828576491
1646	0.999829539545
1657	0.999830502598
1663	0.999831465652
1664	0.999832428705
1668	0.999833391759
1674	0.999834354812
1676	0.999835317865
1678	0.999836280919
1681	0.999837243972
1683	0.999838207026
1684	0.999839170079
1689	0.999840133133
1695	0.999841096186
1696	0.999842059239
1701	0.999843022293
1708	0.999843985346
1711	0.9998449484
1715	0.999845911453
1722	0.999846874506
1724	0.99984783756
1725	0.999849763667
1726	0.99985072672
1739	0.999851689774
1740	0.999852652827
1745	0.99985361588
1750	0.999854578934
1755	0.999855541987
1759	0.999856505041
1764	0.999857468094
1771	0.999858431147
1778	0.999859394201
1801	0.999860357254
1804	0.999861320308
1811	0.999862283361
1813	0.999863246415
1814	0.999864209468
1816	0.999865172521
1817	0.999867098628
1823	0.999868061682
1828	0.999869987788
1829	0.999870950842
1835	0.999871913895
1837	0.999872876949
1844	0.999873840002
1850	0.999874803056
1851	0.999875766109
1858	0.999876729162
1883	0.999877692216
1892	0.999879618323
1895	0.999880581376
1899	0.99988154443
1901	0.999882507483
1912	0.999883470536
1915	0.99988443359
1917	0.999885396643
1919	0.999886359697
1921	0.99988732275
1923	0.999888285803
1924	0.999889248857
1931	0.99989021191
1932	0.999892138017
1938	0.999894064124
1944	0.999895027177
1947	0.999895990231
1949	0.999896953284
1953	0.999897916338
1980	0.999898879391
1982	0.999899842444
1990	0.999900805498
1993	0.999901768551
1994	0.999902731605
2005	0.999903694658
2009	0.999905620765
2015	0.999907546872
2018	0.999908509925
2035	0.999910436032
2063	0.999911399085
2067	0.999912362139
2069	0.999913325192
2108	0.999914288246
2114	0.999915251299
2117	0.999916214353
2118	0.999917177406
2129	0.999918140459
2138	0.999919103513
2153	0.999920066566
2158	0.99992102962
2159	0.999921992673
2165	0.999922955727
2169	0.99992391878
2183	0.999924881833
2189	0.999925844887
2201	0.99992680794
2218	0.999927770994
2229	0.999928734047
2233	0.9999296971
2237	0.999930660154
2250	0.999931623207
2254	0.999932586261
2258	0.999933549314
2259	0.999934512368
2272	0.999935475421
2305	0.999936438474
2313	0.999937401528
2320	0.999938364581
2321	0.999939327635
2333	0.999940290688
2337	0.999941253741
2344	0.999943179848
2358	0.999944142902
2372	0.999945105955
2383	0.999946069009
2391	0.999947032062
2392	0.999947995115
2408	0.999948958169
2415	0.999949921222
2448	0.999950884276
2451	0.999951847329
2483	0.999952810382
2494	0.999953773436
2531	0.999954736489
2562	0.999955699543
2564	0.999956662596
2577	0.99995762565
2607	0.999958588703
2612	0.999959551756
2632	0.99996051481
2635	0.999961477863
2644	0.999962440917
2645	0.99996340397
2673	0.999965330077
2698	0.99996629313
2702	0.999967256184
2709	0.999968219237
2722	0.999969182291
2738	0.999970145344
2763	0.999971108397
2788	0.999972071451
2829	0.999973034504
2867	0.999973997558
2948	0.999974960611
2981	0.999975923665
3004	0.999976886718
3070	0.999977849771
3085	0.999978812825
3137	0.999979775878
3178	0.999980738932
3180	0.999981701985
3183	0.999982665038
3185	0.999983628092
3360	0.999984591145
3405	0.999985554199
3411	0.999986517252
3420	0.999987480306
3425	0.999988443359
3449	0.999989406412
3450	0.999990369466
3463	0.999991332519
3475	0.999992295573
3476	0.999993258626
3564	0.999994221679
3573	0.999995184733
3780	0.999996147786
3797	0.99999711084
3812	0.999998073893
5259	0.999999036947
5742	1.0


==> plots/example_big/cdf_uid_rootcnt.txt <==
0	0.135653778444
1	0.372049685852
2	0.495433200689
3	0.575052679022
4	0.631909426752
5	0.675503965854
6	0.710194113047
7	0.738608041111
8	0.762357901468
9	0.782634991198
10	0.800144265402
11	0.815110115528
12	0.828323208432
13	0.840162987161
14	0.850669899958
15	0.860119380102
16	0.868665516139
17	0.876289047001
18	0.883167174517
19	0.8895291054
20	0.895261199348
21	0.900640815745
22	0.905544683753
23	0.910148079094
24	0.914389366349
25	0.918269508573
26	0.922066828203
27	0.925450997916
28	0.928663744121
29	0.931720475671
30	0.934560520203
31	0.937219510692
32	0.939664703322
33	0.94213204618
34	0.944262320342
35	0.946294363056
36	0.948306181647
37	0.950187988027
38	0.951930151662
39	0.953665573922
40	0.955264242597
41	0.956789719212
42	0.95827089537
43	0.959655766186
44	0.960989595171
45	0.962199190265
46	0.96338374597
47	0.964527853431
48	0.965558320589
49	0.966625383777
50	0.967563397807
51	0.9685476384
52	0.969483726323
53	0.970346622186
54	0.971197961409
55	0.972038707043
56	0.972859228556
57	0.973607521062
58	0.974340404714
59	0.97505787951
60	0.975711792782
61	0.976358964679
62	0.977010951843
63	0.977618638551
64	0.97820995335
65	0.978761782959
66	0.979275090431
67	0.979779730422
68	0.980285333467
69	0.980768786283
70	0.981228162764
71	0.981681760924
72	0.982121876336
73	0.982527321825
74	0.982946250063
75	0.9832948754
76	0.983677207607
77	0.984040278746
78	0.98438505187
79	0.984738492475
80	0.985071708958
81	0.985413592921
82	0.985741994137
83	0.986043429857
84	0.986380498553
85	0.986640522977
86	0.986950626177
87	0.987226059455
88	0.987484157771
89	0.987715290592
90	0.987957980053
91	0.988197780354
92	0.988425060961
93	0.988671602636
94	0.988929700953
95	0.989155055453
96	0.989369816365
97	0.989587466438
98	0.989792596816
99	0.990007357728
100	0.99021634032
101	0.990408951004
102	0.990586152833
103	0.990786467944
104	0.990959817559
105	0.991134130228
106	0.991292070989
107	0.991464457551
108	0.991628176632
109	0.991801526247
110	0.991967171435
111	0.992117407768
112	0.992254161354
113	0.992369727764
114	0.992511296617
115	0.992638419668
116	0.99277132104
117	0.992899407144
118	0.993025567142
119	0.993143059659
120	0.993249958589
121	0.993369377213
122	0.993474350035
123	0.993592805606
124	0.993697778428
125	0.993800825144
126	0.993898093539
127	0.994014623003
128	0.994114780559
129	0.994207233687
130	0.994305465136
131	0.994395992157
132	0.994481703911
133	0.994566452612
134	0.994656979633
135	0.994751358868
136	0.994854405584
137	0.994943006499
138	0.995019087719
139	0.995098058099
140	0.995180880693
141	0.99525888802
142	0.995335932293
143	0.99540527214
144	0.995473648932
145	0.995542025725
146	0.995589215343
147	0.99563640496
148	0.995697077325
149	0.995754860531
150	0.995813606789
151	0.995879094422
152	0.995939766787
153	0.996002365259
154	0.996064000678
155	0.996119857776
156	0.996185345409
157	0.996238313347
158	0.996297059605
159	0.996366399451
160	0.996416478229
161	0.996475224488
162	0.996521451052
163	0.99657152983
164	0.996619682501
165	0.996670724332
166	0.996718877003
167	0.996758362193
168	0.996809404024
169	0.996851778374
170	0.996903783259
171	0.996945194556
172	0.996998162494
173	0.997031869364
174	0.997072317607
175	0.997105061424
176	0.997136842186
177	0.997182105697
178	0.997223516994
179	0.997267817451
180	0.997296709054
181	0.99733234203
182	0.997375679434
183	0.997421905998
184	0.997448871494
185	0.997487393631
186	0.997537472409
187	0.997565400958
188	0.997601033934
189	0.997634740804
190	0.997676152101
191	0.997697339276
192	0.997726230879
193	0.997758011641
194	0.99778305103
195	0.997806164312
196	0.997842760342
197	0.997882245532
198	0.997914989349
199	0.99793232431
200	0.997960252859
201	0.997978550874
202	0.998009368584
203	0.998030555759
204	0.998051742934
205	0.99808159759
206	0.998111452246
207	0.998123008887
208	0.998145159116
209	0.998169235451
210	0.99819427484
211	0.998216425069
212	0.998234723084
213	0.998262651633
214	0.998282875755
215	0.998302136823
216	0.998330065372
217	0.998354141708
218	0.99837725499
219	0.998392663844
220	0.998406146592
221	0.99841962934
222	0.998439853462
223	0.998455262316
224	0.998474523385
225	0.99848993224
226	0.998505341094
227	0.998527491323
228	0.998539047964
229	0.998560235139
230	0.998576607047
231	0.998592015902
232	0.99860260949
233	0.998618018344
234	0.998626685825
235	0.99864209468
236	0.998659429641
237	0.998673875443
238	0.998689284297
239	0.998702767045
240	0.998720102007
241	0.998733584754
242	0.998751882769
243	0.998765365517
244	0.998784626586
245	0.998798109334
246	0.998812555135
247	0.998824111776
248	0.998844335898
249	0.998857818645
250	0.998871301393
251	0.998883821088
252	0.998896340782
253	0.998910786584
254	0.998923306278
255	0.998934862919
256	0.9989435304
257	0.998957013148
258	0.998966643682
259	0.998981089483
260	0.998990720017
261	0.998997461391
262	0.999009981086
263	0.999021537727
264	0.999033094368
265	0.999040798795
266	0.999046577116
267	0.999054281543
268	0.999061022917
269	0.999073542611
270	0.999081247039
271	0.999087988413
272	0.999094729786
273	0.999107249481
274	0.999113990855
275	0.999122658336
276	0.99912939971
277	0.999139030244
278	0.999145771618
279	0.999153476045
280	0.999157328259
281	0.999165032686
282	0.99917755238
283	0.999184293754
284	0.999196813449
285	0.999206443983
286	0.999218963677
287	0.999222815891
288	0.999228594212
289	0.999235335586
290	0.999240150853
291	0.999246892227
292	0.999252670547
293	0.999259411921
294	0.999268079402
295	0.999275783829
296	0.999282525203
297	0.999289266577
298	0.999295044898
299	0.999304675432
300	0.999310453752
301	0.999316232073
302	0.999317195126
303	0.99932104734
304	0.999327788714
305	0.999336456195
306	0.999341271462
307	0.999346086729
308	0.999361495583
309	0.999365347797
310	0.999371126118
311	0.999374978331
312	0.999381719705
313	0.999387498026
314	0.99939712856
315	0.999399054667
316	0.999408685201
317	0.999412537415
318	0.999418315735
319	0.999425057109
320	0.999428909323
321	0.999438539857
322	0.999441429017
323	0.999449133445
324	0.999452022605
325	0.999459727032
326	0.999462616192
327	0.999466468406
328	0.999472246727
329	0.99947320978
330	0.99947609894
331	0.999480914207
332	0.999482840314
333	0.999488618635
334	0.999493433902
335	0.999496323062
336	0.999502101383
337	0.999507879703
338	0.999511731917
339	0.999514621077
340	0.999516547184
341	0.999522325504
342	0.999524251611
343	0.999526177718
344	0.999532919092
345	0.999537734359
346	0.999539660466
347	0.999547364893
348	0.999550254053
349	0.999553143214
350	0.999556032374
351	0.999558921534
352	0.999559884588
353	0.999562773748
354	0.999564699855
355	0.999571441229
356	0.999573367336
357	0.999576256496
358	0.999580108709
359	0.999587813137
360	0.999592628404
361	0.999595517564
362	0.999598406724
363	0.999601295885
364	0.999603221992
365	0.999609963365
366	0.999613815579
367	0.999616704739
368	0.999617667793
369	0.999618630846
370	0.999621520006
371	0.999623446113
372	0.999626335274
373	0.999629224434
374	0.999633076647
375	0.999635965808
376	0.999637891915
377	0.999642707182
378	0.999646559395
379	0.999649448556
380	0.999652337716
381	0.999655226876
382	0.99965907909
383	0.999660042143
384	0.99966196825
385	0.999662931303
387	0.99966485741
388	0.999665820464
389	0.999667746571
390	0.999668709624
391	0.999670635731
392	0.999674487944
393	0.999678340158
394	0.999679303212
395	0.999682192372
396	0.999685081532
397	0.999690859853
398	0.999694712066
399	0.99969567512
400	0.999697601227
401	0.99969856428
402	0.99970145344
403	0.999705305654
404	0.999711083974
405	0.999717825348
406	0.999722640615
407	0.999724566722
408	0.999725529776
409	0.999727455883
410	0.999728418936
411	0.99973227115
412	0.999733234203
413	0.99973516031
414	0.999737086417
416	0.999739012524
417	0.99974093863
418	0.999743827791
420	0.999747680004
421	0.999748643058
422	0.999749606111
423	0.999751532218
424	0.999755384432
425	0.999758273592
426	0.999762125806
427	0.999764051912
428	0.999765014966
429	0.999766941073
430	0.999769830233
431	0.999770793286
432	0.999772719393
433	0.999776571607
434	0.999778497714
435	0.999782349927
436	0.999784276034
438	0.999786202141
439	0.999788128248
441	0.999790054355
442	0.999791017408
443	0.999791980462
444	0.999793906568
445	0.999794869622
446	0.999798721836
447	0.999799684889
448	0.999803537103
449	0.999804500156
450	0.999805463209
451	0.999806426263
453	0.99981124153
455	0.999812204583
456	0.999813167637
457	0.99981413069
458	0.99981701985
459	0.999819909011
460	0.999823761224
461	0.999824724278
462	0.999825687331
463	0.999826650385
464	0.999827613438
467	0.999828576491
470	0.999831465652
471	0.999833391759
472	0.999836280919
473	0.999837243972
474	0.999838207026
475	0.999839170079
476	0.999840133133
477	0.999841096186
479	0.999842059239
480	0.999843022293
481	0.9998449484
482	0.999845911453
484	0.999846874506
485	0.99984783756
486	0.999848800613
487	0.999851689774
488	0.99985361588
489	0.999854578934
491	0.999855541987
492	0.999858431147
495	0.999859394201
497	0.999860357254
499	0.999861320308
500	0.999862283361
501	0.999863246415
503	0.999864209468
504	0.999866135575
505	0.999869024735
506	0.999869987788
507	0.999870950842
508	0.999871913895
509	0.999874803056
511	0.999875766109
512	0.999876729162
513	0.999877692216
515	0.999879618323
517	0.999880581376
520	0.99988154443
521	0.999882507483
524	0.999883470536
525	0.99988443359
526	0.99988732275
527	0.999889248857
528	0.99989021191
533	0.999891174964
535	0.999892138017
536	0.999895027177
546	0.999895990231
549	0.999896953284
551	0.999898879391
552	0.999899842444
553	0.999900805498
556	0.999901768551
558	0.999902731605
559	0.999903694658
560	0.999904657712
566	0.999905620765
568	0.999906583818
573	0.999907546872
574	0.999908509925
576	0.999909472979
577	0.999910436032
579	0.999911399085
580	0.999912362139
583	0.999913325192
584	0.999914288246
585	0.999915251299
587	0.999918140459
589	0.999920066566
592	0.999921992673
594	0.999922955727
596	0.99992391878
599	0.999924881833
601	0.99992680794
603	0.999928734047
605	0.9999296971
610	0.999930660154
611	0.999931623207
612	0.999932586261
617	0.999934512368
624	0.999935475421
627	0.999937401528
633	0.999938364581
635	0.999939327635
637	0.999940290688
641	0.999941253741
642	0.999942216795
645	0.999943179848
648	0.999944142902
655	0.999945105955
662	0.999946069009
665	0.999947032062
667	0.999947995115
674	0.999948958169
675	0.999949921222
679	0.999950884276
682	0.999951847329
686	0.999952810382
687	0.999953773436
690	0.999954736489
695	0.999955699543
698	0.999956662596
702	0.99995762565
703	0.999958588703
706	0.999959551756
709	0.99996051481
718	0.999961477863
719	0.999962440917
720	0.99996340397
727	0.999964367024
728	0.999965330077
756	0.99996629313
763	0.999968219237
765	0.999969182291
767	0.999971108397
772	0.999972071451
781	0.999973034504
788	0.999973997558
804	0.999975923665
824	0.999977849771
859	0.999978812825
864	0.999979775878
871	0.999980738932
883	0.999981701985
915	0.999982665038
919	0.999983628092
923	0.999984591145
965	0.999985554199
971	0.999986517252
990	0.999987480306
1015	0.999988443359
1047	0.999989406412
1064	0.999990369466
1070	0.999991332519
1079	0.999992295573
1098	0.999993258626
1141	0.999994221679
1151	0.999995184733
1155	0.999996147786
1252	0.99999711084
1265	0.999998073893
1567	0.999999036947
1802	1.0


==> plots/example_big/cdf_weight_dis.tsv <==
0	0.4951708465
7.59E-09	0.4951708465
7.59E-09	0.49565782
1.10E-08	0.49565782
1.10E-08	0.4961447934
1.53E-08	0.4961447934
1.53E-08	0.4963071179
1.88E-08	0.4963071179
1.88E-08	0.4964694424
1.90E-08	0.4964694424
1.90E-08	0.4966317669
2.21E-08	0.4966317669
2.21E-08	0.4974433893
2.29E-08	0.4974433893
2.29E-08	0.4977680383
3.02E-08	0.4977680383
3.02E-08	0.4979303628
3.31E-08	0.4979303628
3.31E-08	0.4984173363
3.66E-08	0.4984173363
3.66E-08	0.4990666342
3.72E-08	0.4990666342
3.72E-08	0.4997159321
3.81E-08	0.4997159321
3.81E-08	0.5000405811
4.38E-08	0.5000405811
4.38E-08	0.5002029056
4.41E-08	0.5002029056
4.41E-08	0.5006898791
4.58E-08	0.5006898791
4.58E-08	0.5008522036
5.00E-08	0.5008522036
5.00E-08	0.501014528
5.38E-08	0.501014528
5.38E-08	0.501339177
5.52E-08	0.501339177
5.52E-08	0.501988475
5.71E-08	0.501988475
5.71E-08	0.5023131239
6.05E-08	0.5023131239
6.05E-08	0.5024754484
6.62E-08	0.5024754484
6.62E-08	0.5028000974
6.70E-08	0.5028000974
6.70E-08	0.5032870709
6.86E-08	0.5032870709
6.86E-08	0.5034493953
7.32E-08	0.5034493953
7.32E-08	0.5040986933
7.43E-08	0.5040986933
7.43E-08	0.5042610178
7.44E-08	0.5042610178
7.44E-08	0.5047479912
7.61E-08	0.5047479912
7.61E-08	0.5049103157
7.72E-08	0.5049103157
7.72E-08	0.5052349647
8.06E-08	0.5052349647
8.06E-08	0.5060465871
8.82E-08	0.5060465871
8.82E-08	0.5066958851
9.37E-08	0.5066958851
9.37E-08	0.5068582096
9.51E-08	0.5068582096
9.51E-08	0.507345183
9.92E-08	0.507345183
9.92E-08	0.5075075075
1.00E-07	0.5075075075
1.00E-07	0.507669832
1.06E-07	0.507669832
1.06E-07	0.5078321565
1.07E-07	0.5078321565
1.07E-07	0.507994481
1.08E-07	0.507994481
1.08E-07	0.5081568055
1.10E-07	0.5081568055
1.10E-07	0.5083191299
1.12E-07	0.5083191299
1.12E-07	0.5088061034
1.14E-07	0.5088061034
1.14E-07	0.5091307524
1.14E-07	0.5091307524
1.14E-07	0.5092930769
1.21E-07	0.5092930769
1.21E-07	0.5101046993
1.21E-07	0.5101046993
1.21E-07	0.5102670238
1.22E-07	0.5102670238
1.22E-07	0.5104293483
1.25E-07	0.5104293483
1.25E-07	0.5105916728
1.30E-07	0.5105916728
1.30E-07	0.5107539972
1.32E-07	0.5107539972
1.32E-07	0.5110786462
1.33E-07	0.5110786462
1.33E-07	0.5112409707
1.33E-07	0.5112409707
1.33E-07	0.5114032952
1.34E-07	0.5114032952
1.34E-07	0.5117279442
1.34E-07	0.5117279442
1.34E-07	0.5120525931
1.34E-07	0.5120525931
1.34E-07	0.513351189
1.34E-07	0.513351189
1.34E-07	0.5135135135
1.37E-07	0.5135135135
1.37E-07	0.5138381625
1.43E-07	0.5138381625
1.43E-07	0.514000487
1.43E-07	0.514000487
1.43E-07	0.5141628115
1.44E-07	0.5141628115
1.44E-07	0.5148121094
1.44E-07	0.5148121094
1.44E-07	0.5149744339
1.46E-07	0.5149744339
1.46E-07	0.5152990829
1.49E-07	0.5152990829
1.49E-07	0.5154614074
1.54E-07	0.5154614074
1.54E-07	0.5156237318
1.61E-07	0.5156237318
1.61E-07	0.5157860563
1.68E-07	0.5157860563
1.68E-07	0.5159483808
1.71E-07	0.5159483808
1.71E-07	0.5161107053
1.76E-07	0.5161107053
1.76E-07	0.5162730298
1.81E-07	0.5162730298
1.81E-07	0.5164353543
1.82E-07	0.5164353543
1.82E-07	0.5165976788
1.83E-07	0.5165976788
1.83E-07	0.5170846522
1.86E-07	0.5170846522
1.86E-07	0.5172469767
1.86E-07	0.5172469767
1.86E-07	0.5175716257
1.90E-07	0.5175716257
1.90E-07	0.5177339502
1.98E-07	0.5177339502
1.98E-07	0.5178962747
2.01E-07	0.5178962747
2.01E-07	0.5182209236
2.06E-07	0.5182209236
2.06E-07	0.5183832481
2.08E-07	0.5183832481
2.08E-07	0.5185455726
2.09E-07	0.5185455726
2.09E-07	0.5187078971
2.09E-07	0.5187078971
2.09E-07	0.5188702216
2.09E-07	0.5188702216
2.09E-07	0.5190325461
2.10E-07	0.5190325461
2.10E-07	0.519357195
2.13E-07	0.519357195
2.13E-07	0.5195195195
2.19E-07	0.5195195195
2.19E-07	0.519681844
2.19E-07	0.519681844
2.19E-07	0.5198441685
2.20E-07	0.5198441685
2.20E-07	0.5201688175
2.38E-07	0.5201688175
2.38E-07	0.520331142
2.42E-07	0.520331142
2.42E-07	0.5204934664
2.43E-07	0.5204934664
2.43E-07	0.5206557909
2.47E-07	0.5206557909
2.47E-07	0.5209804399
2.50E-07	0.5209804399
2.50E-07	0.5211427644
2.60E-07	0.5211427644
2.60E-07	0.5213050889
2.66E-07	0.5213050889
2.66E-07	0.5214674134
2.66E-07	0.5214674134
2.66E-07	0.5216297378
2.67E-07	0.5216297378
2.67E-07	0.5217920623
2.67E-07	0.5217920623
2.67E-07	0.5221167113
2.68E-07	0.5221167113
2.68E-07	0.5230906582
2.68E-07	0.5230906582
2.68E-07	0.5232529827
2.74E-07	0.5232529827
2.74E-07	0.5234153072
2.75E-07	0.5234153072
2.75E-07	0.5235776317
2.82E-07	0.5235776317
2.82E-07	0.5237399562
2.83E-07	0.5237399562
2.83E-07	0.5239022807
2.83E-07	0.5239022807
2.83E-07	0.5240646051
2.83E-07	0.5240646051
2.83E-07	0.5242269296
2.85E-07	0.5242269296
2.85E-07	0.5243892541
2.85E-07	0.5243892541
2.85E-07	0.5245515786
2.87E-07	0.5245515786
2.87E-07	0.5247139031
2.87E-07	0.5247139031
2.87E-07	0.5255255255
2.90E-07	0.5255255255
2.90E-07	0.5258501745
2.93E-07	0.5258501745
2.93E-07	0.526012499
2.96E-07	0.526012499
2.96E-07	0.526337148
2.98E-07	0.526337148
2.98E-07	0.5266617969
2.98E-07	0.5266617969
2.98E-07	0.5271487704
2.98E-07	0.5271487704
2.98E-07	0.5273110949
3.04E-07	0.5273110949
3.04E-07	0.5274734194
3.09E-07	0.5274734194
3.09E-07	0.5276357439
3.20E-07	0.5276357439
3.20E-07	0.5277980683
3.20E-07	0.5277980683
3.20E-07	0.5279603928
3.29E-07	0.5279603928
3.29E-07	0.5281227173
3.29E-07	0.5281227173
3.29E-07	0.5282850418
3.34E-07	0.5282850418
3.34E-07	0.5284473663
3.34E-07	0.5284473663
3.34E-07	0.5286096908
3.35E-07	0.5286096908
3.35E-07	0.5287720153
3.35E-07	0.5287720153
3.35E-07	0.5289343397
3.35E-07	0.5289343397
3.35E-07	0.5297459622
3.35E-07	0.5297459622
3.35E-07	0.5299082867
3.42E-07	0.5299082867
3.42E-07	0.5300706112
3.63E-07	0.5300706112
3.63E-07	0.5302329356
3.64E-07	0.5302329356
3.64E-07	0.5303952601
3.66E-07	0.5303952601
3.66E-07	0.5305575846
3.69E-07	0.5305575846
3.69E-07	0.5307199091
3.72E-07	0.5307199091
3.72E-07	0.5308822336
3.75E-07	0.5308822336
3.75E-07	0.5310445581
3.81E-07	0.5310445581
3.81E-07	0.5312068826
3.89E-07	0.5312068826
3.89E-07	0.531369207
3.94E-07	0.531369207
3.94E-07	0.5315315315
4.00E-07	0.5315315315
4.00E-07	0.531693856
4.00E-07	0.531693856
4.00E-07	0.5318561805
4.01E-07	0.5318561805
4.01E-07	0.532018505
4.01E-07	0.532018505
4.01E-07	0.5321808295
4.02E-07	0.5321808295
4.02E-07	0.5325054785
4.03E-07	0.5325054785
4.03E-07	0.5326678029
4.08E-07	0.5326678029
4.08E-07	0.5328301274
4.09E-07	0.5328301274
4.09E-07	0.5329924519
4.09E-07	0.5329924519
4.09E-07	0.5331547764
4.13E-07	0.5331547764
4.13E-07	0.5333171009
4.14E-07	0.5333171009
4.14E-07	0.5334794254
4.19E-07	0.5334794254
4.19E-07	0.5336417499
4.23E-07	0.5336417499
4.23E-07	0.5338040743
4.31E-07	0.5338040743
4.31E-07	0.5339663988
4.31E-07	0.5339663988
4.31E-07	0.5341287233
4.34E-07	0.5341287233
4.34E-07	0.5342910478
4.52E-07	0.5342910478
4.52E-07	0.5344533723
4.57E-07	0.5344533723
4.57E-07	0.5346156968
4.57E-07	0.5346156968
4.57E-07	0.5347780213
4.69E-07	0.5347780213
4.69E-07	0.5349403458
4.72E-07	0.5349403458
4.72E-07	0.5351026702
4.76E-07	0.5351026702
4.76E-07	0.5352649947
4.81E-07	0.5352649947
4.81E-07	0.5354273192
4.84E-07	0.5354273192
4.84E-07	0.5355896437
4.88E-07	0.5355896437
4.88E-07	0.5357519682
4.94E-07	0.5357519682
4.94E-07	0.5359142927
4.96E-07	0.5359142927
4.96E-07	0.5360766172
5.00E-07	0.5360766172
5.00E-07	0.5362389416
5.12E-07	0.5362389416
5.12E-07	0.5364012661
5.12E-07	0.5364012661
5.12E-07	0.5365635906
5.29E-07	0.5365635906
5.29E-07	0.5367259151
5.35E-07	0.5367259151
5.35E-07	0.5368882396
5.35E-07	0.5368882396
5.35E-07	0.5370505641
5.36E-07	0.5370505641
5.36E-07	0.5373752131
5.36E-07	0.5373752131
5.36E-07	0.5375375375
5.37E-07	0.5375375375
5.37E-07	0.537699862
5.44E-07	0.537699862
5.44E-07	0.5378621865
5.44E-07	0.5378621865
5.44E-07	0.538024511
5.49E-07	0.538024511
5.49E-07	0.53834916
5.51E-07	0.53834916
5.51E-07	0.5385114845
5.52E-07	0.5385114845
5.52E-07	0.5388361334
5.71E-07	0.5388361334
5.71E-07	0.5389984579
5.74E-07	0.5389984579
5.74E-07	0.5393231069
5.81E-07	0.5393231069
5.81E-07	0.5394854314
5.85E-07	0.5394854314
5.85E-07	0.5396477559
5.94E-07	0.5396477559
5.94E-07	0.5398100804
5.94E-07	0.5398100804
5.94E-07	0.5399724048
5.95E-07	0.5399724048
5.95E-07	0.5401347293
6.01E-07	0.5401347293
6.01E-07	0.5402970538
6.04E-07	0.5402970538
6.04E-07	0.5404593783
6.22E-07	0.5404593783
6.22E-07	0.5406217028
6.26E-07	0.5406217028
6.26E-07	0.5407840273
6.26E-07	0.5407840273
6.26E-07	0.5409463518
6.28E-07	0.5409463518
6.28E-07	0.5411086762
6.40E-07	0.5411086762
6.40E-07	0.5412710007
6.40E-07	0.5412710007
6.40E-07	0.5415956497
6.43E-07	0.5415956497
6.43E-07	0.5417579742
6.45E-07	0.5417579742
6.45E-07	0.5419202987
6.50E-07	0.5419202987
6.50E-07	0.5420826232
6.59E-07	0.5420826232
6.59E-07	0.5422449477
6.63E-07	0.5422449477
6.63E-07	0.5424072721
6.66E-07	0.5424072721
6.66E-07	0.5425695966
6.68E-07	0.5425695966
6.68E-07	0.5427319211
6.68E-07	0.5427319211
6.68E-07	0.5428942456
6.68E-07	0.5428942456
6.68E-07	0.5430565701
6.69E-07	0.5430565701
6.69E-07	0.5432188946
6.69E-07	0.5432188946
6.69E-07	0.5433812191
6.70E-07	0.5433812191
6.70E-07	0.5435435435
6.70E-07	0.5435435435
6.70E-07	0.543705868
6.70E-07	0.543705868
6.70E-07	0.5438681925
6.70E-07	0.5438681925
6.70E-07	0.544030517
6.85E-07	0.544030517
6.85E-07	0.5441928415
6.85E-07	0.5441928415
6.85E-07	0.544355166
6.86E-07	0.544355166
6.86E-07	0.5445174905
6.94E-07	0.5445174905
6.94E-07	0.544679815
6.95E-07	0.544679815
6.95E-07	0.5450044639
7.07E-07	0.5450044639
7.07E-07	0.5451667884
7.17E-07	0.5451667884
7.17E-07	0.5453291129
7.18E-07	0.5453291129
7.18E-07	0.5456537619
7.19E-07	0.5456537619
7.19E-07	0.5458160864
7.26E-07	0.5458160864
7.26E-07	0.5461407353
7.31E-07	0.5461407353
7.31E-07	0.5463030598
7.31E-07	0.5463030598
7.31E-07	0.5464653843
7.37E-07	0.5464653843
7.37E-07	0.5467900333
7.38E-07	0.5467900333
7.38E-07	0.5469523578
7.42E-07	0.5469523578
7.42E-07	0.5471146822
7.44E-07	0.5471146822
7.44E-07	0.5472770067
7.45E-07	0.5472770067
7.45E-07	0.5474393312
7.47E-07	0.5474393312
7.47E-07	0.5477639802
7.47E-07	0.5477639802
7.47E-07	0.5479263047
7.47E-07	0.5479263047
7.47E-07	0.5480886292
7.48E-07	0.5480886292
7.48E-07	0.5482509537
7.48E-07	0.5482509537
7.48E-07	0.5485756026
7.51E-07	0.5485756026
7.51E-07	0.5487379271
7.53E-07	0.5487379271
7.53E-07	0.5489002516
7.53E-07	0.5489002516
7.53E-07	0.5490625761
7.53E-07	0.5490625761
7.53E-07	0.5492249006
7.54E-07	0.5492249006
7.54E-07	0.5495495495
7.54E-07	0.5495495495
7.54E-07	0.549711874
7.54E-07	0.549711874
7.54E-07	0.5498741985
7.54E-07	0.5498741985
7.54E-07	0.5501988475
7.54E-07	0.5501988475
7.54E-07	0.550361172
7.54E-07	0.550361172
7.54E-07	0.5505234965
7.61E-07	0.5505234965
7.61E-07	0.550685821
7.62E-07	0.550685821
7.62E-07	0.5508481454
7.72E-07	0.5508481454
7.72E-07	0.5510104699
7.76E-07	0.5510104699
7.76E-07	0.5511727944
7.78E-07	0.5511727944
7.78E-07	0.5513351189
7.80E-07	0.5513351189
7.80E-07	0.5514974434
7.81E-07	0.5514974434
7.81E-07	0.5516597679
7.81E-07	0.5516597679
7.81E-07	0.5518220924
7.86E-07	0.5518220924
7.86E-07	0.5519844168
7.87E-07	0.5519844168
7.87E-07	0.5521467413
7.94E-07	0.5521467413
7.94E-07	0.5523090658
8.04E-07	0.5523090658
8.04E-07	0.5524713903
8.11E-07	0.5524713903
8.11E-07	0.5526337148
8.12E-07	0.5526337148
8.12E-07	0.5527960393
8.13E-07	0.5527960393
8.13E-07	0.5531206883
8.13E-07	0.5531206883
8.13E-07	0.5532830127
8.13E-07	0.5532830127
8.13E-07	0.5536076617
8.14E-07	0.5536076617
8.14E-07	0.5537699862
8.14E-07	0.5537699862
8.14E-07	0.5539323107
8.17E-07	0.5539323107
8.17E-07	0.5540946352
8.19E-07	0.5540946352
8.19E-07	0.5542569597
8.24E-07	0.5542569597
8.24E-07	0.5544192841
8.34E-07	0.5544192841
8.34E-07	0.5545816086
8.34E-07	0.5545816086
8.34E-07	0.5547439331
8.35E-07	0.5547439331
8.35E-07	0.5550685821
8.41E-07	0.5550685821
8.41E-07	0.5552309066
8.44E-07	0.5552309066
8.44E-07	0.5553932311
8.47E-07	0.5553932311
8.47E-07	0.5558802045
8.60E-07	0.5558802045
8.60E-07	0.556042529
8.61E-07	0.556042529
8.61E-07	0.5562048535
8.61E-07	0.5562048535
8.61E-07	0.556691827
8.62E-07	0.556691827
8.62E-07	0.5568541514
8.78E-07	0.5568541514
8.78E-07	0.5570164759
8.92E-07	0.5570164759
8.92E-07	0.5571788004
8.93E-07	0.5571788004
8.93E-07	0.5573411249
8.93E-07	0.5573411249
8.93E-07	0.5575034494
8.99E-07	0.5575034494
8.99E-07	0.5576657739
9.07E-07	0.5576657739
9.07E-07	0.5578280984
9.15E-07	0.5578280984
9.15E-07	0.5579904229
9.22E-07	0.5579904229
9.22E-07	0.5581527473
9.35E-07	0.5581527473
9.35E-07	0.5583150718
9.36E-07	0.5583150718
9.36E-07	0.5584773963
9.51E-07	0.5584773963
9.51E-07	0.5586397208
9.51E-07	0.5586397208
9.51E-07	0.5588020453
9.68E-07	0.5588020453
9.68E-07	0.5589643698
9.81E-07	0.5589643698
9.81E-07	0.5591266943
9.84E-07	0.5591266943
9.84E-07	0.5592890187
9.88E-07	0.5592890187
9.88E-07	0.5594513432
9.89E-07	0.5594513432
9.89E-07	0.5596136677
9.92E-07	0.5596136677
9.92E-07	0.5597759922
9.96E-07	0.5597759922
9.96E-07	0.5599383167
9.97E-07	0.5599383167
9.97E-07	0.5601006412
9.98E-07	0.5601006412
9.98E-07	0.5602629657
9.98E-07	0.5602629657
9.98E-07	0.5604252902
9.98E-07	0.5604252902
9.98E-07	0.5605876146
9.99E-07	0.5605876146
9.99E-07	0.5607499391
9.99E-07	0.5607499391
9.99E-07	0.5609122636
1.00E-06	0.5609122636
1.00E-06	0.5610745881
1.00E-06	0.5610745881
1.00E-06	0.5613992371
1.00E-06	0.5613992371
1.00E-06	0.561723886
1.00E-06	0.561723886
1.00E-06	0.5618862105
1.00E-06	0.5618862105
1.00E-06	0.5622108595
1.00E-06	0.5622108595
1.00E-06	0.562373184
1.00E-06	0.562373184
1.00E-06	0.5625355085
1.00E-06	0.5625355085
1.00E-06	0.5628601575
1.01E-06	0.5628601575
1.01E-06	0.5630224819
1.01E-06	0.5630224819
1.01E-06	0.5633471309
1.01E-06	0.5633471309
1.01E-06	0.5635094554
1.02E-06	0.5635094554
1.02E-06	0.5638341044
1.04E-06	0.5638341044
1.04E-06	0.5639964289
1.04E-06	0.5639964289
1.04E-06	0.5641587533
1.04E-06	0.5641587533
1.04E-06	0.5643210778
1.04E-06	0.5643210778
1.04E-06	0.5644834023
1.04E-06	0.5644834023
1.04E-06	0.5648080513
1.06E-06	0.5648080513
1.06E-06	0.5649703758
1.06E-06	0.5649703758
1.06E-06	0.5651327003
1.06E-06	0.5651327003
1.06E-06	0.5652950248
1.07E-06	0.5652950248
1.07E-06	0.5654573492
1.07E-06	0.5654573492
1.07E-06	0.5656196737
1.07E-06	0.5656196737
1.07E-06	0.5657819982
1.08E-06	0.5657819982
1.08E-06	0.5659443227
1.11E-06	0.5659443227
1.11E-06	0.5661066472
1.11E-06	0.5661066472
1.11E-06	0.5662689717
1.14E-06	0.5662689717
1.14E-06	0.5664312962
1.14E-06	0.5664312962
1.14E-06	0.5665936206
1.15E-06	0.5665936206
1.15E-06	0.5667559451
1.15E-06	0.5667559451
1.15E-06	0.5669182696
1.15E-06	0.5669182696
1.15E-06	0.5670805941
1.15E-06	0.5670805941
1.15E-06	0.5672429186
1.16E-06	0.5672429186
1.16E-06	0.5674052431
1.16E-06	0.5674052431
1.16E-06	0.5675675676
1.18E-06	0.5675675676
1.18E-06	0.5677298921
1.19E-06	0.5677298921
1.19E-06	0.5678922165
1.19E-06	0.5678922165
1.19E-06	0.568054541
1.20E-06	0.568054541
1.20E-06	0.5682168655
1.20E-06	0.5682168655
1.20E-06	0.56837919
1.21E-06	0.56837919
1.21E-06	0.5685415145
1.21E-06	0.5685415145
1.21E-06	0.568703839
1.21E-06	0.568703839
1.21E-06	0.5688661635
1.27E-06	0.5688661635
1.27E-06	0.5690284879
1.29E-06	0.5690284879
1.29E-06	0.5691908124
1.32E-06	0.5691908124
1.32E-06	0.5693531369
1.32E-06	0.5693531369
1.32E-06	0.5695154614
1.33E-06	0.5695154614
1.33E-06	0.5696777859
1.34E-06	0.5696777859
1.34E-06	0.5698401104
1.34E-06	0.5698401104
1.34E-06	0.5700024349
1.34E-06	0.5700024349
1.34E-06	0.5701647594
1.34E-06	0.5701647594
1.34E-06	0.5703270838
1.34E-06	0.5703270838
1.34E-06	0.5704894083
1.34E-06	0.5704894083
1.34E-06	0.5706517328
1.34E-06	0.5706517328
1.34E-06	0.5708140573
1.35E-06	0.5708140573
1.35E-06	0.5709763818
1.35E-06	0.5709763818
1.35E-06	0.5711387063
1.35E-06	0.5711387063
1.35E-06	0.5713010308
1.37E-06	0.5713010308
1.37E-06	0.5714633552
1.38E-06	0.5714633552
1.38E-06	0.5716256797
1.38E-06	0.5716256797
1.38E-06	0.5717880042
1.39E-06	0.5717880042
1.39E-06	0.5719503287
1.39E-06	0.5719503287
1.39E-06	0.5721126532
1.39E-06	0.5721126532
1.39E-06	0.5722749777
1.39E-06	0.5722749777
1.39E-06	0.5724373022
1.40E-06	0.5724373022
1.40E-06	0.5725996267
1.41E-06	0.5725996267
1.41E-06	0.5727619511
1.41E-06	0.5727619511
1.41E-06	0.5729242756
1.42E-06	0.5729242756
1.42E-06	0.5730866001
1.42E-06	0.5730866001
1.42E-06	0.5732489246
1.44E-06	0.5732489246
1.44E-06	0.5734112491
1.45E-06	0.5734112491
1.45E-06	0.5735735736
1.45E-06	0.5735735736
1.45E-06	0.5737358981
1.46E-06	0.5737358981
1.46E-06	0.5738982225
1.47E-06	0.5738982225
1.47E-06	0.574060547
1.47E-06	0.574060547
1.47E-06	0.5742228715
1.48E-06	0.5742228715
1.48E-06	0.574385196
1.49E-06	0.574385196
1.49E-06	0.5745475205
1.50E-06	0.5745475205
1.50E-06	0.574709845
1.50E-06	0.574709845
1.50E-06	0.5748721695
1.50E-06	0.5748721695
1.50E-06	0.575034494
1.50E-06	0.575034494
1.50E-06	0.5751968184
1.50E-06	0.5751968184
1.50E-06	0.5753591429
1.50E-06	0.5753591429
1.50E-06	0.5755214674
1.50E-06	0.5755214674
1.50E-06	0.5756837919
1.50E-06	0.5756837919
1.50E-06	0.5758461164
1.51E-06	0.5758461164
1.51E-06	0.5760084409
1.51E-06	0.5760084409
1.51E-06	0.5761707654
1.51E-06	0.5761707654
1.51E-06	0.5763330898
1.55E-06	0.5763330898
1.55E-06	0.5764954143
1.56E-06	0.5764954143
1.56E-06	0.5766577388
1.56E-06	0.5766577388
1.56E-06	0.5768200633
1.56E-06	0.5768200633
1.56E-06	0.5769823878
1.56E-06	0.5769823878
1.56E-06	0.5771447123
1.56E-06	0.5771447123
1.56E-06	0.5773070368
1.57E-06	0.5773070368
1.57E-06	0.5774693613
1.57E-06	0.5774693613
1.57E-06	0.5776316857
1.57E-06	0.5776316857
1.57E-06	0.5777940102
1.58E-06	0.5777940102
1.58E-06	0.5779563347
1.59E-06	0.5779563347
1.59E-06	0.5781186592
1.60E-06	0.5781186592
1.60E-06	0.5782809837
1.60E-06	0.5782809837
1.60E-06	0.5784433082
1.60E-06	0.5784433082
1.60E-06	0.5786056327
1.61E-06	0.5786056327
1.61E-06	0.5787679571
1.61E-06	0.5787679571
1.61E-06	0.5789302816
1.61E-06	0.5789302816
1.61E-06	0.5790926061
1.62E-06	0.5790926061
1.62E-06	0.5792549306
1.62E-06	0.5792549306
1.62E-06	0.5794172551
1.62E-06	0.5794172551
1.62E-06	0.5795795796
1.62E-06	0.5795795796
1.62E-06	0.5797419041
1.63E-06	0.5797419041
1.63E-06	0.5799042286
1.65E-06	0.5799042286
1.65E-06	0.580066553
1.68E-06	0.580066553
1.68E-06	0.5802288775
1.71E-06	0.5802288775
1.71E-06	0.580391202
1.71E-06	0.580391202
1.71E-06	0.5805535265
1.72E-06	0.5805535265
1.72E-06	0.580715851
1.72E-06	0.580715851
1.72E-06	0.5808781755
1.72E-06	0.5808781755
1.72E-06	0.5810405
1.73E-06	0.5810405
1.73E-06	0.5812028244
1.74E-06	0.5812028244
1.74E-06	0.5815274734
1.74E-06	0.5815274734
1.74E-06	0.5816897979
1.75E-06	0.5816897979
1.75E-06	0.5818521224
1.77E-06	0.5818521224
1.77E-06	0.5820144469
1.79E-06	0.5820144469
1.79E-06	0.5821767714
1.84E-06	0.5821767714
1.84E-06	0.5823390959
1.85E-06	0.5823390959
1.85E-06	0.5825014203
1.85E-06	0.5825014203
1.85E-06	0.5826637448
1.86E-06	0.5826637448
1.86E-06	0.5828260693
1.86E-06	0.5828260693
1.86E-06	0.5829883938
1.86E-06	0.5829883938
1.86E-06	0.5831507183
1.87E-06	0.5831507183
1.87E-06	0.5833130428
1.87E-06	0.5833130428
1.87E-06	0.5834753673
1.87E-06	0.5834753673
1.87E-06	0.5836376917
1.87E-06	0.5836376917
1.87E-06	0.5838000162
1.87E-06	0.5838000162
1.87E-06	0.5839623407
1.87E-06	0.5839623407
1.87E-06	0.5841246652
1.87E-06	0.5841246652
1.87E-06	0.5842869897
1.88E-06	0.5842869897
1.88E-06	0.5844493142
1.88E-06	0.5844493142
1.88E-06	0.5847739632
1.88E-06	0.5847739632
1.88E-06	0.5849362876
1.88E-06	0.5849362876
1.88E-06	0.5852609366
1.88E-06	0.5852609366
1.88E-06	0.5854232611
1.88E-06	0.5854232611
1.88E-06	0.5855855856
1.91E-06	0.5855855856
1.91E-06	0.5857479101
1.91E-06	0.5857479101
1.91E-06	0.5859102346
1.92E-06	0.5859102346
1.92E-06	0.586072559
1.93E-06	0.586072559
1.93E-06	0.5862348835
1.98E-06	0.5862348835
1.98E-06	0.586397208
1.99E-06	0.586397208
1.99E-06	0.5865595325
2.00E-06	0.5865595325
2.00E-06	0.586721857
2.00E-06	0.586721857
2.00E-06	0.5868841815
2.00E-06	0.5868841815
2.00E-06	0.587046506
2.00E-06	0.587046506
2.00E-06	0.5872088305
2.00E-06	0.5872088305
2.00E-06	0.5873711549
2.01E-06	0.5873711549
2.01E-06	0.5875334794
2.01E-06	0.5875334794
2.01E-06	0.5876958039
2.02E-06	0.5876958039
2.02E-06	0.5878581284
2.05E-06	0.5878581284
2.05E-06	0.5880204529
2.06E-06	0.5880204529
2.06E-06	0.5881827774
2.07E-06	0.5881827774
2.07E-06	0.5883451019
2.07E-06	0.5883451019
2.07E-06	0.5885074263
2.09E-06	0.5885074263
2.09E-06	0.5886697508
2.10E-06	0.5886697508
2.10E-06	0.5888320753
2.11E-06	0.5888320753
2.11E-06	0.5889943998
2.12E-06	0.5889943998
2.12E-06	0.5891567243
2.12E-06	0.5891567243
2.12E-06	0.5893190488
2.12E-06	0.5893190488
2.12E-06	0.5894813733
2.13E-06	0.5894813733
2.13E-06	0.5896436978
2.13E-06	0.5896436978
2.13E-06	0.5898060222
2.13E-06	0.5898060222
2.13E-06	0.5899683467
2.13E-06	0.5899683467
2.13E-06	0.5901306712
2.13E-06	0.5901306712
2.13E-06	0.5902929957
2.13E-06	0.5902929957
2.13E-06	0.5904553202
2.13E-06	0.5904553202
2.13E-06	0.5906176447
2.13E-06	0.5906176447
2.13E-06	0.5907799692
2.13E-06	0.5907799692
2.13E-06	0.5909422936
2.14E-06	0.5909422936
2.14E-06	0.5911046181
2.14E-06	0.5911046181
2.14E-06	0.5912669426
2.15E-06	0.5912669426
2.15E-06	0.5914292671
2.15E-06	0.5914292671
2.15E-06	0.5915915916
2.15E-06	0.5915915916
2.15E-06	0.5917539161
2.16E-06	0.5917539161
2.16E-06	0.5919162406
2.16E-06	0.5919162406
2.16E-06	0.5920785651
2.16E-06	0.5920785651
2.16E-06	0.5922408895
2.16E-06	0.5922408895
2.16E-06	0.592403214
2.18E-06	0.592403214
2.18E-06	0.5925655385
2.18E-06	0.5925655385
2.18E-06	0.592727863
2.20E-06	0.592727863
2.20E-06	0.5928901875
2.20E-06	0.5928901875
2.20E-06	0.593052512
2.20E-06	0.593052512
2.20E-06	0.5932148365
2.21E-06	0.5932148365
2.21E-06	0.5933771609
2.21E-06	0.5933771609
2.21E-06	0.5935394854
2.22E-06	0.5935394854
2.22E-06	0.5937018099
2.23E-06	0.5937018099
2.23E-06	0.5938641344
2.23E-06	0.5938641344
2.23E-06	0.5940264589
2.23E-06	0.5940264589
2.23E-06	0.5941887834
2.24E-06	0.5941887834
2.24E-06	0.5943511079
2.24E-06	0.5943511079
2.24E-06	0.5945134324
2.26E-06	0.5945134324
2.26E-06	0.5946757568
2.26E-06	0.5946757568
2.26E-06	0.5948380813
2.27E-06	0.5948380813
2.27E-06	0.5950004058
2.32E-06	0.5950004058
2.32E-06	0.5951627303
2.32E-06	0.5951627303
2.32E-06	0.5953250548
2.33E-06	0.5953250548
2.33E-06	0.5954873793
2.36E-06	0.5954873793
2.36E-06	0.5956497038
2.41E-06	0.5956497038
2.41E-06	0.5958120282
2.42E-06	0.5958120282
2.42E-06	0.5959743527
2.42E-06	0.5959743527
2.42E-06	0.5961366772
2.42E-06	0.5961366772
2.42E-06	0.5962990017
2.44E-06	0.5962990017
2.44E-06	0.5964613262
2.44E-06	0.5964613262
2.44E-06	0.5966236507
2.44E-06	0.5966236507
2.44E-06	0.5967859752
2.44E-06	0.5967859752
2.44E-06	0.5969482997
2.45E-06	0.5969482997
2.45E-06	0.5971106241
2.46E-06	0.5971106241
2.46E-06	0.5972729486
2.47E-06	0.5972729486
2.47E-06	0.5974352731
2.47E-06	0.5974352731
2.47E-06	0.5975975976
2.48E-06	0.5975975976
2.48E-06	0.5977599221
2.51E-06	0.5977599221
2.51E-06	0.5979222466
2.51E-06	0.5979222466
2.51E-06	0.5980845711
2.51E-06	0.5980845711
2.51E-06	0.5982468955
2.51E-06	0.5982468955
2.51E-06	0.59840922
2.52E-06	0.59840922
2.52E-06	0.5985715445
2.52E-06	0.5985715445
2.52E-06	0.598733869
2.52E-06	0.598733869
2.52E-06	0.5988961935
2.52E-06	0.5988961935
2.52E-06	0.599058518
2.53E-06	0.599058518
2.53E-06	0.5992208425
2.53E-06	0.5992208425
2.53E-06	0.599383167
2.53E-06	0.599383167
2.53E-06	0.5995454914
2.53E-06	0.5995454914
2.53E-06	0.5997078159
2.53E-06	0.5997078159
2.53E-06	0.5998701404
2.53E-06	0.5998701404
2.53E-06	0.6000324649
2.59E-06	0.6000324649
2.59E-06	0.6001947894
2.63E-06	0.6001947894
2.63E-06	0.6003571139
2.67E-06	0.6003571139
2.67E-06	0.6005194384
2.67E-06	0.6005194384
2.67E-06	0.6006817628
2.67E-06	0.6006817628
2.67E-06	0.6008440873
2.68E-06	0.6008440873
2.68E-06	0.6010064118
2.68E-06	0.6010064118
2.68E-06	0.6011687363
2.71E-06	0.6011687363
2.71E-06	0.6013310608
2.72E-06	0.6013310608
2.72E-06	0.6014933853
2.74E-06	0.6014933853
2.74E-06	0.6016557098
2.75E-06	0.6016557098
2.75E-06	0.6018180343
2.78E-06	0.6018180343
2.78E-06	0.6019803587
2.78E-06	0.6019803587
2.78E-06	0.6021426832
2.80E-06	0.6021426832
2.80E-06	0.6023050077
2.81E-06	0.6023050077
2.81E-06	0.6024673322
2.84E-06	0.6024673322
2.84E-06	0.6026296567
2.86E-06	0.6026296567
2.86E-06	0.6027919812
2.87E-06	0.6027919812
2.87E-06	0.6029543057
2.89E-06	0.6029543057
2.89E-06	0.6031166301
2.90E-06	0.6031166301
2.90E-06	0.6032789546
2.92E-06	0.6032789546
2.92E-06	0.6034412791
2.93E-06	0.6034412791
2.93E-06	0.6036036036
2.96E-06	0.6036036036
2.96E-06	0.6037659281
2.96E-06	0.6037659281
2.96E-06	0.6039282526
2.97E-06	0.6039282526
2.97E-06	0.6040905771
2.98E-06	0.6040905771
2.98E-06	0.6042529016
2.99E-06	0.6042529016
2.99E-06	0.604415226
2.99E-06	0.604415226
2.99E-06	0.6045775505
2.99E-06	0.6045775505
2.99E-06	0.6049021995
3.00E-06	0.6049021995
3.00E-06	0.605064524
3.00E-06	0.605064524
3.00E-06	0.6052268485
3.00E-06	0.6052268485
3.00E-06	0.605389173
3.00E-06	0.605389173
3.00E-06	0.6055514974
3.01E-06	0.6055514974
3.01E-06	0.6057138219
3.01E-06	0.6057138219
3.01E-06	0.6058761464
3.01E-06	0.6058761464
3.01E-06	0.6060384709
3.01E-06	0.6060384709
3.01E-06	0.6062007954
3.01E-06	0.6062007954
3.01E-06	0.6063631199
3.02E-06	0.6063631199
3.02E-06	0.6065254444
3.03E-06	0.6065254444
3.03E-06	0.6066877688
3.04E-06	0.6066877688
3.04E-06	0.6068500933
3.05E-06	0.6068500933
3.05E-06	0.6070124178
3.06E-06	0.6070124178
3.06E-06	0.6071747423
3.08E-06	0.6071747423
3.08E-06	0.6073370668
3.14E-06	0.6073370668
3.14E-06	0.6074993913
3.14E-06	0.6074993913
3.14E-06	0.6076617158
3.18E-06	0.6076617158
3.18E-06	0.6078240403
3.18E-06	0.6078240403
3.18E-06	0.6079863647
3.19E-06	0.6079863647
3.19E-06	0.6081486892
3.21E-06	0.6081486892
3.21E-06	0.6083110137
3.22E-06	0.6083110137
3.22E-06	0.6084733382
3.22E-06	0.6084733382
3.22E-06	0.6086356627
3.24E-06	0.6086356627
3.24E-06	0.6087979872
3.25E-06	0.6087979872
3.25E-06	0.6089603117
3.25E-06	0.6089603117
3.25E-06	0.6091226361
3.25E-06	0.6091226361
3.25E-06	0.6092849606
3.27E-06	0.6092849606
3.27E-06	0.6094472851
3.27E-06	0.6094472851
3.27E-06	0.6096096096
3.30E-06	0.6096096096
3.30E-06	0.6097719341
3.33E-06	0.6097719341
3.33E-06	0.6099342586
3.34E-06	0.6099342586
3.34E-06	0.6100965831
3.34E-06	0.6100965831
3.34E-06	0.6102589076
3.34E-06	0.6102589076
3.34E-06	0.610421232
3.35E-06	0.610421232
3.35E-06	0.6105835565
3.35E-06	0.6105835565
3.35E-06	0.610745881
3.36E-06	0.610745881
3.36E-06	0.6109082055
3.37E-06	0.6109082055
3.37E-06	0.61107053
3.39E-06	0.61107053
3.39E-06	0.6112328545
3.39E-06	0.6112328545
3.39E-06	0.611395179
3.39E-06	0.611395179
3.39E-06	0.6115575034
3.41E-06	0.6115575034
3.41E-06	0.6117198279
3.42E-06	0.6117198279
3.42E-06	0.6118821524
3.44E-06	0.6118821524
3.44E-06	0.6120444769
3.44E-06	0.6120444769
3.44E-06	0.6122068014
3.46E-06	0.6122068014
3.46E-06	0.6123691259
3.47E-06	0.6123691259
3.47E-06	0.6125314504
3.49E-06	0.6125314504
3.49E-06	0.6126937749
3.49E-06	0.6126937749
3.49E-06	0.6128560993
3.50E-06	0.6128560993
3.50E-06	0.6130184238
3.51E-06	0.6130184238
3.51E-06	0.6131807483
3.53E-06	0.6131807483
3.53E-06	0.6133430728
3.57E-06	0.6133430728
3.57E-06	0.6135053973
3.59E-06	0.6135053973
3.59E-06	0.6136677218
3.60E-06	0.6136677218
3.60E-06	0.6138300463
3.61E-06	0.6138300463
3.61E-06	0.6139923707
3.63E-06	0.6139923707
3.63E-06	0.6141546952
3.68E-06	0.6141546952
3.68E-06	0.6143170197
3.69E-06	0.6143170197
3.69E-06	0.6144793442
3.70E-06	0.6144793442
3.70E-06	0.6146416687
3.72E-06	0.6146416687
3.72E-06	0.6148039932
3.73E-06	0.6148039932
3.73E-06	0.6149663177
3.73E-06	0.6149663177
3.73E-06	0.6151286422
3.73E-06	0.6151286422
3.73E-06	0.6152909666
3.74E-06	0.6152909666
3.74E-06	0.6154532911
3.74E-06	0.6154532911
3.74E-06	0.6156156156
3.75E-06	0.6156156156
3.75E-06	0.6157779401
3.76E-06	0.6157779401
3.76E-06	0.6159402646
3.76E-06	0.6159402646
3.76E-06	0.6161025891
3.76E-06	0.6161025891
3.76E-06	0.6162649136
3.76E-06	0.6162649136
3.76E-06	0.616427238
3.76E-06	0.616427238
3.76E-06	0.6165895625
3.77E-06	0.6165895625
3.77E-06	0.616751887
3.78E-06	0.616751887
3.78E-06	0.6169142115
3.80E-06	0.6169142115
3.80E-06	0.617076536
3.82E-06	0.617076536
3.82E-06	0.6172388605
3.84E-06	0.6172388605
3.84E-06	0.617401185
3.85E-06	0.617401185
3.85E-06	0.6175635095
3.86E-06	0.6175635095
3.86E-06	0.6177258339
3.88E-06	0.6177258339
3.88E-06	0.6178881584
3.88E-06	0.6178881584
3.88E-06	0.6180504829
3.89E-06	0.6180504829
3.89E-06	0.6182128074
3.90E-06	0.6182128074
3.90E-06	0.6183751319
3.90E-06	0.6183751319
3.90E-06	0.6185374564
3.93E-06	0.6185374564
3.93E-06	0.6186997809
3.94E-06	0.6186997809
3.94E-06	0.6188621053
3.94E-06	0.6188621053
3.94E-06	0.6190244298
3.95E-06	0.6190244298
3.95E-06	0.6191867543
3.96E-06	0.6191867543
3.96E-06	0.6193490788
3.96E-06	0.6193490788
3.96E-06	0.6195114033
3.97E-06	0.6195114033
3.97E-06	0.6196737278
3.98E-06	0.6196737278
3.98E-06	0.6198360523
4.00E-06	0.6198360523
4.00E-06	0.6199983768
4.00E-06	0.6199983768
4.00E-06	0.6201607012
4.01E-06	0.6201607012
4.01E-06	0.6203230257
4.02E-06	0.6203230257
4.02E-06	0.6204853502
4.03E-06	0.6204853502
4.03E-06	0.6206476747
4.04E-06	0.6206476747
4.04E-06	0.6208099992
4.05E-06	0.6208099992
4.05E-06	0.6209723237
4.06E-06	0.6209723237
4.06E-06	0.6211346482
4.07E-06	0.6211346482
4.07E-06	0.6212969726
4.07E-06	0.6212969726
4.07E-06	0.6214592971
4.08E-06	0.6214592971
4.08E-06	0.6216216216
4.11E-06	0.6216216216
4.11E-06	0.6217839461
4.14E-06	0.6217839461
4.14E-06	0.6219462706
4.15E-06	0.6219462706
4.15E-06	0.6221085951
4.15E-06	0.6221085951
4.15E-06	0.6222709196
4.15E-06	0.6222709196
4.15E-06	0.6224332441
4.15E-06	0.6224332441
4.15E-06	0.6225955685
4.17E-06	0.6225955685
4.17E-06	0.622757893
4.18E-06	0.622757893
4.18E-06	0.6229202175
4.20E-06	0.6229202175
4.20E-06	0.623082542
4.24E-06	0.623082542
4.24E-06	0.6232448665
4.24E-06	0.6232448665
4.24E-06	0.623407191
4.26E-06	0.623407191
4.26E-06	0.6235695155
4.26E-06	0.6235695155
4.26E-06	0.6237318399
4.26E-06	0.6237318399
4.26E-06	0.6238941644
4.26E-06	0.6238941644
4.26E-06	0.6240564889
4.26E-06	0.6240564889
4.26E-06	0.6242188134
4.27E-06	0.6242188134
4.27E-06	0.6243811379
4.29E-06	0.6243811379
4.29E-06	0.6245434624
4.30E-06	0.6245434624
4.30E-06	0.6247057869
4.31E-06	0.6247057869
4.31E-06	0.6248681114
4.34E-06	0.6248681114
4.34E-06	0.6250304358
4.42E-06	0.6250304358
4.42E-06	0.6251927603
4.42E-06	0.6251927603
4.42E-06	0.6253550848
4.43E-06	0.6253550848
4.43E-06	0.6255174093
4.43E-06	0.6255174093
4.43E-06	0.6256797338
4.46E-06	0.6256797338
4.46E-06	0.6258420583
4.46E-06	0.6258420583
4.46E-06	0.6260043828
4.49E-06	0.6260043828
4.49E-06	0.6261667072
4.49E-06	0.6261667072
4.49E-06	0.6263290317
4.49E-06	0.6263290317
4.49E-06	0.6264913562
4.49E-06	0.6264913562
4.49E-06	0.6266536807
4.53E-06	0.6266536807
4.53E-06	0.6268160052
4.57E-06	0.6268160052
4.57E-06	0.6269783297
4.58E-06	0.6269783297
4.58E-06	0.6271406542
4.61E-06	0.6271406542
4.61E-06	0.6273029787
4.64E-06	0.6273029787
4.64E-06	0.6274653031
4.70E-06	0.6274653031
4.70E-06	0.6276276276
4.75E-06	0.6276276276
4.75E-06	0.6277899521
4.83E-06	0.6277899521
4.83E-06	0.6279522766
4.84E-06	0.6279522766
4.84E-06	0.6281146011
4.88E-06	0.6281146011
4.88E-06	0.6282769256
4.90E-06	0.6282769256
4.90E-06	0.6284392501
4.91E-06	0.6284392501
4.91E-06	0.6286015745
4.91E-06	0.6286015745
4.91E-06	0.628763899
4.92E-06	0.628763899
4.92E-06	0.6289262235
4.94E-06	0.6289262235
4.94E-06	0.629088548
4.94E-06	0.629088548
4.94E-06	0.6292508725
4.95E-06	0.6292508725
4.95E-06	0.629413197
4.96E-06	0.629413197
4.96E-06	0.6295755215
4.96E-06	0.6295755215
4.96E-06	0.629737846
4.97E-06	0.629737846
4.97E-06	0.6299001704
4.97E-06	0.6299001704
4.97E-06	0.6300624949
4.97E-06	0.6300624949
4.97E-06	0.6302248194
4.99E-06	0.6302248194
4.99E-06	0.6303871439
5.00E-06	0.6303871439
5.00E-06	0.6305494684
5.02E-06	0.6305494684
5.02E-06	0.6307117929
5.03E-06	0.6307117929
5.03E-06	0.6308741174
5.04E-06	0.6308741174
5.04E-06	0.6310364418
5.08E-06	0.6310364418
5.08E-06	0.6311987663
5.09E-06	0.6311987663
5.09E-06	0.6313610908
5.09E-06	0.6313610908
5.09E-06	0.6315234153
5.12E-06	0.6315234153
5.12E-06	0.6316857398
5.15E-06	0.6316857398
5.15E-06	0.6318480643
5.16E-06	0.6318480643
5.16E-06	0.6320103888
5.19E-06	0.6320103888
5.19E-06	0.6321727133
5.20E-06	0.6321727133
5.20E-06	0.6323350377
5.21E-06	0.6323350377
5.21E-06	0.6324973622
5.23E-06	0.6324973622
5.23E-06	0.6326596867
5.23E-06	0.6326596867
5.23E-06	0.6328220112
5.24E-06	0.6328220112
5.24E-06	0.6329843357
5.27E-06	0.6329843357
5.27E-06	0.6331466602
5.28E-06	0.6331466602
5.28E-06	0.6333089847
5.28E-06	0.6333089847
5.28E-06	0.6334713091
5.31E-06	0.6334713091
5.31E-06	0.6336336336
5.31E-06	0.6336336336
5.31E-06	0.6337959581
5.34E-06	0.6337959581
5.34E-06	0.6339582826
5.37E-06	0.6339582826
5.37E-06	0.6341206071
5.43E-06	0.6341206071
5.43E-06	0.6342829316
5.46E-06	0.6342829316
5.46E-06	0.6344452561
5.46E-06	0.6344452561
5.46E-06	0.6346075806
5.47E-06	0.6346075806
5.47E-06	0.634769905
5.51E-06	0.634769905
5.51E-06	0.6349322295
5.51E-06	0.6349322295
5.51E-06	0.635094554
5.51E-06	0.635094554
5.51E-06	0.6352568785
5.51E-06	0.6352568785
5.51E-06	0.635419203
5.52E-06	0.635419203
5.52E-06	0.6355815275
5.52E-06	0.6355815275
5.52E-06	0.635743852
5.52E-06	0.635743852
5.52E-06	0.6359061764
5.53E-06	0.6359061764
5.53E-06	0.6360685009
5.54E-06	0.6360685009
5.54E-06	0.6362308254
5.54E-06	0.6362308254
5.54E-06	0.6363931499
5.54E-06	0.6363931499
5.54E-06	0.6365554744
5.63E-06	0.6365554744
5.63E-06	0.6367177989
5.64E-06	0.6367177989
5.64E-06	0.6368801234
5.64E-06	0.6368801234
5.64E-06	0.6370424479
5.64E-06	0.6370424479
5.64E-06	0.6373670968
5.64E-06	0.6373670968
5.64E-06	0.6375294213
5.66E-06	0.6375294213
5.66E-06	0.6376917458
5.67E-06	0.6376917458
5.67E-06	0.6378540703
5.71E-06	0.6378540703
5.71E-06	0.6380163948
5.73E-06	0.6380163948
5.73E-06	0.6381787193
5.73E-06	0.6381787193
5.73E-06	0.6383410437
5.76E-06	0.6383410437
5.76E-06	0.6385033682
5.80E-06	0.6385033682
5.80E-06	0.6386656927
5.83E-06	0.6386656927
5.83E-06	0.6388280172
5.84E-06	0.6388280172
5.84E-06	0.6389903417
5.84E-06	0.6389903417
5.84E-06	0.6391526662
5.88E-06	0.6391526662
5.88E-06	0.6393149907
5.96E-06	0.6393149907
5.96E-06	0.6394773152
5.99E-06	0.6394773152
5.99E-06	0.6396396396
6.00E-06	0.6396396396
6.00E-06	0.6398019641
6.03E-06	0.6398019641
6.03E-06	0.6399642886
6.03E-06	0.6399642886
6.03E-06	0.6401266131
6.05E-06	0.6401266131
6.05E-06	0.6402889376
6.11E-06	0.6402889376
6.11E-06	0.6404512621
6.13E-06	0.6404512621
6.13E-06	0.6406135866
6.14E-06	0.6406135866
6.14E-06	0.6409382355
6.15E-06	0.6409382355
6.15E-06	0.64110056
6.16E-06	0.64110056
6.16E-06	0.6412628845
6.16E-06	0.6412628845
6.16E-06	0.6415875335
6.16E-06	0.6415875335
6.16E-06	0.641749858
6.18E-06	0.641749858
6.18E-06	0.6419121825
6.19E-06	0.6419121825
6.19E-06	0.6420745069
6.23E-06	0.6420745069
6.23E-06	0.6422368314
6.23E-06	0.6422368314
6.23E-06	0.6423991559
6.28E-06	0.6423991559
6.28E-06	0.6425614804
6.30E-06	0.6425614804
6.30E-06	0.6427238049
6.31E-06	0.6427238049
6.31E-06	0.6428861294
6.36E-06	0.6428861294
6.36E-06	0.6430484539
6.36E-06	0.6430484539
6.36E-06	0.6432107783
6.36E-06	0.6432107783
6.36E-06	0.6435354273
6.38E-06	0.6435354273
6.38E-06	0.6436977518
6.38E-06	0.6436977518
6.38E-06	0.6438600763
6.39E-06	0.6438600763
6.39E-06	0.6440224008
6.41E-06	0.6440224008
6.41E-06	0.6441847253
6.41E-06	0.6441847253
6.41E-06	0.6443470498
6.43E-06	0.6443470498
6.43E-06	0.6445093742
6.43E-06	0.6445093742
6.43E-06	0.6446716987
6.46E-06	0.6446716987
6.46E-06	0.6448340232
6.46E-06	0.6448340232
6.46E-06	0.6449963477
6.47E-06	0.6449963477
6.47E-06	0.6451586722
6.47E-06	0.6451586722
6.47E-06	0.6453209967
6.50E-06	0.6453209967
6.50E-06	0.6454833212
6.51E-06	0.6454833212
6.51E-06	0.6456456456
6.51E-06	0.6456456456
6.51E-06	0.6458079701
6.54E-06	0.6458079701
6.54E-06	0.6459702946
6.54E-06	0.6459702946
6.54E-06	0.6461326191
6.56E-06	0.6461326191
6.56E-06	0.6462949436
6.57E-06	0.6462949436
6.57E-06	0.6464572681
6.62E-06	0.6464572681
6.62E-06	0.6466195926
6.63E-06	0.6466195926
6.63E-06	0.6467819171
6.63E-06	0.6467819171
6.63E-06	0.6469442415
6.63E-06	0.6469442415
6.63E-06	0.647106566
6.64E-06	0.647106566
6.64E-06	0.6472688905
6.64E-06	0.6472688905
6.64E-06	0.647431215
6.64E-06	0.647431215
6.64E-06	0.6475935395
6.65E-06	0.6475935395
6.65E-06	0.647755864
6.70E-06	0.647755864
6.70E-06	0.6479181885
6.72E-06	0.6479181885
6.72E-06	0.6480805129
6.75E-06	0.6480805129
6.75E-06	0.6482428374
6.76E-06	0.6482428374
6.76E-06	0.6484051619
6.77E-06	0.6484051619
6.77E-06	0.6485674864
6.79E-06	0.6485674864
6.79E-06	0.6487298109
6.81E-06	0.6487298109
6.81E-06	0.6488921354
6.84E-06	0.6488921354
6.84E-06	0.6490544599
6.84E-06	0.6490544599
6.84E-06	0.6492167844
6.84E-06	0.6492167844
6.84E-06	0.6493791088
6.85E-06	0.6493791088
6.85E-06	0.6495414333
6.87E-06	0.6495414333
6.87E-06	0.6497037578
6.87E-06	0.6497037578
6.87E-06	0.6498660823
6.89E-06	0.6498660823
6.89E-06	0.6500284068
6.90E-06	0.6500284068
6.90E-06	0.6501907313
6.91E-06	0.6501907313
6.91E-06	0.6503530558
6.95E-06	0.6503530558
6.95E-06	0.6505153802
6.98E-06	0.6505153802
6.98E-06	0.6506777047
7.00E-06	0.6506777047
7.00E-06	0.6508400292
7.00E-06	0.6508400292
7.00E-06	0.6510023537
7.00E-06	0.6510023537
7.00E-06	0.6511646782
7.02E-06	0.6511646782
7.02E-06	0.6513270027
7.03E-06	0.6513270027
7.03E-06	0.6514893272
7.04E-06	0.6514893272
7.04E-06	0.6516516517
7.06E-06	0.6516516517
7.06E-06	0.6518139761
7.08E-06	0.6518139761
7.08E-06	0.6519763006
7.09E-06	0.6519763006
7.09E-06	0.6521386251
7.09E-06	0.6521386251
7.09E-06	0.6523009496
7.09E-06	0.6523009496
7.09E-06	0.6524632741
7.10E-06	0.6524632741
7.10E-06	0.6526255986
7.10E-06	0.6526255986
7.10E-06	0.6527879231
7.12E-06	0.6527879231
7.12E-06	0.6529502475
7.12E-06	0.6529502475
7.12E-06	0.653112572
7.14E-06	0.653112572
7.14E-06	0.6532748965
7.18E-06	0.6532748965
7.18E-06	0.653437221
7.18E-06	0.653437221
7.18E-06	0.6535995455
7.19E-06	0.6535995455
7.19E-06	0.65376187
7.19E-06	0.65376187
7.19E-06	0.6539241945
7.19E-06	0.6539241945
7.19E-06	0.654086519
7.20E-06	0.654086519
7.20E-06	0.6542488434
7.22E-06	0.6542488434
7.22E-06	0.6544111679
7.23E-06	0.6544111679
7.23E-06	0.6545734924
7.24E-06	0.6545734924
7.24E-06	0.6547358169
7.25E-06	0.6547358169
7.25E-06	0.6548981414
7.28E-06	0.6548981414
7.28E-06	0.6550604659
7.28E-06	0.6550604659
7.28E-06	0.6552227904
7.28E-06	0.6552227904
7.28E-06	0.6553851148
7.32E-06	0.6553851148
7.32E-06	0.6555474393
7.36E-06	0.6555474393
7.36E-06	0.6557097638
7.37E-06	0.6557097638
7.37E-06	0.6558720883
7.43E-06	0.6558720883
7.43E-06	0.6560344128
7.43E-06	0.6560344128
7.43E-06	0.6561967373
7.43E-06	0.6561967373
7.43E-06	0.6563590618
7.44E-06	0.6563590618
7.44E-06	0.6566837107
7.50E-06	0.6566837107
7.50E-06	0.6568460352
7.51E-06	0.6568460352
7.51E-06	0.6570083597
7.52E-06	0.6570083597
7.52E-06	0.6571706842
7.52E-06	0.6571706842
7.52E-06	0.6573330087
7.52E-06	0.6573330087
7.52E-06	0.6574953332
7.53E-06	0.6574953332
7.53E-06	0.6576576577
7.54E-06	0.6576576577
7.54E-06	0.6578199821
7.60E-06	0.6578199821
7.60E-06	0.6579823066
7.65E-06	0.6579823066
7.65E-06	0.6581446311
7.65E-06	0.6581446311
7.65E-06	0.6583069556
7.70E-06	0.6583069556
7.70E-06	0.6584692801
7.72E-06	0.6584692801
7.72E-06	0.6586316046
7.73E-06	0.6586316046
7.73E-06	0.6587939291
7.74E-06	0.6587939291
7.74E-06	0.6589562536
7.76E-06	0.6589562536
7.76E-06	0.659118578
7.77E-06	0.659118578
7.77E-06	0.6592809025
7.84E-06	0.6592809025
7.84E-06	0.659443227
7.86E-06	0.659443227
7.86E-06	0.6596055515
7.90E-06	0.6596055515
7.90E-06	0.659767876
7.90E-06	0.659767876
7.90E-06	0.6599302005
7.92E-06	0.6599302005
7.92E-06	0.660092525
7.96E-06	0.660092525
7.96E-06	0.6602548494
7.96E-06	0.6602548494
7.96E-06	0.6604171739
7.97E-06	0.6604171739
7.97E-06	0.6605794984
7.99E-06	0.6605794984
7.99E-06	0.6607418229
8.04E-06	0.6607418229
8.04E-06	0.6609041474
8.06E-06	0.6609041474
8.06E-06	0.6610664719
8.06E-06	0.6610664719
8.06E-06	0.6612287964
8.07E-06	0.6612287964
8.07E-06	0.6613911209
8.08E-06	0.6613911209
8.08E-06	0.6615534453
8.09E-06	0.6615534453
8.09E-06	0.6617157698
8.11E-06	0.6617157698
8.11E-06	0.6618780943
8.12E-06	0.6618780943
8.12E-06	0.6620404188
8.17E-06	0.6620404188
8.17E-06	0.6622027433
8.19E-06	0.6622027433
8.19E-06	0.6623650678
8.21E-06	0.6623650678
8.21E-06	0.6625273923
8.22E-06	0.6625273923
8.22E-06	0.6626897167
8.22E-06	0.6626897167
8.22E-06	0.6628520412
8.22E-06	0.6628520412
8.22E-06	0.6630143657
8.23E-06	0.6630143657
8.23E-06	0.6631766902
8.29E-06	0.6631766902
8.29E-06	0.6633390147
8.31E-06	0.6633390147
8.31E-06	0.6635013392
8.32E-06	0.6635013392
8.32E-06	0.6636636637
8.33E-06	0.6636636637
8.33E-06	0.6638259882
8.34E-06	0.6638259882
8.34E-06	0.6639883126
8.37E-06	0.6639883126
8.37E-06	0.6641506371
8.39E-06	0.6641506371
8.39E-06	0.6643129616
8.40E-06	0.6643129616
8.40E-06	0.6644752861
8.40E-06	0.6644752861
8.40E-06	0.6646376106
8.55E-06	0.6646376106
8.55E-06	0.6647999351
8.58E-06	0.6647999351
8.58E-06	0.6649622596
8.59E-06	0.6649622596
8.59E-06	0.665124584
8.61E-06	0.665124584
8.61E-06	0.6652869085
8.67E-06	0.6652869085
8.67E-06	0.665449233
8.68E-06	0.665449233
8.68E-06	0.6656115575
8.68E-06	0.6656115575
8.68E-06	0.665773882
8.69E-06	0.665773882
8.69E-06	0.6659362065
8.69E-06	0.6659362065
8.69E-06	0.666098531
8.69E-06	0.666098531
8.69E-06	0.6662608555
8.70E-06	0.6662608555
8.70E-06	0.6664231799
8.71E-06	0.6664231799
8.71E-06	0.6665855044
8.74E-06	0.6665855044
8.74E-06	0.6667478289
8.75E-06	0.6667478289
8.75E-06	0.6669101534
8.75E-06	0.6669101534
8.75E-06	0.6670724779
8.76E-06	0.6670724779
8.76E-06	0.6672348024
8.76E-06	0.6672348024
8.76E-06	0.6673971269
8.76E-06	0.6673971269
8.76E-06	0.6675594513
8.80E-06	0.6675594513
8.80E-06	0.6677217758
8.80E-06	0.6677217758
8.80E-06	0.6678841003
8.83E-06	0.6678841003
8.83E-06	0.6680464248
8.85E-06	0.6680464248
8.85E-06	0.6682087493
8.91E-06	0.6682087493
8.91E-06	0.6683710738
8.91E-06	0.6683710738
8.91E-06	0.6685333983
8.92E-06	0.6685333983
8.92E-06	0.6686957227
8.95E-06	0.6686957227
8.95E-06	0.6688580472
8.97E-06	0.6688580472
8.97E-06	0.6690203717
8.98E-06	0.6690203717
8.98E-06	0.6691826962
8.98E-06	0.6691826962
8.98E-06	0.6693450207
8.99E-06	0.6693450207
8.99E-06	0.6695073452
8.99E-06	0.6695073452
8.99E-06	0.6696696697
8.99E-06	0.6696696697
8.99E-06	0.6698319942
9.00E-06	0.6698319942
9.00E-06	0.6699943186
9.04E-06	0.6699943186
9.04E-06	0.6701566431
9.04E-06	0.6701566431
9.04E-06	0.6703189676
9.05E-06	0.6703189676
9.05E-06	0.6704812921
9.05E-06	0.6704812921
9.05E-06	0.6706436166
9.05E-06	0.6706436166
9.05E-06	0.6708059411
9.08E-06	0.6708059411
9.08E-06	0.6709682656
9.08E-06	0.6709682656
9.08E-06	0.67113059
9.10E-06	0.67113059
9.10E-06	0.6712929145
9.14E-06	0.6712929145
9.14E-06	0.671455239
9.14E-06	0.671455239
9.14E-06	0.6716175635
9.17E-06	0.6716175635
9.17E-06	0.671779888
9.20E-06	0.671779888
9.20E-06	0.6719422125
9.20E-06	0.6719422125
9.20E-06	0.672104537
9.24E-06	0.672104537
9.24E-06	0.6722668615
9.26E-06	0.6722668615
9.26E-06	0.6724291859
9.26E-06	0.6724291859
9.26E-06	0.6725915104
9.26E-06	0.6725915104
9.26E-06	0.6727538349
9.26E-06	0.6727538349
9.26E-06	0.6729161594
9.27E-06	0.6729161594
9.27E-06	0.6730784839
9.29E-06	0.6730784839
9.29E-06	0.6732408084
9.30E-06	0.6732408084
9.30E-06	0.6734031329
9.31E-06	0.6734031329
9.31E-06	0.6735654573
9.32E-06	0.6735654573
9.32E-06	0.6737277818
9.33E-06	0.6737277818
9.33E-06	0.6738901063
9.33E-06	0.6738901063
9.33E-06	0.6740524308
9.34E-06	0.6740524308
9.34E-06	0.6742147553
9.34E-06	0.6742147553
9.34E-06	0.6743770798
9.35E-06	0.6743770798
9.35E-06	0.6745394043
9.35E-06	0.6745394043
9.35E-06	0.6747017288
9.37E-06	0.6747017288
9.37E-06	0.6748640532
9.38E-06	0.6748640532
9.38E-06	0.6750263777
9.39E-06	0.6750263777
9.39E-06	0.6751887022
9.40E-06	0.6751887022
9.40E-06	0.6753510267
9.42E-06	0.6753510267
9.42E-06	0.6755133512
9.43E-06	0.6755133512
9.43E-06	0.6756756757
9.43E-06	0.6756756757
9.43E-06	0.6758380002
9.44E-06	0.6758380002
9.44E-06	0.6761626491
9.44E-06	0.6761626491
9.44E-06	0.6763249736
9.44E-06	0.6763249736
9.44E-06	0.6764872981
9.44E-06	0.6764872981
9.44E-06	0.6766496226
9.47E-06	0.6766496226
9.47E-06	0.6768119471
9.47E-06	0.6768119471
9.47E-06	0.6769742716
9.50E-06	0.6769742716
9.50E-06	0.6771365961
9.51E-06	0.6771365961
9.51E-06	0.6772989205
9.52E-06	0.6772989205
9.52E-06	0.677461245
9.52E-06	0.677461245
9.52E-06	0.6776235695
9.54E-06	0.6776235695
9.54E-06	0.677785894
9.54E-06	0.677785894
9.54E-06	0.6779482185
9.57E-06	0.6779482185
9.57E-06	0.678110543
9.57E-06	0.678110543
9.57E-06	0.6782728675
9.59E-06	0.6782728675
9.59E-06	0.6784351919
9.60E-06	0.6784351919
9.60E-06	0.6785975164
9.61E-06	0.6785975164
9.61E-06	0.6787598409
9.61E-06	0.6787598409
9.61E-06	0.6789221654
9.61E-06	0.6789221654
9.61E-06	0.6790844899
9.61E-06	0.6790844899
9.61E-06	0.6792468144
9.62E-06	0.6792468144
9.62E-06	0.6794091389
9.63E-06	0.6794091389
9.63E-06	0.6795714634
9.64E-06	0.6795714634
9.64E-06	0.6797337878
9.65E-06	0.6797337878
9.65E-06	0.6798961123
9.66E-06	0.6798961123
9.66E-06	0.6800584368
9.66E-06	0.6800584368
9.66E-06	0.6802207613
9.67E-06	0.6802207613
9.67E-06	0.6803830858
9.68E-06	0.6803830858
9.68E-06	0.6805454103
9.68E-06	0.6805454103
9.68E-06	0.6807077348
9.69E-06	0.6807077348
9.69E-06	0.6808700592
9.70E-06	0.6808700592
9.70E-06	0.6810323837
9.70E-06	0.6810323837
9.70E-06	0.6811947082
9.71E-06	0.6811947082
9.71E-06	0.6813570327
9.71E-06	0.6813570327
9.71E-06	0.6815193572
9.72E-06	0.6815193572
9.72E-06	0.6816816817
9.75E-06	0.6816816817
9.75E-06	0.6818440062
9.75E-06	0.6818440062
9.75E-06	0.6820063307
9.75E-06	0.6820063307
9.75E-06	0.6821686551
9.76E-06	0.6821686551
9.76E-06	0.6823309796
9.76E-06	0.6823309796
9.76E-06	0.6824933041
9.77E-06	0.6824933041
9.77E-06	0.6826556286
9.77E-06	0.6826556286
9.77E-06	0.6828179531
9.77E-06	0.6828179531
9.77E-06	0.6829802776
9.78E-06	0.6829802776
9.78E-06	0.6831426021
9.78E-06	0.6831426021
9.78E-06	0.6833049265
9.79E-06	0.6833049265
9.79E-06	0.683467251
9.80E-06	0.683467251
9.80E-06	0.6836295755
9.83E-06	0.6836295755
9.83E-06	0.6837919
9.85E-06	0.6837919
9.85E-06	0.6839542245
9.85E-06	0.6839542245
9.85E-06	0.684116549
9.85E-06	0.684116549
9.85E-06	0.6842788735
9.86E-06	0.6842788735
9.86E-06	0.684441198
9.86E-06	0.684441198
9.86E-06	0.6846035224
9.86E-06	0.6846035224
9.86E-06	0.6847658469
9.95E-06	0.6847658469
9.95E-06	0.6849281714
9.97E-06	0.6849281714
9.97E-06	0.6850904959
9.98E-06	0.6850904959
9.98E-06	0.6852528204
1.00E-05	0.6852528204
1.00E-05	0.6854151449
1.00E-05	0.6854151449
1.00E-05	0.6855774694
1.00E-05	0.6855774694
1.00E-05	0.6857397938
1.00E-05	0.6857397938
1.00E-05	0.6859021183
1.00E-05	0.6859021183
1.00E-05	0.6860644428
1.00E-05	0.6860644428
1.00E-05	0.6862267673
1.00E-05	0.6862267673
1.00E-05	0.6863890918
1.01E-05	0.6863890918
1.01E-05	0.6865514163
1.01E-05	0.6865514163
1.01E-05	0.6867137408
1.01E-05	0.6867137408
1.01E-05	0.6868760653
1.01E-05	0.6868760653
1.01E-05	0.6870383897
1.01E-05	0.6870383897
1.01E-05	0.6872007142
1.01E-05	0.6872007142
1.01E-05	0.6873630387
1.01E-05	0.6873630387
1.01E-05	0.6875253632
1.01E-05	0.6875253632
1.01E-05	0.6876876877
1.01E-05	0.6876876877
1.01E-05	0.6878500122
1.01E-05	0.6878500122
1.01E-05	0.6880123367
1.01E-05	0.6880123367
1.01E-05	0.6881746611
1.01E-05	0.6881746611
1.01E-05	0.6883369856
1.01E-05	0.6883369856
1.01E-05	0.6884993101
1.01E-05	0.6884993101
1.01E-05	0.6886616346
1.02E-05	0.6886616346
1.02E-05	0.6888239591
1.03E-05	0.6888239591
1.03E-05	0.6889862836
1.03E-05	0.6889862836
1.03E-05	0.6891486081
1.03E-05	0.6891486081
1.03E-05	0.6893109326
1.03E-05	0.6893109326
1.03E-05	0.689473257
1.03E-05	0.689473257
1.03E-05	0.6896355815
1.03E-05	0.6896355815
1.03E-05	0.689797906
1.03E-05	0.689797906
1.03E-05	0.6899602305
1.04E-05	0.6899602305
1.04E-05	0.690122555
1.04E-05	0.690122555
1.04E-05	0.6902848795
1.04E-05	0.6902848795
1.04E-05	0.690447204
1.04E-05	0.690447204
1.04E-05	0.6906095284
1.04E-05	0.6906095284
1.04E-05	0.6909341774
1.04E-05	0.6909341774
1.04E-05	0.6910965019
1.05E-05	0.6910965019
1.05E-05	0.6912588264
1.05E-05	0.6912588264
1.05E-05	0.6914211509
1.05E-05	0.6914211509
1.05E-05	0.6915834754
1.05E-05	0.6915834754
1.05E-05	0.6917457999
1.05E-05	0.6917457999
1.05E-05	0.6919081243
1.05E-05	0.6919081243
1.05E-05	0.6920704488
1.05E-05	0.6920704488
1.05E-05	0.6922327733
1.05E-05	0.6922327733
1.05E-05	0.6923950978
1.05E-05	0.6923950978
1.05E-05	0.6927197468
1.06E-05	0.6927197468
1.06E-05	0.6928820713
1.06E-05	0.6928820713
1.06E-05	0.6930443957
1.06E-05	0.6930443957
1.06E-05	0.6932067202
1.06E-05	0.6932067202
1.06E-05	0.6933690447
1.06E-05	0.6933690447
1.06E-05	0.6935313692
1.06E-05	0.6935313692
1.06E-05	0.6936936937
1.06E-05	0.6936936937
1.06E-05	0.6938560182
1.06E-05	0.6938560182
1.06E-05	0.6940183427
1.06E-05	0.6940183427
1.06E-05	0.6941806672
1.07E-05	0.6941806672
1.07E-05	0.6943429916
1.07E-05	0.6943429916
1.07E-05	0.6945053161
1.07E-05	0.6945053161
1.07E-05	0.6946676406
1.07E-05	0.6946676406
1.07E-05	0.6948299651
1.07E-05	0.6948299651
1.07E-05	0.6949922896
1.07E-05	0.6949922896
1.07E-05	0.6951546141
1.09E-05	0.6951546141
1.09E-05	0.6953169386
1.09E-05	0.6953169386
1.09E-05	0.695479263
1.09E-05	0.695479263
1.09E-05	0.6956415875
1.09E-05	0.6956415875
1.09E-05	0.695803912
1.09E-05	0.695803912
1.09E-05	0.6959662365
1.09E-05	0.6959662365
1.09E-05	0.696128561
1.10E-05	0.696128561
1.10E-05	0.6962908855
1.10E-05	0.6962908855
1.10E-05	0.69645321
1.10E-05	0.69645321
1.10E-05	0.6966155345
1.10E-05	0.6966155345
1.10E-05	0.6967778589
1.11E-05	0.6967778589
1.11E-05	0.6969401834
1.11E-05	0.6969401834
1.11E-05	0.6971025079
1.11E-05	0.6971025079
1.11E-05	0.6972648324
1.12E-05	0.6972648324
1.12E-05	0.6974271569
1.13E-05	0.6974271569
1.13E-05	0.6975894814
1.13E-05	0.6975894814
1.13E-05	0.6977518059
1.14E-05	0.6977518059
1.14E-05	0.6979141303
1.14E-05	0.6979141303
1.14E-05	0.6980764548
1.14E-05	0.6980764548
1.14E-05	0.6982387793
1.15E-05	0.6982387793
1.15E-05	0.6984011038
1.18E-05	0.6984011038
1.18E-05	0.6985634283
1.18E-05	0.6985634283
1.18E-05	0.6987257528
1.18E-05	0.6987257528
1.18E-05	0.6988880773
1.19E-05	0.6988880773
1.19E-05	0.6990504018
1.19E-05	0.6990504018
1.19E-05	0.6992127262
1.19E-05	0.6992127262
1.19E-05	0.6993750507
1.19E-05	0.6993750507
1.19E-05	0.6995373752
1.20E-05	0.6995373752
1.20E-05	0.6996996997
1.20E-05	0.6996996997
1.20E-05	0.6998620242
1.20E-05	0.6998620242
1.20E-05	0.7000243487
1.21E-05	0.7000243487
1.21E-05	0.7001866732
1.21E-05	0.7001866732
1.21E-05	0.7003489976
1.22E-05	0.7003489976
1.22E-05	0.7005113221
1.22E-05	0.7005113221
1.22E-05	0.7006736466
1.24E-05	0.7006736466
1.24E-05	0.7008359711
1.24E-05	0.7008359711
1.24E-05	0.7011606201
1.25E-05	0.7011606201
1.25E-05	0.7013229446
1.25E-05	0.7013229446
1.25E-05	0.7014852691
1.26E-05	0.7014852691
1.26E-05	0.7016475935
1.26E-05	0.7016475935
1.26E-05	0.701809918
1.26E-05	0.701809918
1.26E-05	0.7019722425
1.27E-05	0.7019722425
1.27E-05	0.702134567
1.27E-05	0.702134567
1.27E-05	0.7022968915
1.27E-05	0.7022968915
1.27E-05	0.702459216
1.27E-05	0.702459216
1.27E-05	0.7026215405
1.28E-05	0.7026215405
1.28E-05	0.7027838649
1.28E-05	0.7027838649
1.28E-05	0.7029461894
1.29E-05	0.7029461894
1.29E-05	0.7031085139
1.29E-05	0.7031085139
1.29E-05	0.7032708384
1.29E-05	0.7032708384
1.29E-05	0.7034331629
1.30E-05	0.7034331629
1.30E-05	0.7035954874
1.30E-05	0.7035954874
1.30E-05	0.7037578119
1.30E-05	0.7037578119
1.30E-05	0.7039201364
1.30E-05	0.7039201364
1.30E-05	0.7040824608
1.31E-05	0.7040824608
1.31E-05	0.7042447853
1.31E-05	0.7042447853
1.31E-05	0.7044071098
1.31E-05	0.7044071098
1.31E-05	0.7045694343
1.31E-05	0.7045694343
1.31E-05	0.7047317588
1.31E-05	0.7047317588
1.31E-05	0.7048940833
1.32E-05	0.7048940833
1.32E-05	0.7050564078
1.33E-05	0.7050564078
1.33E-05	0.7052187322
1.33E-05	0.7052187322
1.33E-05	0.7053810567
1.33E-05	0.7053810567
1.33E-05	0.7055433812
1.34E-05	0.7055433812
1.34E-05	0.7057057057
1.34E-05	0.7057057057
1.34E-05	0.7058680302
1.34E-05	0.7058680302
1.34E-05	0.7060303547
1.34E-05	0.7060303547
1.34E-05	0.7061926792
1.34E-05	0.7061926792
1.34E-05	0.7063550037
1.35E-05	0.7063550037
1.35E-05	0.7065173281
1.36E-05	0.7065173281
1.36E-05	0.7066796526
1.37E-05	0.7066796526
1.37E-05	0.7068419771
1.37E-05	0.7068419771
1.37E-05	0.7070043016
1.37E-05	0.7070043016
1.37E-05	0.7071666261
1.37E-05	0.7071666261
1.37E-05	0.7073289506
1.37E-05	0.7073289506
1.37E-05	0.7074912751
1.38E-05	0.7074912751
1.38E-05	0.7076535995
1.38E-05	0.7076535995
1.38E-05	0.707815924
1.39E-05	0.707815924
1.39E-05	0.7079782485
1.39E-05	0.7079782485
1.39E-05	0.708140573
1.39E-05	0.708140573
1.39E-05	0.7083028975
1.39E-05	0.7083028975
1.39E-05	0.708465222
1.39E-05	0.708465222
1.39E-05	0.7086275465
1.40E-05	0.7086275465
1.40E-05	0.708789871
1.40E-05	0.708789871
1.40E-05	0.7089521954
1.41E-05	0.7089521954
1.41E-05	0.7091145199
1.41E-05	0.7091145199
1.41E-05	0.7092768444
1.42E-05	0.7092768444
1.42E-05	0.7094391689
1.43E-05	0.7094391689
1.43E-05	0.7096014934
1.43E-05	0.7096014934
1.43E-05	0.7097638179
1.44E-05	0.7097638179
1.44E-05	0.7099261424
1.44E-05	0.7099261424
1.44E-05	0.7100884668
1.45E-05	0.7100884668
1.45E-05	0.7102507913
1.45E-05	0.7102507913
1.45E-05	0.7104131158
1.45E-05	0.7104131158
1.45E-05	0.7105754403
1.45E-05	0.7105754403
1.45E-05	0.7107377648
1.46E-05	0.7107377648
1.46E-05	0.7109000893
1.46E-05	0.7109000893
1.46E-05	0.7110624138
1.46E-05	0.7110624138
1.46E-05	0.7112247383
1.47E-05	0.7112247383
1.47E-05	0.7113870627
1.47E-05	0.7113870627
1.47E-05	0.7115493872
1.47E-05	0.7115493872
1.47E-05	0.7117117117
1.47E-05	0.7117117117
1.47E-05	0.7118740362
1.47E-05	0.7118740362
1.47E-05	0.7120363607
1.48E-05	0.7120363607
1.48E-05	0.7121986852
1.48E-05	0.7121986852
1.48E-05	0.7123610097
1.48E-05	0.7123610097
1.48E-05	0.7125233341
1.48E-05	0.7125233341
1.48E-05	0.7126856586
1.48E-05	0.7126856586
1.48E-05	0.7128479831
1.48E-05	0.7128479831
1.48E-05	0.7130103076
1.49E-05	0.7130103076
1.49E-05	0.7131726321
1.49E-05	0.7131726321
1.49E-05	0.7133349566
1.49E-05	0.7133349566
1.49E-05	0.7134972811
1.49E-05	0.7134972811
1.49E-05	0.7136596056
1.49E-05	0.7136596056
1.49E-05	0.71382193
1.50E-05	0.71382193
1.50E-05	0.7139842545
1.50E-05	0.7139842545
1.50E-05	0.714146579
1.50E-05	0.714146579
1.50E-05	0.7143089035
1.50E-05	0.7143089035
1.50E-05	0.714471228
1.51E-05	0.714471228
1.51E-05	0.7146335525
1.52E-05	0.7146335525
1.52E-05	0.714795877
1.52E-05	0.714795877
1.52E-05	0.7149582014
1.52E-05	0.7149582014
1.52E-05	0.7151205259
1.53E-05	0.7151205259
1.53E-05	0.7152828504
1.53E-05	0.7152828504
1.53E-05	0.7154451749
1.54E-05	0.7154451749
1.54E-05	0.7156074994
1.54E-05	0.7156074994
1.54E-05	0.7157698239
1.54E-05	0.7157698239
1.54E-05	0.7159321484
1.54E-05	0.7159321484
1.54E-05	0.7160944729
1.54E-05	0.7160944729
1.54E-05	0.7162567973
1.54E-05	0.7162567973
1.54E-05	0.7164191218
1.54E-05	0.7164191218
1.54E-05	0.7165814463
1.54E-05	0.7165814463
1.54E-05	0.7167437708
1.55E-05	0.7167437708
1.55E-05	0.7169060953
1.55E-05	0.7169060953
1.55E-05	0.7170684198
1.56E-05	0.7170684198
1.56E-05	0.7172307443
1.56E-05	0.7172307443
1.56E-05	0.7173930687
1.57E-05	0.7173930687
1.57E-05	0.7175553932
1.57E-05	0.7175553932
1.57E-05	0.7177177177
1.58E-05	0.7177177177
1.58E-05	0.7178800422
1.59E-05	0.7178800422
1.59E-05	0.7180423667
1.59E-05	0.7180423667
1.59E-05	0.7182046912
1.59E-05	0.7182046912
1.59E-05	0.7183670157
1.60E-05	0.7183670157
1.60E-05	0.7185293402
1.60E-05	0.7185293402
1.60E-05	0.7186916646
1.60E-05	0.7186916646
1.60E-05	0.7188539891
1.61E-05	0.7188539891
1.61E-05	0.7190163136
1.61E-05	0.7190163136
1.61E-05	0.7191786381
1.63E-05	0.7191786381
1.63E-05	0.7193409626
1.63E-05	0.7193409626
1.63E-05	0.7195032871
1.64E-05	0.7195032871
1.64E-05	0.7196656116
1.64E-05	0.7196656116
1.64E-05	0.719827936
1.64E-05	0.719827936
1.64E-05	0.7199902605
1.65E-05	0.7199902605
1.65E-05	0.720152585
1.65E-05	0.720152585
1.65E-05	0.7203149095
1.66E-05	0.7203149095
1.66E-05	0.720477234
1.66E-05	0.720477234
1.66E-05	0.7206395585
1.66E-05	0.7206395585
1.66E-05	0.720801883
1.66E-05	0.720801883
1.66E-05	0.7209642075
1.66E-05	0.7209642075
1.66E-05	0.7211265319
1.67E-05	0.7211265319
1.67E-05	0.7212888564
1.67E-05	0.7212888564
1.67E-05	0.7214511809
1.67E-05	0.7214511809
1.67E-05	0.7216135054
1.67E-05	0.7216135054
1.67E-05	0.7217758299
1.68E-05	0.7217758299
1.68E-05	0.7219381544
1.68E-05	0.7219381544
1.68E-05	0.7221004789
1.68E-05	0.7221004789
1.68E-05	0.7222628033
1.69E-05	0.7222628033
1.69E-05	0.7224251278
1.70E-05	0.7224251278
1.70E-05	0.7225874523
1.70E-05	0.7225874523
1.70E-05	0.7227497768
1.70E-05	0.7227497768
1.70E-05	0.7229121013
1.70E-05	0.7229121013
1.70E-05	0.7230744258
1.71E-05	0.7230744258
1.71E-05	0.7232367503
1.72E-05	0.7232367503
1.72E-05	0.7233990748
1.72E-05	0.7233990748
1.72E-05	0.7235613992
1.73E-05	0.7235613992
1.73E-05	0.7237237237
1.73E-05	0.7237237237
1.73E-05	0.7238860482
1.74E-05	0.7238860482
1.74E-05	0.7240483727
1.75E-05	0.7240483727
1.75E-05	0.7242106972
1.75E-05	0.7242106972
1.75E-05	0.7243730217
1.75E-05	0.7243730217
1.75E-05	0.7245353462
1.75E-05	0.7245353462
1.75E-05	0.7246976706
1.76E-05	0.7246976706
1.76E-05	0.7248599951
1.76E-05	0.7248599951
1.76E-05	0.7250223196
1.76E-05	0.7250223196
1.76E-05	0.7251846441
1.78E-05	0.7251846441
1.78E-05	0.7253469686
1.79E-05	0.7253469686
1.79E-05	0.7255092931
1.80E-05	0.7255092931
1.80E-05	0.7256716176
1.80E-05	0.7256716176
1.80E-05	0.7258339421
1.80E-05	0.7258339421
1.80E-05	0.7259962665
1.81E-05	0.7259962665
1.81E-05	0.726158591
1.81E-05	0.726158591
1.81E-05	0.7263209155
1.81E-05	0.7263209155
1.81E-05	0.72648324
1.81E-05	0.72648324
1.81E-05	0.7266455645
1.81E-05	0.7266455645
1.81E-05	0.726807889
1.81E-05	0.726807889
1.81E-05	0.7269702135
1.81E-05	0.7269702135
1.81E-05	0.7271325379
1.81E-05	0.7271325379
1.81E-05	0.7272948624
1.82E-05	0.7272948624
1.82E-05	0.7274571869
1.82E-05	0.7274571869
1.82E-05	0.7276195114
1.84E-05	0.7276195114
1.84E-05	0.7277818359
1.84E-05	0.7277818359
1.84E-05	0.7279441604
1.84E-05	0.7279441604
1.84E-05	0.7281064849
1.84E-05	0.7281064849
1.84E-05	0.7282688093
1.85E-05	0.7282688093
1.85E-05	0.7284311338
1.85E-05	0.7284311338
1.85E-05	0.7285934583
1.86E-05	0.7285934583
1.86E-05	0.7287557828
1.87E-05	0.7287557828
1.87E-05	0.7289181073
1.87E-05	0.7289181073
1.87E-05	0.7290804318
1.87E-05	0.7290804318
1.87E-05	0.7292427563
1.87E-05	0.7292427563
1.87E-05	0.7294050808
1.87E-05	0.7294050808
1.87E-05	0.7295674052
1.88E-05	0.7295674052
1.88E-05	0.7297297297
1.88E-05	0.7297297297
1.88E-05	0.7298920542
1.88E-05	0.7298920542
1.88E-05	0.7300543787
1.88E-05	0.7300543787
1.88E-05	0.7302167032
1.88E-05	0.7302167032
1.88E-05	0.7303790277
1.89E-05	0.7303790277
1.89E-05	0.7305413522
1.91E-05	0.7305413522
1.91E-05	0.7307036766
1.91E-05	0.7307036766
1.91E-05	0.7308660011
1.91E-05	0.7308660011
1.91E-05	0.7310283256
1.91E-05	0.7310283256
1.91E-05	0.7311906501
1.92E-05	0.7311906501
1.92E-05	0.7313529746
1.92E-05	0.7313529746
1.92E-05	0.7315152991
1.92E-05	0.7315152991
1.92E-05	0.7316776236
1.92E-05	0.7316776236
1.92E-05	0.7318399481
1.92E-05	0.7318399481
1.92E-05	0.7320022725
1.92E-05	0.7320022725
1.92E-05	0.732164597
1.92E-05	0.732164597
1.92E-05	0.7323269215
1.93E-05	0.7323269215
1.93E-05	0.732489246
1.93E-05	0.732489246
1.93E-05	0.7326515705
1.93E-05	0.7326515705
1.93E-05	0.732813895
1.93E-05	0.732813895
1.93E-05	0.7329762195
1.94E-05	0.7329762195
1.94E-05	0.7331385439
1.94E-05	0.7331385439
1.94E-05	0.7333008684
1.94E-05	0.7333008684
1.94E-05	0.7334631929
1.94E-05	0.7334631929
1.94E-05	0.7336255174
1.94E-05	0.7336255174
1.94E-05	0.7337878419
1.94E-05	0.7337878419
1.94E-05	0.7339501664
1.94E-05	0.7339501664
1.94E-05	0.7341124909
1.95E-05	0.7341124909
1.95E-05	0.7342748154
1.95E-05	0.7342748154
1.95E-05	0.7344371398
1.95E-05	0.7344371398
1.95E-05	0.7345994643
1.95E-05	0.7345994643
1.95E-05	0.7347617888
1.96E-05	0.7347617888
1.96E-05	0.7349241133
1.96E-05	0.7349241133
1.96E-05	0.7350864378
1.96E-05	0.7350864378
1.96E-05	0.7352487623
1.96E-05	0.7352487623
1.96E-05	0.7354110868
1.96E-05	0.7354110868
1.96E-05	0.7355734112
1.97E-05	0.7355734112
1.97E-05	0.7357357357
1.97E-05	0.7357357357
1.97E-05	0.7358980602
1.97E-05	0.7358980602
1.97E-05	0.7360603847
1.97E-05	0.7360603847
1.97E-05	0.7362227092
1.97E-05	0.7362227092
1.97E-05	0.7363850337
1.98E-05	0.7363850337
1.98E-05	0.7365473582
1.98E-05	0.7365473582
1.98E-05	0.7367096827
1.98E-05	0.7367096827
1.98E-05	0.7368720071
2.00E-05	0.7368720071
2.00E-05	0.7370343316
2.00E-05	0.7370343316
2.00E-05	0.7371966561
2.01E-05	0.7371966561
2.01E-05	0.7373589806
2.02E-05	0.7373589806
2.02E-05	0.7375213051
2.02E-05	0.7375213051
2.02E-05	0.7376836296
2.03E-05	0.7376836296
2.03E-05	0.7378459541
2.03E-05	0.7378459541
2.03E-05	0.7380082785
2.03E-05	0.7380082785
2.03E-05	0.738170603
2.03E-05	0.738170603
2.03E-05	0.7383329275
2.04E-05	0.7383329275
2.04E-05	0.738495252
2.04E-05	0.738495252
2.04E-05	0.7386575765
2.04E-05	0.7386575765
2.04E-05	0.738819901
2.05E-05	0.738819901
2.05E-05	0.7389822255
2.06E-05	0.7389822255
2.06E-05	0.73914455
2.06E-05	0.73914455
2.06E-05	0.7393068744
2.06E-05	0.7393068744
2.06E-05	0.7394691989
2.07E-05	0.7394691989
2.07E-05	0.7396315234
2.07E-05	0.7396315234
2.07E-05	0.7397938479
2.07E-05	0.7397938479
2.07E-05	0.7399561724
2.07E-05	0.7399561724
2.07E-05	0.7401184969
2.08E-05	0.7401184969
2.08E-05	0.7402808214
2.09E-05	0.7402808214
2.09E-05	0.7404431458
2.10E-05	0.7404431458
2.10E-05	0.7406054703
2.10E-05	0.7406054703
2.10E-05	0.7407677948
2.10E-05	0.7407677948
2.10E-05	0.7409301193
2.10E-05	0.7409301193
2.10E-05	0.7410924438
2.10E-05	0.7410924438
2.10E-05	0.7412547683
2.11E-05	0.7412547683
2.11E-05	0.7414170928
2.12E-05	0.7414170928
2.12E-05	0.7415794173
2.12E-05	0.7415794173
2.12E-05	0.7417417417
2.12E-05	0.7417417417
2.12E-05	0.7419040662
2.12E-05	0.7419040662
2.12E-05	0.7420663907
2.12E-05	0.7420663907
2.12E-05	0.7422287152
2.13E-05	0.7422287152
2.13E-05	0.7423910397
2.13E-05	0.7423910397
2.13E-05	0.7425533642
2.13E-05	0.7425533642
2.13E-05	0.7427156887
2.13E-05	0.7427156887
2.13E-05	0.7428780131
2.15E-05	0.7428780131
2.15E-05	0.7430403376
2.15E-05	0.7430403376
2.15E-05	0.7432026621
2.15E-05	0.7432026621
2.15E-05	0.7433649866
2.15E-05	0.7433649866
2.15E-05	0.7435273111
2.16E-05	0.7435273111
2.16E-05	0.7436896356
2.17E-05	0.7436896356
2.17E-05	0.7438519601
2.17E-05	0.7438519601
2.17E-05	0.7440142846
2.17E-05	0.7440142846
2.17E-05	0.744176609
2.18E-05	0.744176609
2.18E-05	0.7443389335
2.18E-05	0.7443389335
2.18E-05	0.744501258
2.19E-05	0.744501258
2.19E-05	0.7446635825
2.19E-05	0.7446635825
2.19E-05	0.744825907
2.19E-05	0.744825907
2.19E-05	0.7449882315
2.19E-05	0.7449882315
2.19E-05	0.745150556
2.20E-05	0.745150556
2.20E-05	0.7453128804
2.20E-05	0.7453128804
2.20E-05	0.7454752049
2.20E-05	0.7454752049
2.20E-05	0.7456375294
2.21E-05	0.7456375294
2.21E-05	0.7457998539
2.21E-05	0.7457998539
2.21E-05	0.7459621784
2.21E-05	0.7459621784
2.21E-05	0.7461245029
2.24E-05	0.7461245029
2.24E-05	0.7464491519
2.24E-05	0.7464491519
2.24E-05	0.7466114763
2.24E-05	0.7466114763
2.24E-05	0.7469361253
2.25E-05	0.7469361253
2.25E-05	0.7470984498
2.26E-05	0.7470984498
2.26E-05	0.7472607743
2.27E-05	0.7472607743
2.27E-05	0.7474230988
2.27E-05	0.7474230988
2.27E-05	0.7475854233
2.29E-05	0.7475854233
2.29E-05	0.7477477477
2.30E-05	0.7477477477
2.30E-05	0.7479100722
2.31E-05	0.7479100722
2.31E-05	0.7480723967
2.31E-05	0.7480723967
2.31E-05	0.7482347212
2.31E-05	0.7482347212
2.31E-05	0.7483970457
2.32E-05	0.7483970457
2.32E-05	0.7485593702
2.32E-05	0.7485593702
2.32E-05	0.7487216947
2.32E-05	0.7487216947
2.32E-05	0.7488840192
2.33E-05	0.7488840192
2.33E-05	0.7490463436
2.33E-05	0.7490463436
2.33E-05	0.7492086681
2.35E-05	0.7492086681
2.35E-05	0.7493709926
2.36E-05	0.7493709926
2.36E-05	0.7495333171
2.37E-05	0.7495333171
2.37E-05	0.7496956416
2.37E-05	0.7496956416
2.37E-05	0.7498579661
2.38E-05	0.7498579661
2.38E-05	0.7500202906
2.39E-05	0.7500202906
2.39E-05	0.750182615
2.39E-05	0.750182615
2.39E-05	0.7503449395
2.39E-05	0.7503449395
2.39E-05	0.750507264
2.40E-05	0.750507264
2.40E-05	0.7506695885
2.40E-05	0.7506695885
2.40E-05	0.750831913
2.41E-05	0.750831913
2.41E-05	0.7509942375
2.41E-05	0.7509942375
2.41E-05	0.751156562
2.42E-05	0.751156562
2.42E-05	0.7513188865
2.43E-05	0.7513188865
2.43E-05	0.7514812109
2.43E-05	0.7514812109
2.43E-05	0.7516435354
2.46E-05	0.7516435354
2.46E-05	0.7518058599
2.46E-05	0.7518058599
2.46E-05	0.7519681844
2.46E-05	0.7519681844
2.46E-05	0.7521305089
2.46E-05	0.7521305089
2.46E-05	0.7522928334
2.46E-05	0.7522928334
2.46E-05	0.7524551579
2.47E-05	0.7524551579
2.47E-05	0.7526174823
2.47E-05	0.7526174823
2.47E-05	0.7527798068
2.47E-05	0.7527798068
2.47E-05	0.7529421313
2.47E-05	0.7529421313
2.47E-05	0.7531044558
2.48E-05	0.7531044558
2.48E-05	0.7532667803
2.48E-05	0.7532667803
2.48E-05	0.7534291048
2.48E-05	0.7534291048
2.48E-05	0.7535914293
2.49E-05	0.7535914293
2.49E-05	0.7537537538
2.49E-05	0.7537537538
2.49E-05	0.7539160782
2.49E-05	0.7539160782
2.49E-05	0.7540784027
2.49E-05	0.7540784027
2.49E-05	0.7542407272
2.49E-05	0.7542407272
2.49E-05	0.7544030517
2.50E-05	0.7544030517
2.50E-05	0.7545653762
2.51E-05	0.7545653762
2.51E-05	0.7547277007
2.51E-05	0.7547277007
2.51E-05	0.7548900252
2.51E-05	0.7548900252
2.51E-05	0.7550523496
2.52E-05	0.7550523496
2.52E-05	0.7552146741
2.52E-05	0.7552146741
2.52E-05	0.7553769986
2.52E-05	0.7553769986
2.52E-05	0.7555393231
2.52E-05	0.7555393231
2.52E-05	0.7557016476
2.54E-05	0.7557016476
2.54E-05	0.7558639721
2.54E-05	0.7558639721
2.54E-05	0.7560262966
2.54E-05	0.7560262966
2.54E-05	0.7561886211
2.54E-05	0.7561886211
2.54E-05	0.7563509455
2.54E-05	0.7563509455
2.54E-05	0.75651327
2.54E-05	0.75651327
2.54E-05	0.7566755945
2.55E-05	0.7566755945
2.55E-05	0.756837919
2.55E-05	0.756837919
2.55E-05	0.7570002435
2.55E-05	0.7570002435
2.55E-05	0.757162568
2.56E-05	0.757162568
2.56E-05	0.7573248925
2.56E-05	0.7573248925
2.56E-05	0.7574872169
2.56E-05	0.7574872169
2.56E-05	0.7576495414
2.57E-05	0.7576495414
2.57E-05	0.7578118659
2.57E-05	0.7578118659
2.57E-05	0.7579741904
2.57E-05	0.7579741904
2.57E-05	0.7581365149
2.58E-05	0.7581365149
2.58E-05	0.7582988394
2.58E-05	0.7582988394
2.58E-05	0.7584611639
2.59E-05	0.7584611639
2.59E-05	0.7586234884
2.59E-05	0.7586234884
2.59E-05	0.7587858128
2.59E-05	0.7587858128
2.59E-05	0.7589481373
2.59E-05	0.7589481373
2.59E-05	0.7591104618
2.59E-05	0.7591104618
2.59E-05	0.7592727863
2.59E-05	0.7592727863
2.59E-05	0.7594351108
2.59E-05	0.7594351108
2.59E-05	0.7595974353
2.59E-05	0.7595974353
2.59E-05	0.7597597598
2.60E-05	0.7597597598
2.60E-05	0.7599220842
2.60E-05	0.7599220842
2.60E-05	0.7600844087
2.60E-05	0.7600844087
2.60E-05	0.7602467332
2.60E-05	0.7602467332
2.60E-05	0.7604090577
2.61E-05	0.7604090577
2.61E-05	0.7605713822
2.61E-05	0.7605713822
2.61E-05	0.7607337067
2.62E-05	0.7607337067
2.62E-05	0.7608960312
2.62E-05	0.7608960312
2.62E-05	0.7610583557
2.63E-05	0.7610583557
2.63E-05	0.7612206801
2.64E-05	0.7612206801
2.64E-05	0.7613830046
2.64E-05	0.7613830046
2.64E-05	0.7615453291
2.64E-05	0.7615453291
2.64E-05	0.7617076536
2.64E-05	0.7617076536
2.64E-05	0.7618699781
2.65E-05	0.7618699781
2.65E-05	0.7620323026
2.65E-05	0.7620323026
2.65E-05	0.7621946271
2.66E-05	0.7621946271
2.66E-05	0.7623569515
2.66E-05	0.7623569515
2.66E-05	0.762519276
2.68E-05	0.762519276
2.68E-05	0.7626816005
2.68E-05	0.7626816005
2.68E-05	0.762843925
2.68E-05	0.762843925
2.68E-05	0.7630062495
2.68E-05	0.7630062495
2.68E-05	0.763168574
2.68E-05	0.763168574
2.68E-05	0.7633308985
2.70E-05	0.7633308985
2.70E-05	0.763493223
2.70E-05	0.763493223
2.70E-05	0.7636555474
2.71E-05	0.7636555474
2.71E-05	0.7638178719
2.71E-05	0.7638178719
2.71E-05	0.7639801964
2.71E-05	0.7639801964
2.71E-05	0.7641425209
2.71E-05	0.7641425209
2.71E-05	0.7643048454
2.72E-05	0.7643048454
2.72E-05	0.7644671699
2.72E-05	0.7644671699
2.72E-05	0.7646294944
2.72E-05	0.7646294944
2.72E-05	0.7647918188
2.72E-05	0.7647918188
2.72E-05	0.7649541433
2.73E-05	0.7649541433
2.73E-05	0.7651164678
2.73E-05	0.7651164678
2.73E-05	0.7652787923
2.73E-05	0.7652787923
2.73E-05	0.7654411168
2.74E-05	0.7654411168
2.74E-05	0.7656034413
2.74E-05	0.7656034413
2.74E-05	0.7657657658
2.74E-05	0.7657657658
2.74E-05	0.7659280903
2.74E-05	0.7659280903
2.74E-05	0.7660904147
2.75E-05	0.7660904147
2.75E-05	0.7662527392
2.75E-05	0.7662527392
2.75E-05	0.7664150637
2.75E-05	0.7664150637
2.75E-05	0.7665773882
2.75E-05	0.7665773882
2.75E-05	0.7667397127
2.76E-05	0.7667397127
2.76E-05	0.7669020372
2.76E-05	0.7669020372
2.76E-05	0.7670643617
2.76E-05	0.7670643617
2.76E-05	0.7672266861
2.77E-05	0.7672266861
2.77E-05	0.7673890106
2.77E-05	0.7673890106
2.77E-05	0.7675513351
2.78E-05	0.7675513351
2.78E-05	0.7677136596
2.79E-05	0.7677136596
2.79E-05	0.7678759841
2.80E-05	0.7678759841
2.80E-05	0.7680383086
2.80E-05	0.7680383086
2.80E-05	0.7682006331
2.80E-05	0.7682006331
2.80E-05	0.7683629576
2.80E-05	0.7683629576
2.80E-05	0.768525282
2.81E-05	0.768525282
2.81E-05	0.7686876065
2.82E-05	0.7686876065
2.82E-05	0.768849931
2.82E-05	0.768849931
2.82E-05	0.7690122555
2.82E-05	0.7690122555
2.82E-05	0.76917458
2.83E-05	0.76917458
2.83E-05	0.7693369045
2.83E-05	0.7693369045
2.83E-05	0.769499229
2.83E-05	0.769499229
2.83E-05	0.7696615534
2.83E-05	0.7696615534
2.83E-05	0.7698238779
2.84E-05	0.7698238779
2.84E-05	0.7699862024
2.84E-05	0.7699862024
2.84E-05	0.7701485269
2.84E-05	0.7701485269
2.84E-05	0.7703108514
2.86E-05	0.7703108514
2.86E-05	0.7704731759
2.86E-05	0.7704731759
2.86E-05	0.7706355004
2.87E-05	0.7706355004
2.87E-05	0.7707978249
2.88E-05	0.7707978249
2.88E-05	0.7709601493
2.88E-05	0.7709601493
2.88E-05	0.7711224738
2.88E-05	0.7711224738
2.88E-05	0.7712847983
2.88E-05	0.7712847983
2.88E-05	0.7714471228
2.89E-05	0.7714471228
2.89E-05	0.7716094473
2.90E-05	0.7716094473
2.90E-05	0.7717717718
2.90E-05	0.7717717718
2.90E-05	0.7719340963
2.91E-05	0.7719340963
2.91E-05	0.7720964207
2.91E-05	0.7720964207
2.91E-05	0.7722587452
2.92E-05	0.7722587452
2.92E-05	0.7724210697
2.93E-05	0.7724210697
2.93E-05	0.7725833942
2.93E-05	0.7725833942
2.93E-05	0.7727457187
2.93E-05	0.7727457187
2.93E-05	0.7729080432
2.94E-05	0.7729080432
2.94E-05	0.7730703677
2.97E-05	0.7730703677
2.97E-05	0.7732326922
2.97E-05	0.7732326922
2.97E-05	0.7733950166
2.97E-05	0.7733950166
2.97E-05	0.7735573411
2.98E-05	0.7735573411
2.98E-05	0.7737196656
2.98E-05	0.7737196656
2.98E-05	0.7738819901
2.99E-05	0.7738819901
2.99E-05	0.7740443146
3.00E-05	0.7740443146
3.00E-05	0.7742066391
3.01E-05	0.7742066391
3.01E-05	0.7743689636
3.02E-05	0.7743689636
3.02E-05	0.774531288
3.02E-05	0.774531288
3.02E-05	0.7746936125
3.03E-05	0.7746936125
3.03E-05	0.774855937
3.05E-05	0.774855937
3.05E-05	0.7750182615
3.07E-05	0.7750182615
3.07E-05	0.775180586
3.07E-05	0.775180586
3.07E-05	0.7753429105
3.08E-05	0.7753429105
3.08E-05	0.775505235
3.08E-05	0.775505235
3.08E-05	0.7756675595
3.11E-05	0.7756675595
3.11E-05	0.7758298839
3.11E-05	0.7758298839
3.11E-05	0.7759922084
3.12E-05	0.7759922084
3.12E-05	0.7761545329
3.12E-05	0.7761545329
3.12E-05	0.7763168574
3.13E-05	0.7763168574
3.13E-05	0.7764791819
3.13E-05	0.7764791819
3.13E-05	0.7766415064
3.13E-05	0.7766415064
3.13E-05	0.7768038309
3.14E-05	0.7768038309
3.14E-05	0.7769661553
3.14E-05	0.7769661553
3.14E-05	0.7771284798
3.15E-05	0.7771284798
3.15E-05	0.7772908043
3.15E-05	0.7772908043
3.15E-05	0.7774531288
3.15E-05	0.7774531288
3.15E-05	0.7776154533
3.16E-05	0.7776154533
3.16E-05	0.7777777778
3.16E-05	0.7777777778
3.16E-05	0.7779401023
3.16E-05	0.7779401023
3.16E-05	0.7781024268
3.16E-05	0.7781024268
3.16E-05	0.7782647512
3.16E-05	0.7782647512
3.16E-05	0.7784270757
3.18E-05	0.7784270757
3.18E-05	0.7785894002
3.19E-05	0.7785894002
3.19E-05	0.7787517247
3.20E-05	0.7787517247
3.20E-05	0.7789140492
3.20E-05	0.7789140492
3.20E-05	0.7790763737
3.20E-05	0.7790763737
3.20E-05	0.7792386982
3.22E-05	0.7792386982
3.22E-05	0.7794010226
3.23E-05	0.7794010226
3.23E-05	0.7795633471
3.23E-05	0.7795633471
3.23E-05	0.7797256716
3.23E-05	0.7797256716
3.23E-05	0.7798879961
3.25E-05	0.7798879961
3.25E-05	0.7800503206
3.25E-05	0.7800503206
3.25E-05	0.7802126451
3.26E-05	0.7802126451
3.26E-05	0.7803749696
3.27E-05	0.7803749696
3.27E-05	0.7805372941
3.27E-05	0.7805372941
3.27E-05	0.7806996185
3.27E-05	0.7806996185
3.27E-05	0.780861943
3.27E-05	0.780861943
3.27E-05	0.7810242675
3.29E-05	0.7810242675
3.29E-05	0.781186592
3.29E-05	0.781186592
3.29E-05	0.7813489165
3.29E-05	0.7813489165
3.29E-05	0.781511241
3.30E-05	0.781511241
3.30E-05	0.7816735655
3.31E-05	0.7816735655
3.31E-05	0.7818358899
3.33E-05	0.7818358899
3.33E-05	0.7819982144
3.33E-05	0.7819982144
3.33E-05	0.7821605389
3.33E-05	0.7821605389
3.33E-05	0.7823228634
3.33E-05	0.7823228634
3.33E-05	0.7824851879
3.34E-05	0.7824851879
3.34E-05	0.7826475124
3.34E-05	0.7826475124
3.34E-05	0.7828098369
3.35E-05	0.7828098369
3.35E-05	0.7829721614
3.35E-05	0.7829721614
3.35E-05	0.7831344858
3.36E-05	0.7831344858
3.36E-05	0.7832968103
3.37E-05	0.7832968103
3.37E-05	0.7834591348
3.39E-05	0.7834591348
3.39E-05	0.7836214593
3.39E-05	0.7836214593
3.39E-05	0.7837837838
3.40E-05	0.7837837838
3.40E-05	0.7839461083
3.40E-05	0.7839461083
3.40E-05	0.7841084328
3.41E-05	0.7841084328
3.41E-05	0.7842707572
3.41E-05	0.7842707572
3.41E-05	0.7844330817
3.41E-05	0.7844330817
3.41E-05	0.7845954062
3.42E-05	0.7845954062
3.42E-05	0.7847577307
3.43E-05	0.7847577307
3.43E-05	0.7849200552
3.44E-05	0.7849200552
3.44E-05	0.7850823797
3.44E-05	0.7850823797
3.44E-05	0.7852447042
3.44E-05	0.7852447042
3.44E-05	0.7854070287
3.44E-05	0.7854070287
3.44E-05	0.7855693531
3.45E-05	0.7855693531
3.45E-05	0.7857316776
3.45E-05	0.7857316776
3.45E-05	0.7858940021
3.45E-05	0.7858940021
3.45E-05	0.7860563266
3.45E-05	0.7860563266
3.45E-05	0.7862186511
3.47E-05	0.7862186511
3.47E-05	0.7863809756
3.47E-05	0.7863809756
3.47E-05	0.7865433001
3.47E-05	0.7865433001
3.47E-05	0.7867056245
3.47E-05	0.7867056245
3.47E-05	0.786867949
3.48E-05	0.786867949
3.48E-05	0.7870302735
3.48E-05	0.7870302735
3.48E-05	0.787192598
3.48E-05	0.787192598
3.48E-05	0.7873549225
3.49E-05	0.7873549225
3.49E-05	0.787517247
3.49E-05	0.787517247
3.49E-05	0.7876795715
3.49E-05	0.7876795715
3.49E-05	0.787841896
3.50E-05	0.787841896
3.50E-05	0.7880042204
3.52E-05	0.7880042204
3.52E-05	0.7881665449
3.53E-05	0.7881665449
3.53E-05	0.7883288694
3.53E-05	0.7883288694
3.53E-05	0.7884911939
3.54E-05	0.7884911939
3.54E-05	0.7886535184
3.54E-05	0.7886535184
3.54E-05	0.7888158429
3.54E-05	0.7888158429
3.54E-05	0.7889781674
3.54E-05	0.7889781674
3.54E-05	0.7891404918
3.57E-05	0.7891404918
3.57E-05	0.7893028163
3.57E-05	0.7893028163
3.57E-05	0.7894651408
3.58E-05	0.7894651408
3.58E-05	0.7896274653
3.59E-05	0.7896274653
3.59E-05	0.7897897898
3.59E-05	0.7897897898
3.59E-05	0.7899521143
3.60E-05	0.7899521143
3.60E-05	0.7901144388
3.63E-05	0.7901144388
3.63E-05	0.7902767632
3.64E-05	0.7902767632
3.64E-05	0.7904390877
3.64E-05	0.7904390877
3.64E-05	0.7906014122
3.65E-05	0.7906014122
3.65E-05	0.7907637367
3.66E-05	0.7907637367
3.66E-05	0.7909260612
3.67E-05	0.7909260612
3.67E-05	0.7910883857
3.68E-05	0.7910883857
3.68E-05	0.7912507102
3.68E-05	0.7912507102
3.68E-05	0.7914130347
3.69E-05	0.7914130347
3.69E-05	0.7915753591
3.69E-05	0.7915753591
3.69E-05	0.7917376836
3.69E-05	0.7917376836
3.69E-05	0.7919000081
3.72E-05	0.7919000081
3.72E-05	0.7920623326
3.72E-05	0.7920623326
3.72E-05	0.7922246571
3.72E-05	0.7922246571
3.72E-05	0.7923869816
3.74E-05	0.7923869816
3.74E-05	0.7925493061
3.76E-05	0.7925493061
3.76E-05	0.7927116305
3.76E-05	0.7927116305
3.76E-05	0.792873955
3.76E-05	0.792873955
3.76E-05	0.7930362795
3.79E-05	0.7930362795
3.79E-05	0.793198604
3.80E-05	0.793198604
3.80E-05	0.7933609285
3.80E-05	0.7933609285
3.80E-05	0.793523253
3.80E-05	0.793523253
3.80E-05	0.7936855775
3.80E-05	0.7936855775
3.80E-05	0.793847902
3.82E-05	0.793847902
3.82E-05	0.7940102264
3.82E-05	0.7940102264
3.82E-05	0.7941725509
3.85E-05	0.7941725509
3.85E-05	0.7943348754
3.85E-05	0.7943348754
3.85E-05	0.7944971999
3.87E-05	0.7944971999
3.87E-05	0.7946595244
3.87E-05	0.7946595244
3.87E-05	0.7948218489
3.88E-05	0.7948218489
3.88E-05	0.7949841734
3.88E-05	0.7949841734
3.88E-05	0.7951464978
3.89E-05	0.7951464978
3.89E-05	0.7953088223
3.91E-05	0.7953088223
3.91E-05	0.7954711468
3.91E-05	0.7954711468
3.91E-05	0.7956334713
3.92E-05	0.7956334713
3.92E-05	0.7957957958
3.93E-05	0.7957957958
3.93E-05	0.7959581203
3.93E-05	0.7959581203
3.93E-05	0.7961204448
3.94E-05	0.7961204448
3.94E-05	0.7962827693
3.95E-05	0.7962827693
3.95E-05	0.7964450937
4.00E-05	0.7964450937
4.00E-05	0.7966074182
4.01E-05	0.7966074182
4.01E-05	0.7967697427
4.01E-05	0.7967697427
4.01E-05	0.7969320672
4.02E-05	0.7969320672
4.02E-05	0.7970943917
4.02E-05	0.7970943917
4.02E-05	0.7972567162
4.02E-05	0.7972567162
4.02E-05	0.7974190407
4.02E-05	0.7974190407
4.02E-05	0.7975813651
4.02E-05	0.7975813651
4.02E-05	0.7977436896
4.03E-05	0.7977436896
4.03E-05	0.7979060141
4.04E-05	0.7979060141
4.04E-05	0.7980683386
4.04E-05	0.7980683386
4.04E-05	0.7982306631
4.04E-05	0.7982306631
4.04E-05	0.7983929876
4.05E-05	0.7983929876
4.05E-05	0.7985553121
4.05E-05	0.7985553121
4.05E-05	0.7987176366
4.06E-05	0.7987176366
4.06E-05	0.798879961
4.08E-05	0.798879961
4.08E-05	0.7990422855
4.08E-05	0.7990422855
4.08E-05	0.79920461
4.09E-05	0.79920461
4.09E-05	0.7993669345
4.09E-05	0.7993669345
4.09E-05	0.799529259
4.09E-05	0.799529259
4.09E-05	0.7996915835
4.09E-05	0.7996915835
4.09E-05	0.799853908
4.10E-05	0.799853908
4.10E-05	0.8000162324
4.10E-05	0.8000162324
4.10E-05	0.8001785569
4.11E-05	0.8001785569
4.11E-05	0.8003408814
4.12E-05	0.8003408814
4.12E-05	0.8005032059
4.12E-05	0.8005032059
4.12E-05	0.8006655304
4.13E-05	0.8006655304
4.13E-05	0.8008278549
4.13E-05	0.8008278549
4.13E-05	0.8009901794
4.14E-05	0.8009901794
4.14E-05	0.8011525039
4.15E-05	0.8011525039
4.15E-05	0.8013148283
4.15E-05	0.8013148283
4.15E-05	0.8014771528
4.15E-05	0.8014771528
4.15E-05	0.8016394773
4.15E-05	0.8016394773
4.15E-05	0.8018018018
4.18E-05	0.8018018018
4.18E-05	0.8019641263
4.19E-05	0.8019641263
4.19E-05	0.8021264508
4.21E-05	0.8021264508
4.21E-05	0.8022887753
4.22E-05	0.8022887753
4.22E-05	0.8024510997
4.23E-05	0.8024510997
4.23E-05	0.8026134242
4.23E-05	0.8026134242
4.23E-05	0.8027757487
4.24E-05	0.8027757487
4.24E-05	0.8029380732
4.25E-05	0.8029380732
4.25E-05	0.8031003977
4.25E-05	0.8031003977
4.25E-05	0.8032627222
4.25E-05	0.8032627222
4.25E-05	0.8034250467
4.26E-05	0.8034250467
4.26E-05	0.8035873712
4.28E-05	0.8035873712
4.28E-05	0.8037496956
4.29E-05	0.8037496956
4.29E-05	0.8039120201
4.32E-05	0.8039120201
4.32E-05	0.8042366691
4.33E-05	0.8042366691
4.33E-05	0.8043989936
4.33E-05	0.8043989936
4.33E-05	0.8045613181
4.34E-05	0.8045613181
4.34E-05	0.8047236426
4.35E-05	0.8047236426
4.35E-05	0.804885967
4.36E-05	0.804885967
4.36E-05	0.8050482915
4.37E-05	0.8050482915
4.37E-05	0.805210616
4.37E-05	0.805210616
4.37E-05	0.8053729405
4.37E-05	0.8053729405
4.37E-05	0.805535265
4.38E-05	0.805535265
4.38E-05	0.8056975895
4.39E-05	0.8056975895
4.39E-05	0.805859914
4.40E-05	0.805859914
4.40E-05	0.8060222385
4.40E-05	0.8060222385
4.40E-05	0.8061845629
4.40E-05	0.8061845629
4.40E-05	0.8063468874
4.41E-05	0.8063468874
4.41E-05	0.8065092119
4.42E-05	0.8065092119
4.42E-05	0.8066715364
4.42E-05	0.8066715364
4.42E-05	0.8068338609
4.43E-05	0.8068338609
4.43E-05	0.8069961854
4.44E-05	0.8069961854
4.44E-05	0.8071585099
4.44E-05	0.8071585099
4.44E-05	0.8073208343
4.44E-05	0.8073208343
4.44E-05	0.8074831588
4.45E-05	0.8074831588
4.45E-05	0.8076454833
4.45E-05	0.8076454833
4.45E-05	0.8078078078
4.45E-05	0.8078078078
4.45E-05	0.8079701323
4.45E-05	0.8079701323
4.45E-05	0.8081324568
4.48E-05	0.8081324568
4.48E-05	0.8082947813
4.50E-05	0.8082947813
4.50E-05	0.8084571058
4.51E-05	0.8084571058
4.51E-05	0.8086194302
4.51E-05	0.8086194302
4.51E-05	0.8087817547
4.53E-05	0.8087817547
4.53E-05	0.8089440792
4.53E-05	0.8089440792
4.53E-05	0.8091064037
4.53E-05	0.8091064037
4.53E-05	0.8092687282
4.53E-05	0.8092687282
4.53E-05	0.8094310527
4.54E-05	0.8094310527
4.54E-05	0.8095933772
4.56E-05	0.8095933772
4.56E-05	0.8097557016
4.57E-05	0.8097557016
4.57E-05	0.8099180261
4.57E-05	0.8099180261
4.57E-05	0.8100803506
4.57E-05	0.8100803506
4.57E-05	0.8102426751
4.58E-05	0.8102426751
4.58E-05	0.8104049996
4.58E-05	0.8104049996
4.58E-05	0.8105673241
4.59E-05	0.8105673241
4.59E-05	0.8107296486
4.61E-05	0.8107296486
4.61E-05	0.8108919731
4.62E-05	0.8108919731
4.62E-05	0.8110542975
4.62E-05	0.8110542975
4.62E-05	0.811216622
4.63E-05	0.811216622
4.63E-05	0.8113789465
4.64E-05	0.8113789465
4.64E-05	0.811541271
4.64E-05	0.811541271
4.64E-05	0.8117035955
4.64E-05	0.8117035955
4.64E-05	0.81186592
4.64E-05	0.81186592
4.64E-05	0.8120282445
4.64E-05	0.8120282445
4.64E-05	0.8121905689
4.64E-05	0.8121905689
4.64E-05	0.8123528934
4.65E-05	0.8123528934
4.65E-05	0.8125152179
4.65E-05	0.8125152179
4.65E-05	0.8126775424
4.66E-05	0.8126775424
4.66E-05	0.8128398669
4.67E-05	0.8128398669
4.67E-05	0.8130021914
4.67E-05	0.8130021914
4.67E-05	0.8131645159
4.68E-05	0.8131645159
4.68E-05	0.8133268404
4.69E-05	0.8133268404
4.69E-05	0.8134891648
4.70E-05	0.8134891648
4.70E-05	0.8136514893
4.70E-05	0.8136514893
4.70E-05	0.8138138138
4.72E-05	0.8138138138
4.72E-05	0.8139761383
4.72E-05	0.8139761383
4.72E-05	0.8141384628
4.73E-05	0.8141384628
4.73E-05	0.8143007873
4.74E-05	0.8143007873
4.74E-05	0.8144631118
4.74E-05	0.8144631118
4.74E-05	0.8146254362
4.74E-05	0.8146254362
4.74E-05	0.8147877607
4.76E-05	0.8147877607
4.76E-05	0.8149500852
4.76E-05	0.8149500852
4.76E-05	0.8151124097
4.77E-05	0.8151124097
4.77E-05	0.8152747342
4.79E-05	0.8152747342
4.79E-05	0.8154370587
4.79E-05	0.8154370587
4.79E-05	0.8155993832
4.79E-05	0.8155993832
4.79E-05	0.8157617077
4.80E-05	0.8157617077
4.80E-05	0.8159240321
4.80E-05	0.8159240321
4.80E-05	0.8160863566
4.80E-05	0.8160863566
4.80E-05	0.8162486811
4.81E-05	0.8162486811
4.81E-05	0.8164110056
4.82E-05	0.8164110056
4.82E-05	0.8165733301
4.83E-05	0.8165733301
4.83E-05	0.8167356546
4.83E-05	0.8167356546
4.83E-05	0.8168979791
4.84E-05	0.8168979791
4.84E-05	0.8170603035
4.85E-05	0.8170603035
4.85E-05	0.817222628
4.85E-05	0.817222628
4.85E-05	0.8173849525
4.86E-05	0.8173849525
4.86E-05	0.817547277
4.86E-05	0.817547277
4.86E-05	0.8177096015
4.87E-05	0.8177096015
4.87E-05	0.817871926
4.88E-05	0.817871926
4.88E-05	0.8180342505
4.89E-05	0.8180342505
4.89E-05	0.818196575
4.90E-05	0.818196575
4.90E-05	0.8183588994
4.90E-05	0.8183588994
4.90E-05	0.8185212239
4.90E-05	0.8185212239
4.90E-05	0.8186835484
4.91E-05	0.8186835484
4.91E-05	0.8188458729
4.93E-05	0.8188458729
4.93E-05	0.8190081974
4.94E-05	0.8190081974
4.94E-05	0.8191705219
4.95E-05	0.8191705219
4.95E-05	0.8193328464
4.96E-05	0.8193328464
4.96E-05	0.8194951708
4.97E-05	0.8194951708
4.97E-05	0.8196574953
4.98E-05	0.8196574953
4.98E-05	0.8198198198
4.99E-05	0.8198198198
4.99E-05	0.8199821443
4.99E-05	0.8199821443
4.99E-05	0.8201444688
5.00E-05	0.8201444688
5.00E-05	0.8203067933
5.00E-05	0.8203067933
5.00E-05	0.8204691178
5.01E-05	0.8204691178
5.01E-05	0.8206314423
5.02E-05	0.8206314423
5.02E-05	0.8207937667
5.02E-05	0.8207937667
5.02E-05	0.8209560912
5.06E-05	0.8209560912
5.06E-05	0.8211184157
5.06E-05	0.8211184157
5.06E-05	0.8212807402
5.06E-05	0.8212807402
5.06E-05	0.8214430647
5.06E-05	0.8214430647
5.06E-05	0.8216053892
5.07E-05	0.8216053892
5.07E-05	0.8217677137
5.07E-05	0.8217677137
5.07E-05	0.8219300381
5.08E-05	0.8219300381
5.08E-05	0.8220923626
5.10E-05	0.8220923626
5.10E-05	0.8222546871
5.11E-05	0.8222546871
5.11E-05	0.8224170116
5.11E-05	0.8224170116
5.11E-05	0.8225793361
5.13E-05	0.8225793361
5.13E-05	0.8227416606
5.13E-05	0.8227416606
5.13E-05	0.8229039851
5.13E-05	0.8229039851
5.13E-05	0.8230663096
5.16E-05	0.8230663096
5.16E-05	0.823228634
5.16E-05	0.823228634
5.16E-05	0.8233909585
5.18E-05	0.8233909585
5.18E-05	0.823553283
5.18E-05	0.823553283
5.18E-05	0.8237156075
5.19E-05	0.8237156075
5.19E-05	0.823877932
5.20E-05	0.823877932
5.20E-05	0.8240402565
5.20E-05	0.8240402565
5.20E-05	0.824202581
5.23E-05	0.824202581
5.23E-05	0.8243649054
5.23E-05	0.8243649054
5.23E-05	0.8245272299
5.24E-05	0.8245272299
5.24E-05	0.8246895544
5.27E-05	0.8246895544
5.27E-05	0.8248518789
5.29E-05	0.8248518789
5.29E-05	0.8250142034
5.31E-05	0.8250142034
5.31E-05	0.8251765279
5.34E-05	0.8251765279
5.34E-05	0.8253388524
5.34E-05	0.8253388524
5.34E-05	0.8255011769
5.34E-05	0.8255011769
5.34E-05	0.8256635013
5.35E-05	0.8256635013
5.35E-05	0.8258258258
5.36E-05	0.8258258258
5.36E-05	0.8259881503
5.37E-05	0.8259881503
5.37E-05	0.8261504748
5.41E-05	0.8261504748
5.41E-05	0.8263127993
5.41E-05	0.8263127993
5.41E-05	0.8264751238
5.42E-05	0.8264751238
5.42E-05	0.8266374483
5.42E-05	0.8266374483
5.42E-05	0.8267997727
5.44E-05	0.8267997727
5.44E-05	0.8269620972
5.44E-05	0.8269620972
5.44E-05	0.8271244217
5.45E-05	0.8271244217
5.45E-05	0.8272867462
5.52E-05	0.8272867462
5.52E-05	0.8274490707
5.52E-05	0.8274490707
5.52E-05	0.8276113952
5.54E-05	0.8276113952
5.54E-05	0.8277737197
5.57E-05	0.8277737197
5.57E-05	0.8279360442
5.57E-05	0.8279360442
5.57E-05	0.8280983686
5.58E-05	0.8280983686
5.58E-05	0.8282606931
5.59E-05	0.8282606931
5.59E-05	0.8284230176
5.59E-05	0.8284230176
5.59E-05	0.8285853421
5.60E-05	0.8285853421
5.60E-05	0.8287476666
5.62E-05	0.8287476666
5.62E-05	0.8289099911
5.62E-05	0.8289099911
5.62E-05	0.8290723156
5.62E-05	0.8290723156
5.62E-05	0.82923464
5.64E-05	0.82923464
5.64E-05	0.8293969645
5.64E-05	0.8293969645
5.64E-05	0.829559289
5.64E-05	0.829559289
5.64E-05	0.8297216135
5.64E-05	0.8297216135
5.64E-05	0.829883938
5.65E-05	0.829883938
5.65E-05	0.8300462625
5.67E-05	0.8300462625
5.67E-05	0.830208587
5.68E-05	0.830208587
5.68E-05	0.8303709115
5.69E-05	0.8303709115
5.69E-05	0.8305332359
5.70E-05	0.8305332359
5.70E-05	0.8306955604
5.70E-05	0.8306955604
5.70E-05	0.8308578849
5.70E-05	0.8308578849
5.70E-05	0.8310202094
5.71E-05	0.8310202094
5.71E-05	0.8311825339
5.71E-05	0.8311825339
5.71E-05	0.8313448584
5.71E-05	0.8313448584
5.71E-05	0.8315071829
5.71E-05	0.8315071829
5.71E-05	0.8316695073
5.72E-05	0.8316695073
5.72E-05	0.8318318318
5.72E-05	0.8318318318
5.72E-05	0.8319941563
5.73E-05	0.8319941563
5.73E-05	0.8321564808
5.75E-05	0.8321564808
5.75E-05	0.8323188053
5.75E-05	0.8323188053
5.75E-05	0.8324811298
5.79E-05	0.8324811298
5.79E-05	0.8326434543
5.84E-05	0.8326434543
5.84E-05	0.8328057788
5.85E-05	0.8328057788
5.85E-05	0.8329681032
5.86E-05	0.8329681032
5.86E-05	0.8331304277
5.88E-05	0.8331304277
5.88E-05	0.8332927522
5.95E-05	0.8332927522
5.95E-05	0.8334550767
5.98E-05	0.8334550767
5.98E-05	0.8336174012
5.99E-05	0.8336174012
5.99E-05	0.8337797257
6.01E-05	0.8337797257
6.01E-05	0.8339420502
6.01E-05	0.8339420502
6.01E-05	0.8341043746
6.01E-05	0.8341043746
6.01E-05	0.8342666991
6.01E-05	0.8342666991
6.01E-05	0.8344290236
6.02E-05	0.8344290236
6.02E-05	0.8345913481
6.02E-05	0.8345913481
6.02E-05	0.8347536726
6.03E-05	0.8347536726
6.03E-05	0.8349159971
6.05E-05	0.8349159971
6.05E-05	0.8350783216
6.06E-05	0.8350783216
6.06E-05	0.8352406461
6.06E-05	0.8352406461
6.06E-05	0.8354029705
6.07E-05	0.8354029705
6.07E-05	0.835565295
6.08E-05	0.835565295
6.08E-05	0.8357276195
6.10E-05	0.8357276195
6.10E-05	0.835889944
6.12E-05	0.835889944
6.12E-05	0.8360522685
6.13E-05	0.8360522685
6.13E-05	0.836214593
6.14E-05	0.836214593
6.14E-05	0.8363769175
6.14E-05	0.8363769175
6.14E-05	0.8365392419
6.16E-05	0.8365392419
6.16E-05	0.8367015664
6.17E-05	0.8367015664
6.17E-05	0.8368638909
6.18E-05	0.8368638909
6.18E-05	0.8370262154
6.19E-05	0.8370262154
6.19E-05	0.8371885399
6.20E-05	0.8371885399
6.20E-05	0.8373508644
6.20E-05	0.8373508644
6.20E-05	0.8375131889
6.22E-05	0.8375131889
6.22E-05	0.8376755134
6.22E-05	0.8376755134
6.22E-05	0.8378378378
6.22E-05	0.8378378378
6.22E-05	0.8380001623
6.22E-05	0.8380001623
6.22E-05	0.8381624868
6.24E-05	0.8381624868
6.24E-05	0.8383248113
6.27E-05	0.8383248113
6.27E-05	0.8384871358
6.27E-05	0.8384871358
6.27E-05	0.8386494603
6.28E-05	0.8386494603
6.28E-05	0.8388117848
6.28E-05	0.8388117848
6.28E-05	0.8389741092
6.29E-05	0.8389741092
6.29E-05	0.8391364337
6.30E-05	0.8391364337
6.30E-05	0.8392987582
6.30E-05	0.8392987582
6.30E-05	0.8394610827
6.32E-05	0.8394610827
6.32E-05	0.8396234072
6.32E-05	0.8396234072
6.32E-05	0.8397857317
6.34E-05	0.8397857317
6.34E-05	0.8399480562
6.35E-05	0.8399480562
6.35E-05	0.8401103807
6.35E-05	0.8401103807
6.35E-05	0.8402727051
6.36E-05	0.8402727051
6.36E-05	0.8404350296
6.36E-05	0.8404350296
6.36E-05	0.8405973541
6.39E-05	0.8405973541
6.39E-05	0.8407596786
6.40E-05	0.8407596786
6.40E-05	0.8409220031
6.41E-05	0.8409220031
6.41E-05	0.8410843276
6.45E-05	0.8410843276
6.45E-05	0.8412466521
6.45E-05	0.8412466521
6.45E-05	0.8414089765
6.45E-05	0.8414089765
6.45E-05	0.841571301
6.47E-05	0.841571301
6.47E-05	0.8417336255
6.48E-05	0.8417336255
6.48E-05	0.84189595
6.48E-05	0.84189595
6.48E-05	0.8420582745
6.48E-05	0.8420582745
6.48E-05	0.842220599
6.50E-05	0.842220599
6.50E-05	0.8423829235
6.51E-05	0.8423829235
6.51E-05	0.842545248
6.52E-05	0.842545248
6.52E-05	0.8427075724
6.54E-05	0.8427075724
6.54E-05	0.8428698969
6.56E-05	0.8428698969
6.56E-05	0.8430322214
6.58E-05	0.8430322214
6.58E-05	0.8431945459
6.58E-05	0.8431945459
6.58E-05	0.8433568704
6.62E-05	0.8433568704
6.62E-05	0.8435191949
6.62E-05	0.8435191949
6.62E-05	0.8436815194
6.62E-05	0.8436815194
6.62E-05	0.8438438438
6.63E-05	0.8438438438
6.63E-05	0.8440061683
6.63E-05	0.8440061683
6.63E-05	0.8441684928
6.64E-05	0.8441684928
6.64E-05	0.8443308173
6.64E-05	0.8443308173
6.64E-05	0.8444931418
6.65E-05	0.8444931418
6.65E-05	0.8446554663
6.65E-05	0.8446554663
6.65E-05	0.8448177908
6.67E-05	0.8448177908
6.67E-05	0.8449801153
6.71E-05	0.8449801153
6.71E-05	0.8451424397
6.72E-05	0.8451424397
6.72E-05	0.8453047642
6.72E-05	0.8453047642
6.72E-05	0.8454670887
6.72E-05	0.8454670887
6.72E-05	0.8456294132
6.74E-05	0.8456294132
6.74E-05	0.8457917377
6.75E-05	0.8457917377
6.75E-05	0.8459540622
6.75E-05	0.8459540622
6.75E-05	0.8461163867
6.78E-05	0.8461163867
6.78E-05	0.8462787111
6.79E-05	0.8462787111
6.79E-05	0.8464410356
6.80E-05	0.8464410356
6.80E-05	0.8466033601
6.83E-05	0.8466033601
6.83E-05	0.8467656846
6.84E-05	0.8467656846
6.84E-05	0.8469280091
6.84E-05	0.8469280091
6.84E-05	0.8470903336
6.85E-05	0.8470903336
6.85E-05	0.8472526581
6.87E-05	0.8472526581
6.87E-05	0.8474149826
6.90E-05	0.8474149826
6.90E-05	0.847577307
6.91E-05	0.847577307
6.91E-05	0.8477396315
6.91E-05	0.8477396315
6.91E-05	0.847901956
6.93E-05	0.847901956
6.93E-05	0.8480642805
6.94E-05	0.8480642805
6.94E-05	0.848226605
6.94E-05	0.848226605
6.94E-05	0.8483889295
6.96E-05	0.8483889295
6.96E-05	0.848551254
6.98E-05	0.848551254
6.98E-05	0.8487135784
6.98E-05	0.8487135784
6.98E-05	0.8488759029
6.98E-05	0.8488759029
6.98E-05	0.8490382274
6.99E-05	0.8490382274
6.99E-05	0.8492005519
7.00E-05	0.8492005519
7.00E-05	0.8493628764
7.02E-05	0.8493628764
7.02E-05	0.8495252009
7.05E-05	0.8495252009
7.05E-05	0.8496875254
7.06E-05	0.8496875254
7.06E-05	0.8498498498
7.07E-05	0.8498498498
7.07E-05	0.8500121743
7.08E-05	0.8500121743
7.08E-05	0.8501744988
7.12E-05	0.8501744988
7.12E-05	0.8503368233
7.12E-05	0.8503368233
7.12E-05	0.8504991478
7.13E-05	0.8504991478
7.13E-05	0.8506614723
7.15E-05	0.8506614723
7.15E-05	0.8508237968
7.16E-05	0.8508237968
7.16E-05	0.8509861213
7.17E-05	0.8509861213
7.17E-05	0.8511484457
7.18E-05	0.8511484457
7.18E-05	0.8513107702
7.22E-05	0.8513107702
7.22E-05	0.8514730947
7.26E-05	0.8514730947
7.26E-05	0.8516354192
7.26E-05	0.8516354192
7.26E-05	0.8517977437
7.27E-05	0.8517977437
7.27E-05	0.8519600682
7.28E-05	0.8519600682
7.28E-05	0.8521223927
7.28E-05	0.8521223927
7.28E-05	0.8522847171
7.28E-05	0.8522847171
7.28E-05	0.8524470416
7.30E-05	0.8524470416
7.30E-05	0.8526093661
7.31E-05	0.8526093661
7.31E-05	0.8527716906
7.31E-05	0.8527716906
7.31E-05	0.8529340151
7.36E-05	0.8529340151
7.36E-05	0.8530963396
7.38E-05	0.8530963396
7.38E-05	0.8532586641
7.39E-05	0.8532586641
7.39E-05	0.8534209886
7.40E-05	0.8534209886
7.40E-05	0.853583313
7.44E-05	0.853583313
7.44E-05	0.8537456375
7.44E-05	0.8537456375
7.44E-05	0.853907962
7.45E-05	0.853907962
7.45E-05	0.8540702865
7.46E-05	0.8540702865
7.46E-05	0.854232611
7.47E-05	0.854232611
7.47E-05	0.8543949355
7.48E-05	0.8543949355
7.48E-05	0.85455726
7.50E-05	0.85455726
7.50E-05	0.8547195844
7.51E-05	0.8547195844
7.51E-05	0.8548819089
7.52E-05	0.8548819089
7.52E-05	0.8550442334
7.54E-05	0.8550442334
7.54E-05	0.8552065579
7.54E-05	0.8552065579
7.54E-05	0.8553688824
7.56E-05	0.8553688824
7.56E-05	0.8555312069
7.57E-05	0.8555312069
7.57E-05	0.8556935314
7.57E-05	0.8556935314
7.57E-05	0.8558558559
7.59E-05	0.8558558559
7.59E-05	0.8560181803
7.60E-05	0.8560181803
7.60E-05	0.8561805048
7.62E-05	0.8561805048
7.62E-05	0.8563428293
7.62E-05	0.8563428293
7.62E-05	0.8565051538
7.63E-05	0.8565051538
7.63E-05	0.8566674783
7.64E-05	0.8566674783
7.64E-05	0.8568298028
7.64E-05	0.8568298028
7.64E-05	0.8569921273
7.65E-05	0.8569921273
7.65E-05	0.8571544517
7.69E-05	0.8571544517
7.69E-05	0.8573167762
7.71E-05	0.8573167762
7.71E-05	0.8574791007
7.72E-05	0.8574791007
7.72E-05	0.8576414252
7.72E-05	0.8576414252
7.72E-05	0.8578037497
7.74E-05	0.8578037497
7.74E-05	0.8579660742
7.75E-05	0.8579660742
7.75E-05	0.8581283987
7.75E-05	0.8581283987
7.75E-05	0.8582907232
7.78E-05	0.8582907232
7.78E-05	0.8584530476
7.79E-05	0.8584530476
7.79E-05	0.8586153721
7.80E-05	0.8586153721
7.80E-05	0.8587776966
7.82E-05	0.8587776966
7.82E-05	0.8589400211
7.90E-05	0.8589400211
7.90E-05	0.8591023456
7.91E-05	0.8591023456
7.91E-05	0.8592646701
7.94E-05	0.8592646701
7.94E-05	0.8594269946
7.95E-05	0.8594269946
7.95E-05	0.859589319
7.96E-05	0.859589319
7.96E-05	0.8597516435
7.96E-05	0.8597516435
7.96E-05	0.859913968
8.01E-05	0.859913968
8.01E-05	0.8600762925
8.04E-05	0.8600762925
8.04E-05	0.860238617
8.05E-05	0.860238617
8.05E-05	0.8604009415
8.09E-05	0.8604009415
8.09E-05	0.860563266
8.12E-05	0.860563266
8.12E-05	0.8607255905
8.12E-05	0.8607255905
8.12E-05	0.8608879149
8.15E-05	0.8608879149
8.15E-05	0.8610502394
8.16E-05	0.8610502394
8.16E-05	0.8612125639
8.18E-05	0.8612125639
8.18E-05	0.8613748884
8.19E-05	0.8613748884
8.19E-05	0.8615372129
8.20E-05	0.8615372129
8.20E-05	0.8616995374
8.21E-05	0.8616995374
8.21E-05	0.8618618619
8.22E-05	0.8618618619
8.22E-05	0.8620241863
8.22E-05	0.8620241863
8.22E-05	0.8621865108
8.23E-05	0.8621865108
8.23E-05	0.8623488353
8.24E-05	0.8623488353
8.24E-05	0.8625111598
8.24E-05	0.8625111598
8.24E-05	0.8626734843
8.24E-05	0.8626734843
8.24E-05	0.8628358088
8.25E-05	0.8628358088
8.25E-05	0.8629981333
8.33E-05	0.8629981333
8.33E-05	0.8631604578
8.34E-05	0.8631604578
8.34E-05	0.8633227822
8.34E-05	0.8633227822
8.34E-05	0.8634851067
8.34E-05	0.8634851067
8.34E-05	0.8636474312
8.37E-05	0.8636474312
8.37E-05	0.8638097557
8.39E-05	0.8638097557
8.39E-05	0.8639720802
8.39E-05	0.8639720802
8.39E-05	0.8641344047
8.40E-05	0.8641344047
8.40E-05	0.8642967292
8.47E-05	0.8642967292
8.47E-05	0.8644590536
8.47E-05	0.8644590536
8.47E-05	0.8646213781
8.47E-05	0.8646213781
8.47E-05	0.8647837026
8.48E-05	0.8647837026
8.48E-05	0.8649460271
8.49E-05	0.8649460271
8.49E-05	0.8651083516
8.53E-05	0.8651083516
8.53E-05	0.8652706761
8.53E-05	0.8652706761
8.53E-05	0.8654330006
8.55E-05	0.8654330006
8.55E-05	0.8655953251
8.56E-05	0.8655953251
8.56E-05	0.8657576495
8.56E-05	0.8657576495
8.56E-05	0.865919974
8.59E-05	0.865919974
8.59E-05	0.8660822985
8.59E-05	0.8660822985
8.59E-05	0.866244623
8.60E-05	0.866244623
8.60E-05	0.8664069475
8.62E-05	0.8664069475
8.62E-05	0.866569272
8.64E-05	0.866569272
8.64E-05	0.8667315965
8.69E-05	0.8667315965
8.69E-05	0.8668939209
8.70E-05	0.8668939209
8.70E-05	0.8670562454
8.71E-05	0.8670562454
8.71E-05	0.8672185699
8.76E-05	0.8672185699
8.76E-05	0.8673808944
8.77E-05	0.8673808944
8.77E-05	0.8675432189
8.79E-05	0.8675432189
8.79E-05	0.8677055434
8.81E-05	0.8677055434
8.81E-05	0.8678678679
8.81E-05	0.8678678679
8.81E-05	0.8680301924
8.83E-05	0.8680301924
8.83E-05	0.8681925168
8.84E-05	0.8681925168
8.84E-05	0.8683548413
8.88E-05	0.8683548413
8.88E-05	0.8685171658
8.94E-05	0.8685171658
8.94E-05	0.8686794903
8.94E-05	0.8686794903
8.94E-05	0.8688418148
8.97E-05	0.8688418148
8.97E-05	0.8690041393
8.98E-05	0.8690041393
8.98E-05	0.8691664638
9.00E-05	0.8691664638
9.00E-05	0.8693287882
9.01E-05	0.8693287882
9.01E-05	0.8694911127
9.03E-05	0.8694911127
9.03E-05	0.8696534372
9.05E-05	0.8696534372
9.05E-05	0.8698157617
9.08E-05	0.8698157617
9.08E-05	0.8699780862
9.11E-05	0.8699780862
9.11E-05	0.8701404107
9.16E-05	0.8701404107
9.16E-05	0.8703027352
9.17E-05	0.8703027352
9.17E-05	0.8704650597
9.17E-05	0.8704650597
9.17E-05	0.8706273841
9.20E-05	0.8706273841
9.20E-05	0.8707897086
9.21E-05	0.8707897086
9.21E-05	0.8709520331
9.23E-05	0.8709520331
9.23E-05	0.8711143576
9.25E-05	0.8711143576
9.25E-05	0.8712766821
9.27E-05	0.8712766821
9.27E-05	0.8714390066
9.27E-05	0.8714390066
9.27E-05	0.8716013311
9.27E-05	0.8716013311
9.27E-05	0.8717636555
9.33E-05	0.8717636555
9.33E-05	0.87192598
9.46E-05	0.87192598
9.46E-05	0.8720883045
9.46E-05	0.8720883045
9.46E-05	0.872250629
9.48E-05	0.872250629
9.48E-05	0.8724129535
9.49E-05	0.8724129535
9.49E-05	0.872575278
9.54E-05	0.872575278
9.54E-05	0.8727376025
9.54E-05	0.8727376025
9.54E-05	0.872899927
9.56E-05	0.872899927
9.56E-05	0.8730622514
9.56E-05	0.8730622514
9.56E-05	0.8732245759
9.57E-05	0.8732245759
9.57E-05	0.8733869004
9.57E-05	0.8733869004
9.57E-05	0.8735492249
9.57E-05	0.8735492249
9.57E-05	0.8737115494
9.58E-05	0.8737115494
9.58E-05	0.8738738739
9.60E-05	0.8738738739
9.60E-05	0.8740361984
9.61E-05	0.8740361984
9.61E-05	0.8741985228
9.62E-05	0.8741985228
9.62E-05	0.8743608473
9.66E-05	0.8743608473
9.66E-05	0.8745231718
9.68E-05	0.8745231718
9.68E-05	0.8746854963
9.70E-05	0.8746854963
9.70E-05	0.8748478208
9.71E-05	0.8748478208
9.71E-05	0.8750101453
9.73E-05	0.8750101453
9.73E-05	0.8751724698
9.74E-05	0.8751724698
9.74E-05	0.8753347943
9.75E-05	0.8753347943
9.75E-05	0.8754971187
9.75E-05	0.8754971187
9.75E-05	0.8756594432
9.77E-05	0.8756594432
9.77E-05	0.8758217677
9.79E-05	0.8758217677
9.79E-05	0.8759840922
9.80E-05	0.8759840922
9.80E-05	0.8761464167
9.82E-05	0.8761464167
9.82E-05	0.8763087412
9.82E-05	0.8763087412
9.82E-05	0.8764710657
9.83E-05	0.8764710657
9.83E-05	0.8766333901
9.85E-05	0.8766333901
9.85E-05	0.8767957146
9.85E-05	0.8767957146
9.85E-05	0.8769580391
9.85E-05	0.8769580391
9.85E-05	0.8771203636
9.85E-05	0.8771203636
9.85E-05	0.8772826881
9.88E-05	0.8772826881
9.88E-05	0.8774450126
9.88E-05	0.8774450126
9.88E-05	0.8776073371
9.89E-05	0.8776073371
9.89E-05	0.8777696616
9.91E-05	0.8777696616
9.91E-05	0.877931986
9.92E-05	0.877931986
9.92E-05	0.8780943105
9.94E-05	0.8780943105
9.94E-05	0.878256635
9.97E-05	0.878256635
9.97E-05	0.8784189595
0.0001000341297	0.8784189595
0.0001000341297	0.878581284
0.0001000586132	0.878581284
0.0001000586132	0.8787436085
0.0001004870238	0.8787436085
0.0001004870238	0.878905933
0.0001015110321	0.878905933
0.0001015110321	0.8790682574
0.0001015281206	0.8790682574
0.0001015281206	0.8792305819
0.0001030167151	0.8792305819
0.0001030167151	0.8793929064
0.0001040169395	0.8793929064
0.0001040169395	0.8795552309
0.0001040885911	0.8795552309
0.0001040885911	0.8797175554
0.0001047649342	0.8797175554
0.0001047649342	0.8798798799
0.0001048651665	0.8798798799
0.0001048651665	0.8800422044
0.0001062451344	0.8800422044
0.0001062451344	0.8802045289
0.0001067213127	0.8802045289
0.0001067213127	0.8803668533
0.0001071415289	0.8803668533
0.0001071415289	0.8805291778
0.0001076705715	0.8805291778
0.0001076705715	0.8806915023
0.0001077230361	0.8806915023
0.0001077230361	0.8808538268
0.0001084546419	0.8808538268
0.0001084546419	0.8810161513
0.0001092325165	0.8810161513
0.0001092325165	0.8811784758
0.0001093707231	0.8811784758
0.0001093707231	0.8813408003
0.0001095144261	0.8813408003
0.0001095144261	0.8815031247
0.0001104578888	0.8815031247
0.0001104578888	0.8816654492
0.0001106166815	0.8816654492
0.0001106166815	0.8818277737
0.0001109944264	0.8818277737
0.0001109944264	0.8819900982
0.0001113123117	0.8819900982
0.0001113123117	0.8821524227
0.0001115001847	0.8821524227
0.0001115001847	0.8823147472
0.0001116919552	0.8823147472
0.0001116919552	0.8824770717
0.0001119029127	0.8824770717
0.0001119029127	0.8826393962
0.0001120167358	0.8826393962
0.0001120167358	0.8828017206
0.0001120450167	0.8828017206
0.0001120450167	0.8829640451
0.0001128088008	0.8829640451
0.0001128088008	0.8831263696
0.000112968393	0.8831263696
0.000112968393	0.8832886941
0.0001138327092	0.8832886941
0.0001138327092	0.8834510186
0.000114123113	0.8834510186
0.000114123113	0.8836133431
0.0001141508943	0.8836133431
0.0001141508943	0.8837756676
0.0001149005879	0.8837756676
0.0001149005879	0.883937992
0.0001152233698	0.883937992
0.0001152233698	0.8841003165
0.0001154402234	0.8841003165
0.0001154402234	0.884262641
0.0001160932822	0.884262641
0.0001160932822	0.8844249655
0.0001165013066	0.8844249655
0.0001165013066	0.88458729
0.0001170512352	0.88458729
0.0001170512352	0.8847496145
0.0001176502306	0.8847496145
0.0001176502306	0.884911939
0.0001176839078	0.884911939
0.0001176839078	0.8850742635
0.0001178281104	0.8850742635
0.0001178281104	0.8852365879
0.0001178751786	0.8852365879
0.0001178751786	0.8853989124
0.0001180277755	0.8853989124
0.0001180277755	0.8855612369
0.0001182973934	0.8855612369
0.0001182973934	0.8857235614
0.0001192089777	0.8857235614
0.0001192089777	0.8858858859
0.0001193847589	0.8858858859
0.0001193847589	0.8860482104
0.0001193989494	0.8860482104
0.0001193989494	0.8862105349
0.0001196061094	0.8862105349
0.0001196061094	0.8863728593
0.0001196062094	0.8863728593
0.0001196062094	0.8865351838
0.0001197406186	0.8865351838
0.0001197406186	0.8866975083
0.0001201304552	0.8866975083
0.0001201304552	0.8868598328
0.0001203907794	0.8868598328
0.0001203907794	0.8870221573
0.0001206330158	0.8870221573
0.0001206330158	0.8871844818
0.000121403995	0.8871844818
0.000121403995	0.8873468063
0.0001215023286	0.8873468063
0.0001215023286	0.8875091308
0.0001223656454	0.8875091308
0.0001223656454	0.8876714552
0.0001224404949	0.8876714552
0.0001224404949	0.8878337797
0.0001226271688	0.8878337797
0.0001226271688	0.8879961042
0.0001229341614	0.8879961042
0.0001229341614	0.8881584287
0.0001230119089	0.8881584287
0.0001230119089	0.8883207532
0.000123362572	0.8883207532
0.000123362572	0.8884830777
0.0001246446061	0.8884830777
0.0001246446061	0.8886454022
0.0001246769842	0.8886454022
0.0001246769842	0.8888077266
0.0001247562307	0.8888077266
0.0001247562307	0.8889700511
0.0001254923334	0.8889700511
0.0001254923334	0.8891323756
0.00012561585	0.8891323756
0.00012561585	0.8892947001
0.0001264564822	0.8892947001
0.0001264564822	0.8894570246
0.0001278020733	0.8894570246
0.0001278020733	0.8896193491
0.0001283187243	0.8896193491
0.0001283187243	0.8897816736
0.0001285512672	0.8897816736
0.0001285512672	0.8899439981
0.0001297889312	0.8899439981
0.0001297889312	0.8901063225
0.0001301516862	0.8901063225
0.0001301516862	0.890268647
0.000130270406	0.890268647
0.000130270406	0.8904309715
0.0001302746032	0.8904309715
0.0001302746032	0.890593296
0.000130304383	0.890593296
0.000130304383	0.8907556205
0.0001305829948	0.8907556205
0.0001305829948	0.890917945
0.0001310556756	0.890917945
0.0001310556756	0.8910802695
0.0001310957485	0.8910802695
0.0001310957485	0.8912425939
0.0001311460145	0.8912425939
0.0001311460145	0.8914049184
0.000131201577	0.8914049184
0.000131201577	0.8915672429
0.0001321144604	0.8915672429
0.0001321144604	0.8917295674
0.0001321763186	0.8917295674
0.0001321763186	0.8918918919
0.0001323865766	0.8918918919
0.0001323865766	0.8920542164
0.0001325334773	0.8920542164
0.0001325334773	0.8922165409
0.0001327346415	0.8922165409
0.0001327346415	0.8923788654
0.0001332914653	0.8923788654
0.0001332914653	0.8925411898
0.0001333329373	0.8925411898
0.0001333329373	0.8927035143
0.0001333835032	0.8927035143
0.0001333835032	0.8928658388
0.0001340717383	0.8928658388
0.0001340717383	0.8930281633
0.0001348060423	0.8930281633
0.0001348060423	0.8931904878
0.0001362308799	0.8931904878
0.0001362308799	0.8933528123
0.0001363443032	0.8933528123
0.0001363443032	0.8935151368
0.0001368830393	0.8935151368
0.0001368830393	0.8936774612
0.0001371860347	0.8936774612
0.0001371860347	0.8938397857
0.0001372214108	0.8938397857
0.0001372214108	0.8940021102
0.0001382999822	0.8940021102
0.0001382999822	0.8941644347
0.0001389149668	0.8941644347
0.0001389149668	0.8943267592
0.0001399714532	0.8943267592
0.0001399714532	0.8944890837
0.0001400400069	0.8944890837
0.0001400400069	0.8946514082
0.0001401491332	0.8946514082
0.0001401491332	0.8948137327
0.0001405305755	0.8948137327
0.0001405305755	0.8949760571
0.0001405552589	0.8949760571
0.0001405552589	0.8951383816
0.0001406788754	0.8951383816
0.0001406788754	0.8953007061
0.0001406887687	0.8953007061
0.0001406887687	0.8954630306
0.0001410061543	0.8954630306
0.0001410061543	0.8956253551
0.0001420105758	0.8956253551
0.0001420105758	0.8957876796
0.0001423424517	0.8957876796
0.0001423424517	0.8959500041
0.0001425749946	0.8959500041
0.0001425749946	0.8961123285
0.0001429357509	0.8961123285
0.0001429357509	0.896274653
0.0001430135983	0.896274653
0.0001430135983	0.8964369775
0.0001433609637	0.8964369775
0.0001433609637	0.896599302
0.0001434180251	0.896599302
0.0001434180251	0.8967616265
0.0001434432081	0.8967616265
0.0001434432081	0.896923951
0.0001437124263	0.896923951
0.0001437124263	0.8970862755
0.000143995635	0.8970862755
0.000143995635	0.8972486
0.0001443333069	0.8972486
0.0001443333069	0.8974109244
0.0001443541928	0.8974109244
0.0001443541928	0.8975732489
0.0001444167505	0.8975732489
0.0001444167505	0.8977355734
0.0001449106169	0.8977355734
0.0001449106169	0.8978978979
0.000145150355	0.8978978979
0.000145150355	0.8980602224
0.0001454907251	0.8980602224
0.0001454907251	0.8982225469
0.0001456577123	0.8982225469
0.0001456577123	0.8983848714
0.0001461232978	0.8983848714
0.0001461232978	0.8985471958
0.0001463826226	0.8985471958
0.0001463826226	0.8987095203
0.0001467464769	0.8987095203
0.0001467464769	0.8988718448
0.0001467663634	0.8988718448
0.0001467663634	0.8990341693
0.0001480983637	0.8990341693
0.0001480983637	0.8991964938
0.0001494674389	0.8991964938
0.0001494674389	0.8993588183
0.0001504664641	0.8993588183
0.0001504664641	0.8995211428
0.0001505833851	0.8995211428
0.0001505833851	0.8996834673
0.0001506910124	0.8996834673
0.0001506910124	0.8998457917
0.0001506985074	0.8998457917
0.0001506985074	0.9000081162
0.0001507527707	0.9000081162
0.0001507527707	0.9001704407
0.0001509962063	0.9001704407
0.0001509962063	0.9003327652
0.0001510019024	0.9003327652
0.0001510019024	0.9004950897
0.0001514404062	0.9004950897
0.0001514404062	0.9006574142
0.0001543461435	0.9006574142
0.0001543461435	0.9008197387
0.0001548839802	0.9008197387
0.0001548839802	0.9009820631
0.00015512122	0.9009820631
0.00015512122	0.9011443876
0.0001557069243	0.9011443876
0.0001557069243	0.9013067121
0.0001572709679	0.9013067121
0.0001572709679	0.9014690366
0.0001574761293	0.9014690366
0.0001574761293	0.9016313611
0.0001583365481	0.9016313611
0.0001583365481	0.9017936856
0.0001585449074	0.9017936856
0.0001585449074	0.9019560101
0.0001592592249	0.9019560101
0.0001592592249	0.9021183346
0.0001592606239	0.9021183346
0.0001592606239	0.902280659
0.0001593903363	0.902280659
0.0001593903363	0.9024429835
0.0001593974315	0.9024429835
0.0001593974315	0.902605308
0.0001619764894	0.902605308
0.0001619764894	0.902929957
0.0001633682493	0.902929957
0.0001633682493	0.9030922815
0.0001640713744	0.9030922815
0.0001640713744	0.903254606
0.0001646364927	0.903254606
0.0001646364927	0.9034169304
0.0001668481987	0.9034169304
0.0001668481987	0.9035792549
0.0001670261785	0.9035792549
0.0001670261785	0.9037415794
0.0001677304028	0.9037415794
0.0001677304028	0.9039039039
0.0001680519856	0.9039039039
0.0001680519856	0.9040662284
0.0001681055494	0.9040662284
0.0001681055494	0.9042285529
0.0001682116777	0.9042285529
0.0001682116777	0.9043908774
0.000168372669	0.9043908774
0.000168372669	0.9045532019
0.0001685353591	0.9045532019
0.0001685353591	0.9047155263
0.0001703494337	0.9047155263
0.0001703494337	0.9048778508
0.0001708147194	0.9048778508
0.0001708147194	0.9050401753
0.0001710613528	0.9050401753
0.0001710613528	0.9052024998
0.0001718736042	0.9052024998
0.0001718736042	0.9053648243
0.0001718745036	0.9053648243
0.0001718745036	0.9055271488
0.0001729653667	0.9055271488
0.0001729653667	0.9056894733
0.0001734685269	0.9056894733
0.0001734685269	0.9058517977
0.0001734854155	0.9058517977
0.0001734854155	0.9060141222
0.000173583849	0.9060141222
0.000173583849	0.9061764467
0.0001736691913	0.9061764467
0.0001736691913	0.9063387712
0.000173734747	0.9063387712
0.000173734747	0.9065010957
0.0001738296829	0.9065010957
0.0001738296829	0.9066634202
0.0001743745149	0.9066634202
0.0001743745149	0.9068257447
0.000174504627	0.9068257447
0.000174504627	0.9069880692
0.0001745309093	0.9069880692
0.0001745309093	0.9071503936
0.0001745685838	0.9071503936
0.0001745685838	0.9073127181
0.0001747847378	0.9073127181
0.0001747847378	0.9074750426
0.0001749536237	0.9074750426
0.0001749536237	0.9076373671
0.0001750160815	0.9076373671
0.0001750160815	0.9077996916
0.0001751825691	0.9077996916
0.0001751825691	0.9079620161
0.0001752615158	0.9079620161
0.0001752615158	0.9081243406
0.0001762680359	0.9081243406
0.0001762680359	0.908286665
0.0001762783289	0.908286665
0.0001762783289	0.9084489895
0.0001763570757	0.9084489895
0.0001763570757	0.908611314
0.0001768811218	0.908611314
0.0001768811218	0.9087736385
0.0001770274229	0.9087736385
0.0001770274229	0.908935963
0.0001770275229	0.908935963
0.0001770275229	0.9090982875
0.0001790968251	0.9090982875
0.0001790968251	0.909260612
0.0001794519852	0.909260612
0.0001794519852	0.9094229364
0.0001796467536	0.9094229364
0.0001796467536	0.9095852609
0.0001797261001	0.9095852609
0.0001797261001	0.9097475854
0.0001801370225	0.9097475854
0.0001801370225	0.9099099099
0.0001810430105	0.9099099099
0.0001810430105	0.9100722344
0.0001831323992	0.9100722344
0.0001831323992	0.9102345589
0.0001832443236	0.9102345589
0.0001832443236	0.9103968834
0.0001844496095	0.9103968834
0.0001844496095	0.9105592079
0.0001851004698	0.9105592079
0.0001851004698	0.9107215323
0.0001852181903	0.9107215323
0.0001852181903	0.9108838568
0.0001859356057	0.9108838568
0.0001859356057	0.9110461813
0.0001860593221	0.9110461813
0.0001860593221	0.9112085058
0.0001866015559	0.9112085058
0.0001866015559	0.9113708303
0.0001867457585	0.9113708303
0.0001867457585	0.9115331548
0.0001868620799	0.9115331548
0.0001868620799	0.9116954793
0.0001875495156	0.9116954793
0.0001875495156	0.9118578037
0.0001883169971	0.9118578037
0.0001883169971	0.9120201282
0.0001887521032	0.9120201282
0.0001887521032	0.9121824527
0.0001889628609	0.9121824527
0.0001889628609	0.9123447772
0.0001897283438	0.9123447772
0.0001897283438	0.9125071017
0.0001901755417	0.9125071017
0.0001901755417	0.9126694262
0.0001913063779	0.9126694262
0.0001913063779	0.9128317507
0.0001920991424	0.9128317507
0.0001920991424	0.9129940752
0.0001922872154	0.9129940752
0.0001922872154	0.9131563996
0.0001931521311	0.9131563996
0.0001931521311	0.9133187241
0.0001937183487	0.9133187241
0.0001937183487	0.9134810486
0.0001939332036	0.9134810486
0.0001939332036	0.9136433731
0.0001940321367	0.9136433731
0.0001940321367	0.9138056976
0.00019411608	0.9138056976
0.00019411608	0.9139680221
0.0001943906945	0.9139680221
0.0001943906945	0.9141303466
0.0001943978897	0.9141303466
0.0001943978897	0.914292671
0.0001945692739	0.914292671
0.0001945692739	0.9144549955
0.0001947966203	0.9144549955
0.0001947966203	0.91461732
0.0001953674348	0.91461732
0.0001953674348	0.9147796445
0.0001959184626	0.9147796445
0.0001959184626	0.914941969
0.0001968221521	0.914941969
0.0001968221521	0.9151042935
0.0001970183196	0.9151042935
0.0001970183196	0.915266618
0.0001972166857	0.915266618
0.0001972166857	0.9154289425
0.000197248764	0.9154289425
0.000197248764	0.9155912669
0.0001991905524	0.9155912669
0.0001991905524	0.9157535914
0.000200153302	0.9157535914
0.000200153302	0.9159159159
0.0002012569566	0.9159159159
0.0002012569566	0.9160782404
0.0002012650511	0.9160782404
0.0002012650511	0.9162405649
0.0002015753415	0.9162405649
0.0002015753415	0.9164028894
0.0002030229637	0.9164028894
0.0002030229637	0.9165652139
0.0002032167328	0.9165652139
0.0002032167328	0.9167275383
0.0002034127004	0.9167275383
0.0002034127004	0.9168898628
0.0002045816109	0.9168898628
0.0002045816109	0.9170521873
0.000204994432	0.9170521873
0.000204994432	0.9172145118
0.0002050028263	0.9172145118
0.0002050028263	0.9173768363
0.0002069125364	0.9173768363
0.0002069125364	0.9175391608
0.0002089121857	0.9175391608
0.0002089121857	0.9177014853
0.000210316637	0.9177014853
0.000210316637	0.9178638098
0.0002119814125	0.9178638098
0.0002119814125	0.9180261342
0.0002121926698	0.9180261342
0.0002121926698	0.9181884587
0.0002132184769	0.9181884587
0.0002132184769	0.9183507832
0.0002132722406	0.9183507832
0.0002132722406	0.9185131077
0.0002153226556	0.9185131077
0.0002153226556	0.9186754322
0.0002154544665	0.9186754322
0.0002154544665	0.9188377567
0.000215721686	0.9188377567
0.000215721686	0.9190000812
0.0002189128305	0.9190000812
0.0002189128305	0.9191624056
0.0002195899731	0.9191624056
0.0002195899731	0.9193247301
0.0002205651144	0.9193247301
0.0002205651144	0.9194870546
0.0002205911968	0.9194870546
0.0002205911968	0.9196493791
0.000220842627	0.9196493791
0.000220842627	0.9198117036
0.0002223921803	0.9198117036
0.0002223921803	0.9199740281
0.0002245869978	0.9199740281
0.0002245869978	0.9201363526
0.0002247085157	0.9201363526
0.0002247085157	0.9202986771
0.000224915276	0.9202986771
0.000224915276	0.9204610015
0.0002250755678	0.9204610015
0.0002250755678	0.920623326
0.0002254433194	0.920623326
0.0002254433194	0.9207856505
0.0002271841435	0.9207856505
0.0002271841435	0.920947975
0.0002310773137	0.920947975
0.0002310773137	0.9211102995
0.0002321614814	0.9211102995
0.0002321614814	0.921272624
0.000232469973	0.921272624
0.000232469973	0.9214349485
0.0002326457543	0.9214349485
0.0002326457543	0.9215972729
0.0002328217354	0.9215972729
0.0002328217354	0.9217595974
0.0002329935194	0.9217595974
0.0002329935194	0.9219219219
0.0002330218003	0.9219219219
0.0002330218003	0.9220842464
0.0002336438801	0.9220842464
0.0002336438801	0.9222465709
0.0002337468106	0.9222465709
0.0002337468106	0.9224088954
0.0002351667514	0.9224088954
0.0002351667514	0.9225712199
0.0002352418008	0.9225712199
0.0002352418008	0.9227335444
0.0002361523857	0.9227335444
0.0002361523857	0.9228958688
0.000236273304	0.9228958688
0.000236273304	0.9230581933
0.0002370054095	0.9230581933
0.0002370054095	0.9232205178
0.0002372795243	0.9232205178
0.0002372795243	0.9233828423
0.0002389406023	0.9233828423
0.0002389406023	0.9235451668
0.0002393145497	0.9235451668
0.0002393145497	0.9237074913
0.000240174269	0.9237074913
0.000240174269	0.9238698158
0.0002408735966	0.9238698158
0.0002408735966	0.9240321402
0.0002409241625	0.9240321402
0.0002409241625	0.9241944647
0.000241106939	0.9241944647
0.000241106939	0.9243567892
0.000241648773	0.9243567892
0.000241648773	0.9245191137
0.0002417548014	0.9245191137
0.0002417548014	0.9246814382
0.000242048503	0.9246814382
0.000242048503	0.9248437627
0.0002424915038	0.9248437627
0.0002424915038	0.9250060872
0.0002475579815	0.9250060872
0.0002475579815	0.9251684117
0.0002487661654	0.9251684117
0.0002487661654	0.9253307361
0.0002489216604	0.9253307361
0.0002489216604	0.9254930606
0.000249610595	0.9254930606
0.000249610595	0.9256553851
0.0002503733798	0.9256553851
0.0002503733798	0.9258177096
0.0002516350276	0.9258177096
0.0002516350276	0.9259800341
0.0002516867926	0.9259800341
0.0002516867926	0.9261423586
0.0002517205698	0.9261423586
0.0002517205698	0.9263046831
0.0002521443835	0.9263046831
0.0002521443835	0.9264670075
0.0002524105038	0.9264670075
0.0002524105038	0.926629332
0.0002525027415	0.926629332
0.0002525027415	0.9267916565
0.0002542632523	0.9267916565
0.0002542632523	0.926953981
0.0002542830389	0.926953981
0.0002542830389	0.9271163055
0.0002546043219	0.9271163055
0.0002546043219	0.92727863
0.0002549098156	0.92727863
0.0002549098156	0.9274409545
0.000258496293	0.9274409545
0.000258496293	0.927603279
0.0002609676237	0.927603279
0.0002609676237	0.9277656034
0.0002626580818	0.9277656034
0.0002626580818	0.9279279279
0.0002628780332	0.9279279279
0.0002628780332	0.9280902524
0.0002635665682	0.9280902524
0.0002635665682	0.9282525769
0.0002641665629	0.9282525769
0.0002641665629	0.9284149014
0.000264295176	0.9284149014
0.000264295176	0.9285772259
0.0002646915083	0.9285772259
0.0002646915083	0.9287395504
0.000269002996	0.9287395504
0.000269002996	0.9289018748
0.000271322929	0.9289018748
0.000271322929	0.9290641993
0.0002714977109	0.9290641993
0.0002714977109	0.9292265238
0.0002729241474	0.9292265238
0.0002729241474	0.9293888483
0.0002729609225	0.9293888483
0.0002729609225	0.9295511728
0.0002745282638	0.9295511728
0.0002745282638	0.9297134973
0.0002795790522	0.9297134973
0.0002795790522	0.9298758218
0.0002804442677	0.9298758218
0.0002804442677	0.9300381463
0.0002816016859	0.9300381463
0.0002816016859	0.9302004707
0.0002823135051	0.9302004707
0.0002823135051	0.9303627952
0.0002835749531	0.9303627952
0.0002835749531	0.9305251197
0.0002844969303	0.9305251197
0.0002844969303	0.9306874442
0.0002860820596	0.9306874442
0.0002860820596	0.9308497687
0.0002891515862	0.9308497687
0.0002891515862	0.9310120932
0.000289431697	0.9310120932
0.000289431697	0.9311744177
0.0002894322966	0.9311744177
0.0002894322966	0.9313367421
0.0002905086695	0.9313367421
0.0002905086695	0.9314990666
0.0002915370749	0.9314990666
0.0002915370749	0.9316613911
0.00029688876	0.9316613911
0.00029688876	0.9318237156
0.000296968706	0.9318237156
0.000296968706	0.9319860401
0.0002973969167	0.9319860401
0.0002973969167	0.9321483646
0.000298238848	0.9321483646
0.000298238848	0.9323106891
0.0003009875913	0.9323106891
0.0003009875913	0.9324730136
0.00030098959	0.9324730136
0.00030098959	0.932635338
0.0003020294875	0.932635338
0.0003020294875	0.9327976625
0.0003041240727	0.9327976625
0.0003041240727	0.932959987
0.0003080030526	0.932959987
0.0003080030526	0.9331223115
0.0003086232336	0.9331223115
0.0003086232336	0.933284636
0.0003134573683	0.933284636
0.0003134573683	0.9334469605
0.0003139215548	0.9334469605
0.0003139215548	0.933609285
0.0003194511197	0.933609285
0.0003194511197	0.9337716094
0.000321264295	0.9337716094
0.000321264295	0.9339339339
0.0003224003276	0.9339339339
0.0003224003276	0.9340962584
0.0003228834013	0.9340962584
0.0003228834013	0.9342585829
0.0003238142725	0.9342585829
0.0003238142725	0.9344209074
0.0003270391942	0.9344209074
0.0003270391942	0.9345832319
0.0003277297277	0.9345832319
0.0003277297277	0.9347455564
0.0003290382439	0.9347455564
0.0003290382439	0.9349078809
0.0003306099822	0.9349078809
0.0003306099822	0.9350702053
0.0003325612642	0.9350702053
0.0003325612642	0.9352325298
0.0003330158571	0.9352325298
0.0003330158571	0.9353948543
0.0003346125786	0.9353948543
0.0003346125786	0.9355571788
0.0003347983531	0.9355571788
0.0003347983531	0.9357195033
0.0003356390852	0.9357195033
0.0003356390852	0.9358818278
0.0003416437292	0.9358818278
0.0003416437292	0.9360441523
0.0003422068489	0.9360441523
0.0003422068489	0.9362064767
0.0003422372283	0.9362064767
0.0003422372283	0.9363688012
0.0003449162188	0.9363688012
0.0003449162188	0.9365311257
0.0003472043732	0.9365311257
0.0003472043732	0.9366934502
0.0003473469768	0.9366934502
0.0003473469768	0.9368557747
0.0003484202519	0.9368557747
0.0003484202519	0.9370180992
0.0003556541656	0.9370180992
0.0003556541656	0.9371804237
0.0003566798727	0.9371804237
0.0003566798727	0.9373427482
0.0003587909468	0.9373427482
0.0003587909468	0.9375050726
0.0003602909336	0.9375050726
0.0003602909336	0.9376673971
0.000360347995	0.9376673971
0.000360347995	0.9378297216
0.0003626102669	0.9378297216
0.0003626102669	0.9379920461
0.0003627297862	0.9379920461
0.0003627297862	0.9381543706
0.0003650289332	0.9381543706
0.0003650289332	0.9383166951
0.0003651929224	0.9383166951
0.0003651929224	0.9384790196
0.0003676779438	0.9384790196
0.0003676779438	0.938641344
0.0003699950787	0.938641344
0.0003699950787	0.9388036685
0.0003699954784	0.9388036685
0.0003699954784	0.938965993
0.0003762768355	0.938965993
0.0003762768355	0.9391283175
0.0003778420783	0.9391283175
0.0003778420783	0.939290642
0.0003791202149	0.939290642
0.0003791202149	0.9394529665
0.000383762779	0.9394529665
0.000383762779	0.939615291
0.0003872948931	0.939615291
0.0003872948931	0.9397776155
0.000389318926	0.9397776155
0.000389318926	0.9399399399
0.0003911881633	0.9399399399
0.0003911881633	0.9401022644
0.000391959942	0.9401022644
0.000391959942	0.9402645889
0.0003919794289	0.9402645889
0.0003919794289	0.9404269134
0.0003936740842	0.9404269134
0.0003936740842	0.9405892379
0.0003939180194	0.9405892379
0.0003939180194	0.9407515624
0.0003966106006	0.9407515624
0.0003966106006	0.9409138869
0.0004032985831	0.9409138869
0.0004032985831	0.9410762113
0.0004044840823	0.9410762113
0.0004044840823	0.9412385358
0.0004049430723	0.9412385358
0.0004049430723	0.9414008603
0.0004050010331	0.9414008603
0.0004050010331	0.9415631848
0.0004072474158	0.9415631848
0.0004072474158	0.9417255093
0.0004097433299	0.9417255093
0.0004097433299	0.9418878338
0.0004108664712	0.9418878338
0.0004108664712	0.9420501583
0.0004120931426	0.9420501583
0.0004120931426	0.9422124828
0.0004168880038	0.9422124828
0.0004168880038	0.9423748072
0.000417547958	0.9423748072
0.000417547958	0.9425371317
0.000417730135	0.9425371317
0.000417730135	0.9426994562
0.0004177385293	0.9426994562
0.0004177385293	0.9428617807
0.0004183580109	0.9428617807
0.0004183580109	0.9430241052
0.0004192144324	0.9430241052
0.0004192144324	0.9431864297
0.0004196446418	0.9431864297
0.0004196446418	0.9433487542
0.0004198125284	0.9433487542
0.0004198125284	0.9435110786
0.0004228913487	0.9435110786
0.0004228913487	0.9436734031
0.0004291193419	0.9436734031
0.0004291193419	0.9438357276
0.0004318748806	0.9438357276
0.0004318748806	0.9439980521
0.0004321358044	0.9439980521
0.0004321358044	0.9441603766
0.0004333405906	0.9441603766
0.0004333405906	0.9443227011
0.0004350132607	0.9443227011
0.0004350132607	0.9444850256
0.0004353047638	0.9444850256
0.0004353047638	0.9446473501
0.0004354090933	0.9446473501
0.0004354090933	0.9448096745
0.0004358811745	0.9448096745
0.0004358811745	0.944971999
0.0004359993946	0.944971999
0.0004359993946	0.9451343235
0.0004425158929	0.9451343235
0.0004425158929	0.945296648
0.0004435953638	0.945296648
0.0004435953638	0.9454589725
0.0004530778586	0.9454589725
0.0004530778586	0.945621297
0.0004535827176	0.945621297
0.0004535827176	0.9457836215
0.0004546208164	0.9457836215
0.0004546208164	0.9459459459
0.0004562435203	0.9459459459
0.0004562435203	0.9461082704
0.0004634925238	0.9461082704
0.0004634925238	0.9462705949
0.0004694439038	0.9462705949
0.0004694439038	0.9464329194
0.000470370378	0.9464329194
0.000470370378	0.9465952439
0.0004754850232	0.9465952439
0.0004754850232	0.9467575684
0.0004760046722	0.9467575684
0.0004760046722	0.9469198929
0.0004762870814	0.9469198929
0.0004762870814	0.9470822174
0.0004795052077	0.9470822174
0.0004795052077	0.9472445418
0.0004886118564	0.9472445418
0.0004886118564	0.9474068663
0.0004891575877	0.9474068663
0.0004891575877	0.9475691908
0.0004902298635	0.9475691908
0.0004902298635	0.9477315153
0.0004933118816	0.9477315153
0.0004933118816	0.9478938398
0.0004933544529	0.9478938398
0.0004933544529	0.9480561643
0.0004941135401	0.9480561643
0.0004941135401	0.9482184888
0.0004950919792	0.9482184888
0.0004950919792	0.9483808132
0.0004972378298	0.9483808132
0.0004972378298	0.9485431377
0.0004995076965	0.9485431377
0.0004995076965	0.9487054622
0.0005004260762	0.9487054622
0.0005004260762	0.9488677867
0.0005026568694	0.9488677867
0.0005026568694	0.9490301112
0.000502766895	0.9490301112
0.000502766895	0.9491924357
0.0005045380986	0.9491924357
0.0005045380986	0.9493547602
0.0005067028364	0.9493547602
0.0005067028364	0.9495170847
0.0005068859128	0.9495170847
0.0005068859128	0.9496794091
0.000507713054	0.9496794091
0.000507713054	0.9498417336
0.0005083931946	0.9498417336
0.0005083931946	0.9500040581
0.0005118459624	0.9500040581
0.0005118459624	0.9501663826
0.0005161110814	0.9501663826
0.0005161110814	0.9503287071
0.0005205717683	0.9503287071
0.0005205717683	0.9504910316
0.0005209311256	0.9504910316
0.0005209311256	0.9506533561
0.0005215847841	0.9506533561
0.0005215847841	0.9508156805
0.0005234560201	0.9508156805
0.0005234560201	0.950978005
0.0005237814003	0.950978005
0.0005237814003	0.9511403295
0.0005239279014	0.9511403295
0.0005239279014	0.951302654
0.0005240022512	0.951302654
0.0005240022512	0.9514649785
0.0005256259544	0.9514649785
0.0005256259544	0.951627303
0.0005287531421	0.951627303
0.0005287531421	0.9517896275
0.0005291747573	0.9517896275
0.0005291747573	0.951951952
0.0005300862416	0.951951952
0.0005300862416	0.9521142764
0.0005330950092	0.9521142764
0.0005330950092	0.9522766009
0.0005422249422	0.9522766009
0.0005422249422	0.9524389254
0.0005439242944	0.9524389254
0.0005439242944	0.9526012499
0.0005458532914	0.9526012499
0.0005458532914	0.9527635744
0.0005482926437	0.9527635744
0.0005482926437	0.9529258989
0.0005541757698	0.9529258989
0.0005541757698	0.9530882234
0.0005552417497	0.9530882234
0.0005552417497	0.9532505478
0.0005623754311	0.9532505478
0.0005623754311	0.9534128723
0.0005681965991	0.9534128723
0.0005681965991	0.9535751968
0.0005683257119	0.9535751968
0.0005683257119	0.9537375213
0.0005723948633	0.9537375213
0.0005723948633	0.9538998458
0.0005742344207	0.9538998458
0.0005742344207	0.9540621703
0.0005751737862	0.9540621703
0.0005751737862	0.9542244948
0.0005762812382	0.9542244948
0.0005762812382	0.9543868193
0.0005785707916	0.9543868193
0.0005785707916	0.9545491437
0.0005808133768	0.9545491437
0.0005808133768	0.9547114682
0.0005819048396	0.9547114682
0.0005819048396	0.9548737927
0.0005832523294	0.9548737927
0.0005832523294	0.9550361172
0.000590945233	0.9550361172
0.000590945233	0.9551984417
0.0005910712479	0.9551984417
0.0005910712479	0.9553607662
0.0005919582488	0.9553607662
0.0005919582488	0.9555230907
0.0005933829864	0.9555230907
0.0005933829864	0.9556854151
0.0006028572868	0.9556854151
0.0006028572868	0.9558477396
0.0006074413903	0.9558477396
0.0006074413903	0.9560100641
0.000608898606	0.9560100641
0.000608898606	0.9561723886
0.0006090361132	0.9561723886
0.0006090361132	0.9563347131
0.0006094368425	0.9563347131
0.0006094368425	0.9564970376
0.0006114277976	0.9564970376
0.0006114277976	0.9566593621
0.0006114792629	0.9566593621
0.0006114792629	0.9568216866
0.0006116733318	0.9568216866
0.0006116733318	0.956984011
0.0006139766759	0.956984011
0.0006139766759	0.9571463355
0.0006173986645	0.9571463355
0.0006173986645	0.95730866
0.0006179929631	0.95730866
0.0006179929631	0.9574709845
0.0006179991589	0.9574709845
0.0006179991589	0.957633309
0.0006191506811	0.957633309
0.0006191506811	0.9577956335
0.0006227184711	0.9577956335
0.0006227184711	0.957957958
0.0006227669384	0.957957958
0.0006227669384	0.9581202824
0.00062547371	0.9581202824
0.00062547371	0.9582826069
0.0006330105191	0.9582826069
0.0006330105191	0.9584449314
0.000646467929	0.9584449314
0.000646467929	0.9586072559
0.0006510975019	0.9586072559
0.0006510975019	0.9587695804
0.0006529289648	0.9587695804
0.0006529289648	0.9589319049
0.0006570941513	0.9589319049
0.0006570941513	0.9590942294
0.0006594338709	0.9590942294
0.0006594338709	0.9592565539
0.0006691407142	0.9592565539
0.0006691407142	0.9594188783
0.0006832623754	0.9594188783
0.0006832623754	0.9595812028
0.0006832982512	0.9595812028
0.0006832982512	0.9597435273
0.0006845442096	0.9597435273
0.0006845442096	0.9599058518
0.0006847785513	0.9599058518
0.0006847785513	0.9600681763
0.0006954008762	0.9600681763
0.0006954008762	0.9602305008
0.0007035544687	0.9602305008
0.0007035544687	0.9603928253
0.0007068204626	0.9603928253
0.0007068204626	0.9605551497
0.0007092807007	0.9605551497
0.0007092807007	0.9607174742
0.0007261563018	0.9607174742
0.0007261563018	0.9608797987
0.0007261579007	0.9608797987
0.0007261579007	0.9610421232
0.0007263517697	0.9610421232
0.0007263517697	0.9612044477
0.0007368341891	0.9612044477
0.0007368341891	0.9613667722
0.0007398395591	0.9613667722
0.0007398395591	0.9615290967
0.0007414841482	0.9615290967
0.0007414841482	0.9616914212
0.0007508151454	0.9616914212
0.0007508151454	0.9618537456
0.0007537477645	0.9618537456
0.0007537477645	0.9620160701
0.000757193437	0.9620160701
0.000757193437	0.9621783946
0.0007684663225	0.9621783946
0.0007684663225	0.9623407191
0.0007699838974	0.9623407191
0.0007699838974	0.9625030436
0.0007716634629	0.9625030436
0.0007716634629	0.9626653681
0.0007794994699	0.9626653681
0.0007794994699	0.9628276926
0.0007803010285	0.9628276926
0.0007803010285	0.962990017
0.0007811386627	0.962990017
0.0007811386627	0.9631523415
0.0007854087784	0.9631523415
0.0007854087784	0.963314666
0.000785655012	0.963314666
0.000785655012	0.9634769905
0.0007880714798	0.9634769905
0.0007880714798	0.963639315
0.0008073038888	0.963639315
0.0008073038888	0.9638016395
0.0008102533965	0.9638016395
0.0008102533965	0.963963964
0.0008119052807	0.963963964
0.0008119052807	0.9641262885
0.0008254951012	0.9641262885
0.0008254951012	0.9642886129
0.00084218153	0.9642886129
0.00084218153	0.9644509374
0.0008431000096	0.9644509374
0.0008431000096	0.9646132619
0.0008435607983	0.9646132619
0.0008435607983	0.9647755864
0.0008564743755	0.9647755864
0.0008564743755	0.9649379109
0.0008606871299	0.9649379109
0.0008606871299	0.9651002354
0.0008687781647	0.9651002354
0.0008687781647	0.9652625599
0.0008738883129	0.9652625599
0.0008738883129	0.9654248843
0.0008753471275	0.9654248843
0.0008753471275	0.9655872088
0.0008766701339	0.9655872088
0.0008766701339	0.9657495333
0.000886041204	0.9657495333
0.000886041204	0.9659118578
0.0008894809805	0.9659118578
0.0008894809805	0.9660741823
0.0008913421234	0.9660741823
0.0008913421234	0.9662365068
0.0008949168088	0.9662365068
0.0008949168088	0.9663988313
0.0009051184179	0.9663988313
0.0009051184179	0.9665611558
0.0009166689158	0.9665611558
0.0009166689158	0.9667234802
0.0009190512066	0.9667234802
0.0009190512066	0.9668858047
0.0009209859997	0.9668858047
0.0009209859997	0.9670481292
0.0009436071198	0.9670481292
0.0009436071198	0.9672104537
0.0009440497208	0.9672104537
0.0009440497208	0.9673727782
0.0009461549988	0.9673727782
0.0009461549988	0.9675351027
0.0009535664925	0.9675351027
0.0009535664925	0.9676974272
0.000961603164	0.9676974272
0.000961603164	0.9678597516
0.0009736664156	0.9678597516
0.0009736664156	0.9680220761
0.0009929806694	0.9680220761
0.0009929806694	0.9681844006
0.0009986484409	0.9681844006
0.0009986484409	0.9683467251
0.001002535515	0.9683467251
0.001002535515	0.9685090496
0.001012008117	0.9685090496
0.001012008117	0.9686713741
0.001017073895	0.9686713741
0.001017073895	0.9688336986
0.001021164332	0.9688336986
0.001021164332	0.9689960231
0.001021173026	0.9689960231
0.001021173026	0.9691583475
0.001039517135	0.9691583475
0.001039517135	0.969320672
0.001047936448	0.969320672
0.001047936448	0.9694829965
0.001051503239	0.9694829965
0.001051503239	0.969645321
0.001051997805	0.969645321
0.001051997805	0.9698076455
0.001070164634	0.9698076455
0.001070164634	0.96996997
0.001070304639	0.96996997
0.001070304639	0.9701322945
0.001105001103	0.9701322945
0.001105001103	0.9702946189
0.001108406902	0.9702946189
0.001108406902	0.9704569434
0.001112018363	0.9704569434
0.001112018363	0.9706192679
0.001128917948	0.9706192679
0.001128917948	0.9707815924
0.001129072143	0.9707815924
0.001129072143	0.9709439169
0.001130090256	0.9709439169
0.001130090256	0.9711062414
0.001132732271	0.9711062414
0.001132732271	0.9712685659
0.001141695217	0.9712685659
0.001141695217	0.9714308903
0.001142514563	0.9714308903
0.001142514563	0.9715932148
0.001158134413	0.9715932148
0.001158134413	0.9717555393
0.001161815826	0.9717555393
0.001161815826	0.9719178638
0.001162841533	0.9719178638
0.001162841533	0.9720801883
0.001187919694	0.9720801883
0.001187919694	0.9722425128
0.001190965936	0.9722425128
0.001190965936	0.9724048373
0.001196648597	0.9724048373
0.001196648597	0.9725671618
0.001226734375	0.9725671618
0.001226734375	0.9727294862
0.00124819338	0.9727294862
0.00124819338	0.9728918107
0.001252897503	0.9728918107
0.001252897503	0.9730541352
0.001254961709	0.9730541352
0.001254961709	0.9732164597
0.001260286512	0.9732164597
0.001260286512	0.9733787842
0.001285529261	0.9733787842
0.001285529261	0.9735411087
0.001291336738	0.9735411087
0.001291336738	0.9737034332
0.001307457949	0.9737034332
0.001307457949	0.9738657576
0.001358224158	0.9738657576
0.001358224158	0.9740280821
0.001359514686	0.9740280821
0.001359514686	0.9741904066
0.001371908015	0.9741904066
0.001371908015	0.9743527311
0.001389592069	0.9743527311
0.001389592069	0.9745150556
0.001401093101	0.9745150556
0.001401093101	0.9746773801
0.001415222257	0.9746773801
0.001415222257	0.9748397046
0.001427724612	0.9748397046
0.001427724612	0.9750020291
0.001432163214	0.9750020291
0.001432163214	0.9751643535
0.001434905761	0.9751643535
0.001434905761	0.975326678
0.001469398163	0.975326678
0.001469398163	0.9754890025
0.001471111705	0.9754890025
0.001471111705	0.975651327
0.001473998355	0.975651327
0.001473998355	0.9758136515
0.001489790288	0.9758136515
0.001489790288	0.975975976
0.001509136521	0.975975976
0.001509136521	0.9761383005
0.00154930119	0.9761383005
0.00154930119	0.9763006249
0.001553711012	0.9763006249
0.001553711012	0.9764629494
0.001569135193	0.9764629494
0.001569135193	0.9766252739
0.001575763616	0.9766252739
0.001575763616	0.9767875984
0.001588523497	0.9767875984
0.001588523497	0.9769499229
0.001589924151	0.9769499229
0.001589924151	0.9771122474
0.001592240186	0.9771122474
0.001592240186	0.9772745719
0.00161424952	0.9772745719
0.00161424952	0.9774368964
0.001620154331	0.9774368964
0.001620154331	0.9775992208
0.001628083975	0.9775992208
0.001628083975	0.9777615453
0.00164736635	0.9777615453
0.00164736635	0.9779238698
0.001708611181	0.9779238698
0.001708611181	0.9780861943
0.001708841825	0.9780861943
0.001708841825	0.9782485188
0.001709091457	0.9782485188
0.001709091457	0.9784108433
0.001710121361	0.9784108433
0.001710121361	0.9785731678
0.001745946762	0.9785731678
0.001745946762	0.9787354922
0.001760748464	0.9787354922
0.001760748464	0.9788978167
0.001763819789	0.9788978167
0.001763819789	0.9790601412
0.001801944637	0.9790601412
0.001801944637	0.9792224657
0.001810429306	0.9792224657
0.001810429306	0.9793847902
0.001814899186	0.9793847902
0.001814899186	0.9795471147
0.001912680638	0.9795471147
0.001912680638	0.9797094392
0.001939403687	0.9797094392
0.001939403687	0.9798717637
0.001978626593	0.9798717637
0.001978626593	0.9800340881
0.001996179337	0.9800340881
0.001996179337	0.9801964126
0.00202526489	0.9801964126
0.00202526489	0.9803587371
0.002144433595	0.9803587371
0.002144433595	0.9805210616
0.002154250864	0.9805210616
0.002154250864	0.9806833861
0.002174744221	0.9806833861
0.002174744221	0.9808457106
0.002197990819	0.9808457106
0.002197990819	0.9810080351
0.002198141817	0.9810080351
0.002198141817	0.9811703595
0.002273705276	0.9811703595
0.002273705276	0.981332684
0.002283462085	0.981332684
0.002283462085	0.9814950085
0.002297908227	0.9814950085
0.002297908227	0.981657333
0.002331857795	0.981657333
0.002331857795	0.9818196575
0.002352166278	0.9818196575
0.002352166278	0.981981982
0.002361953866	0.981981982
0.002361953866	0.9821443065
0.002419587736	0.9821443065
0.002419587736	0.982306631
0.002431279239	0.982306631
0.002431279239	0.9824689554
0.002449403796	0.9824689554
0.002449403796	0.9826312799
0.002462173171	0.9826312799
0.002462173171	0.9827936044
0.002469429569	0.9827936044
0.002469429569	0.9829559289
0.002487301997	0.9829559289
0.002487301997	0.9831182534
0.002498572484	0.9831182534
0.002498572484	0.9832805779
0.00261132992	0.9832805779
0.00261132992	0.9834429024
0.002625436091	0.9834429024
0.002625436091	0.9836052268
0.002678098819	0.9836052268
0.002678098819	0.9837675513
0.002695394037	0.9837675513
0.002695394037	0.9839298758
0.002711749789	0.9839298758
0.002711749789	0.9840922003
0.00273032814	0.9840922003
0.00273032814	0.9842545248
0.002756956153	0.9842545248
0.002756956153	0.9844168493
0.002766030024	0.9844168493
0.002766030024	0.9845791738
0.002797920983	0.9845791738
0.002797920983	0.9847414983
0.002870229041	0.9847414983
0.002870229041	0.9849038227
0.002927480969	0.9849038227
0.002927480969	0.9850661472
0.002950966205	0.9850661472
0.002950966205	0.9852284717
0.003004332058	0.9852284717
0.003004332058	0.9853907962
0.003076630422	0.9853907962
0.003076630422	0.9855531207
0.003132023706	0.9855531207
0.003132023706	0.9857154452
0.003189833857	0.9857154452
0.003189833857	0.9858777697
0.00319093971	0.9858777697
0.00319093971	0.9860400941
0.003236523719	0.9860400941
0.003236523719	0.9862024186
0.003296369795	0.9862024186
0.003296369795	0.9863647431
0.003315846838	0.9863647431
0.003315846838	0.9865270676
0.003324502292	0.9865270676
0.003324502292	0.9866893921
0.003334400006	0.9866893921
0.003334400006	0.9868517166
0.003346101502	0.9868517166
0.003346101502	0.9870140411
0.003373381575	0.9870140411
0.003373381575	0.9871763656
0.003390121468	0.9871763656
0.003390121468	0.98733869
0.003766143376	0.98733869
0.003766143376	0.9875010145
0.003857611691	0.9875010145
0.003857611691	0.987663339
0.003900649121	0.987663339
0.003900649121	0.9878256635
0.004063076705	0.9878256635
0.004063076705	0.987987988
0.004185685786	0.987987988
0.004185685786	0.9881503125
0.004209615722	0.9881503125
0.004209615722	0.988312637
0.004454158641	0.988312637
0.004454158641	0.9884749614
0.004520933836	0.9884749614
0.004520933836	0.9886372859
0.004536905048	0.9886372859
0.004536905048	0.9887996104
0.004583820957	0.9887996104
0.004583820957	0.9889619349
0.00470889977	0.9889619349
0.00470889977	0.9891242594
0.004858155252	0.9891242594
0.004858155252	0.9892865839
0.005037016836	0.9892865839
0.005037016836	0.9894489084
0.005358551848	0.9894489084
0.005358551848	0.9896112329
0.00545088418	0.9896112329
0.00545088418	0.9897735573
0.005725592323	0.9897735573
0.005725592323	0.9899358818
0.005798151511	0.9899358818
0.005798151511	0.9900982063
0.006039537761	0.9900982063
0.006039537761	0.9902605308
0.006111986724	0.9902605308
0.006111986724	0.9904228553
0.006261132181	0.9904228553
0.006261132181	0.9905851798
0.006632994598	0.9905851798
0.006632994598	0.9907475043
0.006654122527	0.9907475043
0.006654122527	0.9909098287
0.006824891577	0.9909098287
0.006824891577	0.9910721532
0.006969739436	0.9910721532
0.006969739436	0.9912344777
0.007057134203	0.9912344777
0.007057134203	0.9913968022
0.007225870527	0.9913968022
0.007225870527	0.9915591267
0.008030214515	0.9915591267
0.008030214515	0.9917214512
0.008037410454	0.9917214512
0.008037410454	0.9918837757
0.008078363392	0.9918837757
0.008078363392	0.9920461002
0.008125477667	0.9920461002
0.008125477667	0.9922084246
0.008304034657	0.9922084246
0.008304034657	0.9923707491
0.008347267255	0.9923707491
0.008347267255	0.9925330736
0.008822525031	0.9925330736
0.008822525031	0.9926953981
0.008825957213	0.9926953981
0.008825957213	0.9928577226
0.009000524398	0.9928577226
0.009000524398	0.9930200471
0.009065031125	0.9930200471
0.009065031125	0.9931823716
0.0090865353	0.9931823716
0.0090865353	0.993344696
0.009086542695	0.993344696
0.009086542695	0.9935070205
0.009260865545	0.9935070205
0.009260865545	0.993669345
0.01081349689	0.993669345
0.01081349689	0.9938316695
0.01096453716	0.9938316695
0.01096453716	0.993993994
0.01110351289	0.993993994
0.01110351289	0.9941563185
0.01125358272	0.9941563185
0.01125358272	0.994318643
0.01272134049	0.994318643
0.01272134049	0.9944809675
0.01374620322	0.9944809675
0.01374620322	0.9946432919
0.01441073405	0.9946432919
0.01441073405	0.9948056164
0.01459106325	0.9948056164
0.01459106325	0.9949679409
0.01520227419	0.9949679409
0.01520227419	0.9951302654
0.01520554098	0.9951302654
0.01520554098	0.9952925899
0.01605786766	0.9952925899
0.01605786766	0.9954549144
0.01620884218	0.9954549144
0.01620884218	0.9956172389
0.01719725184	0.9956172389
0.01719725184	0.9957795633
0.01723083555	0.9957795633
0.01723083555	0.9959418878
0.01778366074	0.9959418878
0.01778366074	0.9961042123
0.01783099126	0.9961042123
0.01783099126	0.9962665368
0.01794148903	0.9962665368
0.01794148903	0.9964288613
0.01934671344	0.9964288613
0.01934671344	0.9965911858
0.02156656839	0.9965911858
0.02156656839	0.9967535103
0.02182924076	0.9967535103
0.02182924076	0.9969158348
0.02439414664	0.9969158348
0.02439414664	0.9970781592
0.0245933277	0.9970781592
0.0245933277	0.9972404837
0.02471515261	0.9972404837
0.02471515261	0.9974028082
0.02491050305	0.9974028082
0.02491050305	0.9975651327
0.02961085759	0.9975651327
0.02961085759	0.9977274572
0.03455836839	0.9977274572
0.03455836839	0.9978897817
0.03605951771	0.9978897817
0.03605951771	0.9980521062
0.0374169417	0.9980521062
0.0374169417	0.9982144306
0.06339112617	0.9982144306
0.06339112617	0.9983767551
0.06696942213	0.9983767551
0.06696942213	0.9985390796
0.07257955824	0.9985390796
0.07257955824	0.9987014041
0.07303156172	0.9987014041
0.07303156172	0.9988637286
0.08008900892	0.9988637286
0.08008900892	0.9990260531
0.09116506395	0.9990260531
0.09116506395	0.9991883776
0.1707011064	0.9991883776
0.1707011064	0.9993507021
0.217509881	0.9993507021
0.217509881	0.9995130265
0.9573090744	0.9995130265
0.9573090744	0.999675351
0.999324984	0.999675351
0.999324984	0.9998376755
1	0.9998376755
1	1

==> plots/example_big/cdf_weight_in_dis.tsv <==
0	0
0	0.4951708465
7.59E-09	0.4951708465
7.59E-09	0.49565782
1.10E-08	0.49565782
1.10E-08	0.4961447934
1.53E-08	0.4961447934
1.53E-08	0.4963071179
1.88E-08	0.4963071179
1.88E-08	0.4964694424
1.90E-08	0.4964694424
1.90E-08	0.4966317669
2.21E-08	0.4966317669
2.21E-08	0.4974433893
2.29E-08	0.4974433893
2.29E-08	0.4977680383
3.02E-08	0.4977680383
3.02E-08	0.4979303628
3.31E-08	0.4979303628
3.31E-08	0.4984173363
3.66E-08	0.4984173363
3.66E-08	0.4990666342
3.72E-08	0.4990666342
3.72E-08	0.4997159321
3.81E-08	0.4997159321
3.81E-08	0.5000405811
4.38E-08	0.5000405811
4.38E-08	0.5002029056
4.41E-08	0.5002029056
4.41E-08	0.5006898791
4.58E-08	0.5006898791
4.58E-08	0.5008522036
5.00E-08	0.5008522036
5.00E-08	0.501014528
5.38E-08	0.501014528
5.38E-08	0.501339177
5.52E-08	0.501339177
5.52E-08	0.501988475
5.71E-08	0.501988475
5.71E-08	0.5023131239
6.05E-08	0.5023131239
6.05E-08	0.5024754484
6.62E-08	0.5024754484
6.62E-08	0.5028000974
6.70E-08	0.5028000974
6.70E-08	0.5032870709
6.86E-08	0.5032870709
6.86E-08	0.5034493953
7.32E-08	0.5034493953
7.32E-08	0.5040986933
7.43E-08	0.5040986933
7.43E-08	0.5042610178
7.44E-08	0.5042610178
7.44E-08	0.5047479912
7.61E-08	0.5047479912
7.61E-08	0.5049103157
7.72E-08	0.5049103157
7.72E-08	0.5052349647
8.06E-08	0.5052349647
8.06E-08	0.5060465871
8.82E-08	0.5060465871
8.82E-08	0.5066958851
9.37E-08	0.5066958851
9.37E-08	0.5068582096
9.51E-08	0.5068582096
9.51E-08	0.507345183
9.92E-08	0.507345183
9.92E-08	0.5075075075
1.00E-07	0.5075075075
1.00E-07	0.507669832
1.06E-07	0.507669832
1.06E-07	0.5078321565
1.07E-07	0.5078321565
1.07E-07	0.507994481
1.08E-07	0.507994481
1.08E-07	0.5081568055
1.10E-07	0.5081568055
1.10E-07	0.5083191299
1.12E-07	0.5083191299
1.12E-07	0.5088061034
1.14E-07	0.5088061034
1.14E-07	0.5091307524
1.14E-07	0.5091307524
1.14E-07	0.5092930769
1.21E-07	0.5092930769
1.21E-07	0.5101046993
1.21E-07	0.5101046993
1.21E-07	0.5102670238
1.22E-07	0.5102670238
1.22E-07	0.5104293483
1.25E-07	0.5104293483
1.25E-07	0.5105916728
1.30E-07	0.5105916728
1.30E-07	0.5107539972
1.32E-07	0.5107539972
1.32E-07	0.5110786462
1.33E-07	0.5110786462
1.33E-07	0.5112409707
1.33E-07	0.5112409707
1.33E-07	0.5114032952
1.34E-07	0.5114032952
1.34E-07	0.5117279442
1.34E-07	0.5117279442
1.34E-07	0.5120525931
1.34E-07	0.5120525931
1.34E-07	0.513351189
1.34E-07	0.513351189
1.34E-07	0.5135135135
1.37E-07	0.5135135135
1.37E-07	0.5138381625
1.43E-07	0.5138381625
1.43E-07	0.514000487
1.43E-07	0.514000487
1.43E-07	0.5141628115
1.44E-07	0.5141628115
1.44E-07	0.5148121094
1.44E-07	0.5148121094
1.44E-07	0.5149744339
1.46E-07	0.5149744339
1.46E-07	0.5152990829
1.49E-07	0.5152990829
1.49E-07	0.5154614074
1.54E-07	0.5154614074
1.54E-07	0.5156237318
1.61E-07	0.5156237318
1.61E-07	0.5157860563
1.68E-07	0.5157860563
1.68E-07	0.5159483808
1.71E-07	0.5159483808
1.71E-07	0.5161107053
1.76E-07	0.5161107053
1.76E-07	0.5162730298
1.81E-07	0.5162730298
1.81E-07	0.5164353543
1.82E-07	0.5164353543
1.82E-07	0.5165976788
1.83E-07	0.5165976788
1.83E-07	0.5170846522
1.86E-07	0.5170846522
1.86E-07	0.5172469767
1.86E-07	0.5172469767
1.86E-07	0.5175716257
1.90E-07	0.5175716257
1.90E-07	0.5177339502
1.98E-07	0.5177339502
1.98E-07	0.5178962747
2.01E-07	0.5178962747
2.01E-07	0.5182209236
2.06E-07	0.5182209236
2.06E-07	0.5183832481
2.08E-07	0.5183832481
2.08E-07	0.5185455726
2.09E-07	0.5185455726
2.09E-07	0.5187078971
2.09E-07	0.5187078971
2.09E-07	0.5188702216
2.09E-07	0.5188702216
2.09E-07	0.5190325461
2.10E-07	0.5190325461
2.10E-07	0.519357195
2.13E-07	0.519357195
2.13E-07	0.5195195195
2.19E-07	0.5195195195
2.19E-07	0.519681844
2.19E-07	0.519681844
2.19E-07	0.5198441685
2.20E-07	0.5198441685
2.20E-07	0.5201688175
2.38E-07	0.5201688175
2.38E-07	0.520331142
2.42E-07	0.520331142
2.42E-07	0.5204934664
2.43E-07	0.5204934664
2.43E-07	0.5206557909
2.47E-07	0.5206557909
2.47E-07	0.5209804399
2.50E-07	0.5209804399
2.50E-07	0.5211427644
2.60E-07	0.5211427644
2.60E-07	0.5213050889
2.66E-07	0.5213050889
2.66E-07	0.5214674134
2.66E-07	0.5214674134
2.66E-07	0.5216297378
2.67E-07	0.5216297378
2.67E-07	0.5217920623
2.67E-07	0.5217920623
2.67E-07	0.5221167113
2.68E-07	0.5221167113
2.68E-07	0.5230906582
2.68E-07	0.5230906582
2.68E-07	0.5232529827
2.74E-07	0.5232529827
2.74E-07	0.5234153072
2.75E-07	0.5234153072
2.75E-07	0.5235776317
2.82E-07	0.5235776317
2.82E-07	0.5237399562
2.83E-07	0.5237399562
2.83E-07	0.5239022807
2.83E-07	0.5239022807
2.83E-07	0.5240646051
2.83E-07	0.5240646051
2.83E-07	0.5242269296
2.85E-07	0.5242269296
2.85E-07	0.5243892541
2.85E-07	0.5243892541
2.85E-07	0.5245515786
2.87E-07	0.5245515786
2.87E-07	0.5247139031
2.87E-07	0.5247139031
2.87E-07	0.5255255255
2.90E-07	0.5255255255
2.90E-07	0.5258501745
2.93E-07	0.5258501745
2.93E-07	0.526012499
2.96E-07	0.526012499
2.96E-07	0.526337148
2.98E-07	0.526337148
2.98E-07	0.5266617969
2.98E-07	0.5266617969
2.98E-07	0.5271487704
2.98E-07	0.5271487704
2.98E-07	0.5273110949
3.04E-07	0.5273110949
3.04E-07	0.5274734194
3.09E-07	0.5274734194
3.09E-07	0.5276357439
3.20E-07	0.5276357439
3.20E-07	0.5277980683
3.20E-07	0.5277980683
3.20E-07	0.5279603928
3.29E-07	0.5279603928
3.29E-07	0.5281227173
3.29E-07	0.5281227173
3.29E-07	0.5282850418
3.34E-07	0.5282850418
3.34E-07	0.5284473663
3.34E-07	0.5284473663
3.34E-07	0.5286096908
3.35E-07	0.5286096908
3.35E-07	0.5287720153
3.35E-07	0.5287720153
3.35E-07	0.5289343397
3.35E-07	0.5289343397
3.35E-07	0.5297459622
3.35E-07	0.5297459622
3.35E-07	0.5299082867
3.42E-07	0.5299082867
3.42E-07	0.5300706112
3.63E-07	0.5300706112
3.63E-07	0.5302329356
3.64E-07	0.5302329356
3.64E-07	0.5303952601
3.66E-07	0.5303952601
3.66E-07	0.5305575846
3.69E-07	0.5305575846
3.69E-07	0.5307199091
3.72E-07	0.5307199091
3.72E-07	0.5308822336
3.75E-07	0.5308822336
3.75E-07	0.5310445581
3.81E-07	0.5310445581
3.81E-07	0.5312068826
3.89E-07	0.5312068826
3.89E-07	0.531369207
3.94E-07	0.531369207
3.94E-07	0.5315315315
4.00E-07	0.5315315315
4.00E-07	0.531693856
4.00E-07	0.531693856
4.00E-07	0.5318561805
4.01E-07	0.5318561805
4.01E-07	0.532018505
4.01E-07	0.532018505
4.01E-07	0.5321808295
4.02E-07	0.5321808295
4.02E-07	0.5325054785
4.03E-07	0.5325054785
4.03E-07	0.5326678029
4.08E-07	0.5326678029
4.08E-07	0.5328301274
4.09E-07	0.5328301274
4.09E-07	0.5329924519
4.09E-07	0.5329924519
4.09E-07	0.5331547764
4.13E-07	0.5331547764
4.13E-07	0.5333171009
4.14E-07	0.5333171009
4.14E-07	0.5334794254
4.19E-07	0.5334794254
4.19E-07	0.5336417499
4.23E-07	0.5336417499
4.23E-07	0.5338040743
4.31E-07	0.5338040743
4.31E-07	0.5339663988
4.31E-07	0.5339663988
4.31E-07	0.5341287233
4.34E-07	0.5341287233
4.34E-07	0.5342910478
4.52E-07	0.5342910478
4.52E-07	0.5344533723
4.57E-07	0.5344533723
4.57E-07	0.5346156968
4.57E-07	0.5346156968
4.57E-07	0.5347780213
4.69E-07	0.5347780213
4.69E-07	0.5349403458
4.72E-07	0.5349403458
4.72E-07	0.5351026702
4.76E-07	0.5351026702
4.76E-07	0.5352649947
4.81E-07	0.5352649947
4.81E-07	0.5354273192
4.84E-07	0.5354273192
4.84E-07	0.5355896437
4.88E-07	0.5355896437
4.88E-07	0.5357519682
4.94E-07	0.5357519682
4.94E-07	0.5359142927
4.96E-07	0.5359142927
4.96E-07	0.5360766172
5.00E-07	0.5360766172
5.00E-07	0.5362389416
5.12E-07	0.5362389416
5.12E-07	0.5364012661
5.12E-07	0.5364012661
5.12E-07	0.5365635906
5.29E-07	0.5365635906
5.29E-07	0.5367259151
5.35E-07	0.5367259151
5.35E-07	0.5368882396
5.35E-07	0.5368882396
5.35E-07	0.5370505641
5.36E-07	0.5370505641
5.36E-07	0.5373752131
5.36E-07	0.5373752131
5.36E-07	0.5375375375
5.37E-07	0.5375375375
5.37E-07	0.537699862
5.44E-07	0.537699862
5.44E-07	0.5378621865
5.44E-07	0.5378621865
5.44E-07	0.538024511
5.49E-07	0.538024511
5.49E-07	0.53834916
5.51E-07	0.53834916
5.51E-07	0.5385114845
5.52E-07	0.5385114845
5.52E-07	0.5388361334
5.71E-07	0.5388361334
5.71E-07	0.5389984579
5.74E-07	0.5389984579
5.74E-07	0.5393231069
5.81E-07	0.5393231069
5.81E-07	0.5394854314
5.85E-07	0.5394854314
5.85E-07	0.5396477559
5.94E-07	0.5396477559
5.94E-07	0.5398100804
5.94E-07	0.5398100804
5.94E-07	0.5399724048
5.95E-07	0.5399724048
5.95E-07	0.5401347293
6.01E-07	0.5401347293
6.01E-07	0.5402970538
6.04E-07	0.5402970538
6.04E-07	0.5404593783
6.22E-07	0.5404593783
6.22E-07	0.5406217028
6.26E-07	0.5406217028
6.26E-07	0.5407840273
6.26E-07	0.5407840273
6.26E-07	0.5409463518
6.28E-07	0.5409463518
6.28E-07	0.5411086762
6.40E-07	0.5411086762
6.40E-07	0.5412710007
6.40E-07	0.5412710007
6.40E-07	0.5415956497
6.43E-07	0.5415956497
6.43E-07	0.5417579742
6.45E-07	0.5417579742
6.45E-07	0.5419202987
6.50E-07	0.5419202987
6.50E-07	0.5420826232
6.59E-07	0.5420826232
6.59E-07	0.5422449477
6.63E-07	0.5422449477
6.63E-07	0.5424072721
6.66E-07	0.5424072721
6.66E-07	0.5425695966
6.68E-07	0.5425695966
6.68E-07	0.5427319211
6.68E-07	0.5427319211
6.68E-07	0.5428942456
6.68E-07	0.5428942456
6.68E-07	0.5430565701
6.69E-07	0.5430565701
6.69E-07	0.5432188946
6.69E-07	0.5432188946
6.69E-07	0.5433812191
6.70E-07	0.5433812191
6.70E-07	0.5435435435
6.70E-07	0.5435435435
6.70E-07	0.543705868
6.70E-07	0.543705868
6.70E-07	0.5438681925
6.70E-07	0.5438681925
6.70E-07	0.544030517
6.85E-07	0.544030517
6.85E-07	0.5441928415
6.85E-07	0.5441928415
6.85E-07	0.544355166
6.86E-07	0.544355166
6.86E-07	0.5445174905
6.94E-07	0.5445174905
6.94E-07	0.544679815
6.95E-07	0.544679815
6.95E-07	0.5450044639
7.07E-07	0.5450044639
7.07E-07	0.5451667884
7.17E-07	0.5451667884
7.17E-07	0.5453291129
7.18E-07	0.5453291129
7.18E-07	0.5456537619
7.19E-07	0.5456537619
7.19E-07	0.5458160864
7.26E-07	0.5458160864
7.26E-07	0.5461407353
7.31E-07	0.5461407353
7.31E-07	0.5463030598
7.31E-07	0.5463030598
7.31E-07	0.5464653843
7.37E-07	0.5464653843
7.37E-07	0.5467900333
7.38E-07	0.5467900333
7.38E-07	0.5469523578
7.42E-07	0.5469523578
7.42E-07	0.5471146822
7.44E-07	0.5471146822
7.44E-07	0.5472770067
7.45E-07	0.5472770067
7.45E-07	0.5474393312
7.47E-07	0.5474393312
7.47E-07	0.5477639802
7.47E-07	0.5477639802
7.47E-07	0.5479263047
7.47E-07	0.5479263047
7.47E-07	0.5480886292
7.48E-07	0.5480886292
7.48E-07	0.5482509537
7.48E-07	0.5482509537
7.48E-07	0.5485756026
7.51E-07	0.5485756026
7.51E-07	0.5487379271
7.53E-07	0.5487379271
7.53E-07	0.5489002516
7.53E-07	0.5489002516
7.53E-07	0.5490625761
7.53E-07	0.5490625761
7.53E-07	0.5492249006
7.54E-07	0.5492249006
7.54E-07	0.5495495495
7.54E-07	0.5495495495
7.54E-07	0.549711874
7.54E-07	0.549711874
7.54E-07	0.5498741985
7.54E-07	0.5498741985
7.54E-07	0.5501988475
7.54E-07	0.5501988475
7.54E-07	0.550361172
7.54E-07	0.550361172
7.54E-07	0.5505234965
7.61E-07	0.5505234965
7.61E-07	0.550685821
7.62E-07	0.550685821
7.62E-07	0.5508481454
7.72E-07	0.5508481454
7.72E-07	0.5510104699
7.76E-07	0.5510104699
7.76E-07	0.5511727944
7.78E-07	0.5511727944
7.78E-07	0.5513351189
7.80E-07	0.5513351189
7.80E-07	0.5514974434
7.81E-07	0.5514974434
7.81E-07	0.5516597679
7.81E-07	0.5516597679
7.81E-07	0.5518220924
7.86E-07	0.5518220924
7.86E-07	0.5519844168
7.87E-07	0.5519844168
7.87E-07	0.5521467413
7.94E-07	0.5521467413
7.94E-07	0.5523090658
8.04E-07	0.5523090658
8.04E-07	0.5524713903
8.11E-07	0.5524713903
8.11E-07	0.5526337148
8.12E-07	0.5526337148
8.12E-07	0.5527960393
8.13E-07	0.5527960393
8.13E-07	0.5531206883
8.13E-07	0.5531206883
8.13E-07	0.5532830127
8.13E-07	0.5532830127
8.13E-07	0.5536076617
8.14E-07	0.5536076617
8.14E-07	0.5537699862
8.14E-07	0.5537699862
8.14E-07	0.5539323107
8.17E-07	0.5539323107
8.17E-07	0.5540946352
8.19E-07	0.5540946352
8.19E-07	0.5542569597
8.24E-07	0.5542569597
8.24E-07	0.5544192841
8.34E-07	0.5544192841
8.34E-07	0.5545816086
8.34E-07	0.5545816086
8.34E-07	0.5547439331
8.35E-07	0.5547439331
8.35E-07	0.5550685821
8.41E-07	0.5550685821
8.41E-07	0.5552309066
8.44E-07	0.5552309066
8.44E-07	0.5553932311
8.47E-07	0.5553932311
8.47E-07	0.5558802045
8.60E-07	0.5558802045
8.60E-07	0.556042529
8.61E-07	0.556042529
8.61E-07	0.5562048535
8.61E-07	0.5562048535
8.61E-07	0.556691827
8.62E-07	0.556691827
8.62E-07	0.5568541514
8.78E-07	0.5568541514
8.78E-07	0.5570164759
8.92E-07	0.5570164759
8.92E-07	0.5571788004
8.93E-07	0.5571788004
8.93E-07	0.5573411249
8.93E-07	0.5573411249
8.93E-07	0.5575034494
8.99E-07	0.5575034494
8.99E-07	0.5576657739
9.07E-07	0.5576657739
9.07E-07	0.5578280984
9.15E-07	0.5578280984
9.15E-07	0.5579904229
9.22E-07	0.5579904229
9.22E-07	0.5581527473
9.35E-07	0.5581527473
9.35E-07	0.5583150718
9.36E-07	0.5583150718
9.36E-07	0.5584773963
9.51E-07	0.5584773963
9.51E-07	0.5586397208
9.51E-07	0.5586397208
9.51E-07	0.5588020453
9.68E-07	0.5588020453
9.68E-07	0.5589643698
9.81E-07	0.5589643698
9.81E-07	0.5591266943
9.84E-07	0.5591266943
9.84E-07	0.5592890187
9.88E-07	0.5592890187
9.88E-07	0.5594513432
9.89E-07	0.5594513432
9.89E-07	0.5596136677
9.92E-07	0.5596136677
9.92E-07	0.5597759922
9.96E-07	0.5597759922
9.96E-07	0.5599383167
9.97E-07	0.5599383167
9.97E-07	0.5601006412
9.98E-07	0.5601006412
9.98E-07	0.5602629657
9.98E-07	0.5602629657
9.98E-07	0.5604252902
9.98E-07	0.5604252902
9.98E-07	0.5605876146
9.99E-07	0.5605876146
9.99E-07	0.5607499391
9.99E-07	0.5607499391
9.99E-07	0.5609122636
1.00E-06	0.5609122636
1.00E-06	0.5610745881
1.00E-06	0.5610745881
1.00E-06	0.5613992371
1.00E-06	0.5613992371
1.00E-06	0.561723886
1.00E-06	0.561723886
1.00E-06	0.5618862105
1.00E-06	0.5618862105
1.00E-06	0.5622108595
1.00E-06	0.5622108595
1.00E-06	0.562373184
1.00E-06	0.562373184
1.00E-06	0.5625355085
1.00E-06	0.5625355085
1.00E-06	0.5628601575
1.01E-06	0.5628601575
1.01E-06	0.5630224819
1.01E-06	0.5630224819
1.01E-06	0.5633471309
1.01E-06	0.5633471309
1.01E-06	0.5635094554
1.02E-06	0.5635094554
1.02E-06	0.5638341044
1.04E-06	0.5638341044
1.04E-06	0.5639964289
1.04E-06	0.5639964289
1.04E-06	0.5641587533
1.04E-06	0.5641587533
1.04E-06	0.5643210778
1.04E-06	0.5643210778
1.04E-06	0.5644834023
1.04E-06	0.5644834023
1.04E-06	0.5648080513
1.06E-06	0.5648080513
1.06E-06	0.5649703758
1.06E-06	0.5649703758
1.06E-06	0.5651327003
1.06E-06	0.5651327003
1.06E-06	0.5652950248
1.07E-06	0.5652950248
1.07E-06	0.5654573492
1.07E-06	0.5654573492
1.07E-06	0.5656196737
1.07E-06	0.5656196737
1.07E-06	0.5657819982
1.08E-06	0.5657819982
1.08E-06	0.5659443227
1.11E-06	0.5659443227
1.11E-06	0.5661066472
1.11E-06	0.5661066472
1.11E-06	0.5662689717
1.14E-06	0.5662689717
1.14E-06	0.5664312962
1.14E-06	0.5664312962
1.14E-06	0.5665936206
1.15E-06	0.5665936206
1.15E-06	0.5667559451
1.15E-06	0.5667559451
1.15E-06	0.5669182696
1.15E-06	0.5669182696
1.15E-06	0.5670805941
1.15E-06	0.5670805941
1.15E-06	0.5672429186
1.16E-06	0.5672429186
1.16E-06	0.5674052431
1.16E-06	0.5674052431
1.16E-06	0.5675675676
1.18E-06	0.5675675676
1.18E-06	0.5677298921
1.19E-06	0.5677298921
1.19E-06	0.5678922165
1.19E-06	0.5678922165
1.19E-06	0.568054541
1.20E-06	0.568054541
1.20E-06	0.5682168655
1.20E-06	0.5682168655
1.20E-06	0.56837919
1.21E-06	0.56837919
1.21E-06	0.5685415145
1.21E-06	0.5685415145
1.21E-06	0.568703839
1.21E-06	0.568703839
1.21E-06	0.5688661635
1.27E-06	0.5688661635
1.27E-06	0.5690284879
1.29E-06	0.5690284879
1.29E-06	0.5691908124
1.32E-06	0.5691908124
1.32E-06	0.5693531369
1.32E-06	0.5693531369
1.32E-06	0.5695154614
1.33E-06	0.5695154614
1.33E-06	0.5696777859
1.34E-06	0.5696777859
1.34E-06	0.5698401104
1.34E-06	0.5698401104
1.34E-06	0.5700024349
1.34E-06	0.5700024349
1.34E-06	0.5701647594
1.34E-06	0.5701647594
1.34E-06	0.5703270838
1.34E-06	0.5703270838
1.34E-06	0.5704894083
1.34E-06	0.5704894083
1.34E-06	0.5706517328
1.34E-06	0.5706517328
1.34E-06	0.5708140573
1.35E-06	0.5708140573
1.35E-06	0.5709763818
1.35E-06	0.5709763818
1.35E-06	0.5711387063
1.35E-06	0.5711387063
1.35E-06	0.5713010308
1.37E-06	0.5713010308
1.37E-06	0.5714633552
1.38E-06	0.5714633552
1.38E-06	0.5716256797
1.38E-06	0.5716256797
1.38E-06	0.5717880042
1.39E-06	0.5717880042
1.39E-06	0.5719503287
1.39E-06	0.5719503287
1.39E-06	0.5721126532
1.39E-06	0.5721126532
1.39E-06	0.5722749777
1.39E-06	0.5722749777
1.39E-06	0.5724373022
1.40E-06	0.5724373022
1.40E-06	0.5725996267
1.41E-06	0.5725996267
1.41E-06	0.5727619511
1.41E-06	0.5727619511
1.41E-06	0.5729242756
1.42E-06	0.5729242756
1.42E-06	0.5730866001
1.42E-06	0.5730866001
1.42E-06	0.5732489246
1.44E-06	0.5732489246
1.44E-06	0.5734112491
1.45E-06	0.5734112491
1.45E-06	0.5735735736
1.45E-06	0.5735735736
1.45E-06	0.5737358981
1.46E-06	0.5737358981
1.46E-06	0.5738982225
1.47E-06	0.5738982225
1.47E-06	0.574060547
1.47E-06	0.574060547
1.47E-06	0.5742228715
1.48E-06	0.5742228715
1.48E-06	0.574385196
1.49E-06	0.574385196
1.49E-06	0.5745475205
1.50E-06	0.5745475205
1.50E-06	0.574709845
1.50E-06	0.574709845
1.50E-06	0.5748721695
1.50E-06	0.5748721695
1.50E-06	0.575034494
1.50E-06	0.575034494
1.50E-06	0.5751968184
1.50E-06	0.5751968184
1.50E-06	0.5753591429
1.50E-06	0.5753591429
1.50E-06	0.5755214674
1.50E-06	0.5755214674
1.50E-06	0.5756837919
1.50E-06	0.5756837919
1.50E-06	0.5758461164
1.51E-06	0.5758461164
1.51E-06	0.5760084409
1.51E-06	0.5760084409
1.51E-06	0.5761707654
1.51E-06	0.5761707654
1.51E-06	0.5763330898
1.55E-06	0.5763330898
1.55E-06	0.5764954143
1.56E-06	0.5764954143
1.56E-06	0.5766577388
1.56E-06	0.5766577388
1.56E-06	0.5768200633
1.56E-06	0.5768200633
1.56E-06	0.5769823878
1.56E-06	0.5769823878
1.56E-06	0.5771447123
1.56E-06	0.5771447123
1.56E-06	0.5773070368
1.57E-06	0.5773070368
1.57E-06	0.5774693613
1.57E-06	0.5774693613
1.57E-06	0.5776316857
1.57E-06	0.5776316857
1.57E-06	0.5777940102
1.58E-06	0.5777940102
1.58E-06	0.5779563347
1.59E-06	0.5779563347
1.59E-06	0.5781186592
1.60E-06	0.5781186592
1.60E-06	0.5782809837
1.60E-06	0.5782809837
1.60E-06	0.5784433082
1.60E-06	0.5784433082
1.60E-06	0.5786056327
1.61E-06	0.5786056327
1.61E-06	0.5787679571
1.61E-06	0.5787679571
1.61E-06	0.5789302816
1.61E-06	0.5789302816
1.61E-06	0.5790926061
1.62E-06	0.5790926061
1.62E-06	0.5792549306
1.62E-06	0.5792549306
1.62E-06	0.5794172551
1.62E-06	0.5794172551
1.62E-06	0.5795795796
1.62E-06	0.5795795796
1.62E-06	0.5797419041
1.63E-06	0.5797419041
1.63E-06	0.5799042286
1.65E-06	0.5799042286
1.65E-06	0.580066553
1.68E-06	0.580066553
1.68E-06	0.5802288775
1.71E-06	0.5802288775
1.71E-06	0.580391202
1.71E-06	0.580391202
1.71E-06	0.5805535265
1.72E-06	0.5805535265
1.72E-06	0.580715851
1.72E-06	0.580715851
1.72E-06	0.5808781755
1.72E-06	0.5808781755
1.72E-06	0.5810405
1.73E-06	0.5810405
1.73E-06	0.5812028244
1.74E-06	0.5812028244
1.74E-06	0.5815274734
1.74E-06	0.5815274734
1.74E-06	0.5816897979
1.75E-06	0.5816897979
1.75E-06	0.5818521224
1.77E-06	0.5818521224
1.77E-06	0.5820144469
1.79E-06	0.5820144469
1.79E-06	0.5821767714
1.84E-06	0.5821767714
1.84E-06	0.5823390959
1.85E-06	0.5823390959
1.85E-06	0.5825014203
1.85E-06	0.5825014203
1.85E-06	0.5826637448
1.86E-06	0.5826637448
1.86E-06	0.5828260693
1.86E-06	0.5828260693
1.86E-06	0.5829883938
1.86E-06	0.5829883938
1.86E-06	0.5831507183
1.87E-06	0.5831507183
1.87E-06	0.5833130428
1.87E-06	0.5833130428
1.87E-06	0.5834753673
1.87E-06	0.5834753673
1.87E-06	0.5836376917
1.87E-06	0.5836376917
1.87E-06	0.5838000162
1.87E-06	0.5838000162
1.87E-06	0.5839623407
1.87E-06	0.5839623407
1.87E-06	0.5841246652
1.87E-06	0.5841246652
1.87E-06	0.5842869897
1.88E-06	0.5842869897
1.88E-06	0.5844493142
1.88E-06	0.5844493142
1.88E-06	0.5847739632
1.88E-06	0.5847739632
1.88E-06	0.5849362876
1.88E-06	0.5849362876
1.88E-06	0.5852609366
1.88E-06	0.5852609366
1.88E-06	0.5854232611
1.88E-06	0.5854232611
1.88E-06	0.5855855856
1.91E-06	0.5855855856
1.91E-06	0.5857479101
1.91E-06	0.5857479101
1.91E-06	0.5859102346
1.92E-06	0.5859102346
1.92E-06	0.586072559
1.93E-06	0.586072559
1.93E-06	0.5862348835
1.98E-06	0.5862348835
1.98E-06	0.586397208
1.99E-06	0.586397208
1.99E-06	0.5865595325
2.00E-06	0.5865595325
2.00E-06	0.586721857
2.00E-06	0.586721857
2.00E-06	0.5868841815
2.00E-06	0.5868841815
2.00E-06	0.587046506
2.00E-06	0.587046506
2.00E-06	0.5872088305
2.00E-06	0.5872088305
2.00E-06	0.5873711549
2.01E-06	0.5873711549
2.01E-06	0.5875334794
2.01E-06	0.5875334794
2.01E-06	0.5876958039
2.02E-06	0.5876958039
2.02E-06	0.5878581284
2.05E-06	0.5878581284
2.05E-06	0.5880204529
2.06E-06	0.5880204529
2.06E-06	0.5881827774
2.07E-06	0.5881827774
2.07E-06	0.5883451019
2.07E-06	0.5883451019
2.07E-06	0.5885074263
2.09E-06	0.5885074263
2.09E-06	0.5886697508
2.10E-06	0.5886697508
2.10E-06	0.5888320753
2.11E-06	0.5888320753
2.11E-06	0.5889943998
2.12E-06	0.5889943998
2.12E-06	0.5891567243
2.12E-06	0.5891567243
2.12E-06	0.5893190488
2.12E-06	0.5893190488
2.12E-06	0.5894813733
2.13E-06	0.5894813733
2.13E-06	0.5896436978
2.13E-06	0.5896436978
2.13E-06	0.5898060222
2.13E-06	0.5898060222
2.13E-06	0.5899683467
2.13E-06	0.5899683467
2.13E-06	0.5901306712
2.13E-06	0.5901306712
2.13E-06	0.5902929957
2.13E-06	0.5902929957
2.13E-06	0.5904553202
2.13E-06	0.5904553202
2.13E-06	0.5906176447
2.13E-06	0.5906176447
2.13E-06	0.5907799692
2.13E-06	0.5907799692
2.13E-06	0.5909422936
2.14E-06	0.5909422936
2.14E-06	0.5911046181
2.14E-06	0.5911046181
2.14E-06	0.5912669426
2.15E-06	0.5912669426
2.15E-06	0.5914292671
2.15E-06	0.5914292671
2.15E-06	0.5915915916
2.15E-06	0.5915915916
2.15E-06	0.5917539161
2.16E-06	0.5917539161
2.16E-06	0.5919162406
2.16E-06	0.5919162406
2.16E-06	0.5920785651
2.16E-06	0.5920785651
2.16E-06	0.5922408895
2.16E-06	0.5922408895
2.16E-06	0.592403214
2.18E-06	0.592403214
2.18E-06	0.5925655385
2.18E-06	0.5925655385
2.18E-06	0.592727863
2.20E-06	0.592727863
2.20E-06	0.5928901875
2.20E-06	0.5928901875
2.20E-06	0.593052512
2.20E-06	0.593052512
2.20E-06	0.5932148365
2.21E-06	0.5932148365
2.21E-06	0.5933771609
2.21E-06	0.5933771609
2.21E-06	0.5935394854
2.22E-06	0.5935394854
2.22E-06	0.5937018099
2.23E-06	0.5937018099
2.23E-06	0.5938641344
2.23E-06	0.5938641344
2.23E-06	0.5940264589
2.23E-06	0.5940264589
2.23E-06	0.5941887834
2.24E-06	0.5941887834
2.24E-06	0.5943511079
2.24E-06	0.5943511079
2.24E-06	0.5945134324
2.26E-06	0.5945134324
2.26E-06	0.5946757568
2.26E-06	0.5946757568
2.26E-06	0.5948380813
2.27E-06	0.5948380813
2.27E-06	0.5950004058
2.32E-06	0.5950004058
2.32E-06	0.5951627303
2.32E-06	0.5951627303
2.32E-06	0.5953250548
2.33E-06	0.5953250548
2.33E-06	0.5954873793
2.36E-06	0.5954873793
2.36E-06	0.5956497038
2.41E-06	0.5956497038
2.41E-06	0.5958120282
2.42E-06	0.5958120282
2.42E-06	0.5959743527
2.42E-06	0.5959743527
2.42E-06	0.5961366772
2.42E-06	0.5961366772
2.42E-06	0.5962990017
2.44E-06	0.5962990017
2.44E-06	0.5964613262
2.44E-06	0.5964613262
2.44E-06	0.5966236507
2.44E-06	0.5966236507
2.44E-06	0.5967859752
2.44E-06	0.5967859752
2.44E-06	0.5969482997
2.45E-06	0.5969482997
2.45E-06	0.5971106241
2.46E-06	0.5971106241
2.46E-06	0.5972729486
2.47E-06	0.5972729486
2.47E-06	0.5974352731
2.47E-06	0.5974352731
2.47E-06	0.5975975976
2.48E-06	0.5975975976
2.48E-06	0.5977599221
2.51E-06	0.5977599221
2.51E-06	0.5979222466
2.51E-06	0.5979222466
2.51E-06	0.5980845711
2.51E-06	0.5980845711
2.51E-06	0.5982468955
2.51E-06	0.5982468955
2.51E-06	0.59840922
2.52E-06	0.59840922
2.52E-06	0.5985715445
2.52E-06	0.5985715445
2.52E-06	0.598733869
2.52E-06	0.598733869
2.52E-06	0.5988961935
2.52E-06	0.5988961935
2.52E-06	0.599058518
2.53E-06	0.599058518
2.53E-06	0.5992208425
2.53E-06	0.5992208425
2.53E-06	0.599383167
2.53E-06	0.599383167
2.53E-06	0.5995454914
2.53E-06	0.5995454914
2.53E-06	0.5997078159
2.53E-06	0.5997078159
2.53E-06	0.5998701404
2.53E-06	0.5998701404
2.53E-06	0.6000324649
2.59E-06	0.6000324649
2.59E-06	0.6001947894
2.63E-06	0.6001947894
2.63E-06	0.6003571139
2.67E-06	0.6003571139
2.67E-06	0.6005194384
2.67E-06	0.6005194384
2.67E-06	0.6006817628
2.67E-06	0.6006817628
2.67E-06	0.6008440873
2.68E-06	0.6008440873
2.68E-06	0.6010064118
2.68E-06	0.6010064118
2.68E-06	0.6011687363
2.71E-06	0.6011687363
2.71E-06	0.6013310608
2.72E-06	0.6013310608
2.72E-06	0.6014933853
2.74E-06	0.6014933853
2.74E-06	0.6016557098
2.75E-06	0.6016557098
2.75E-06	0.6018180343
2.78E-06	0.6018180343
2.78E-06	0.6019803587
2.78E-06	0.6019803587
2.78E-06	0.6021426832
2.80E-06	0.6021426832
2.80E-06	0.6023050077
2.81E-06	0.6023050077
2.81E-06	0.6024673322
2.84E-06	0.6024673322
2.84E-06	0.6026296567
2.86E-06	0.6026296567
2.86E-06	0.6027919812
2.87E-06	0.6027919812
2.87E-06	0.6029543057
2.89E-06	0.6029543057
2.89E-06	0.6031166301
2.90E-06	0.6031166301
2.90E-06	0.6032789546
2.92E-06	0.6032789546
2.92E-06	0.6034412791
2.93E-06	0.6034412791
2.93E-06	0.6036036036
2.96E-06	0.6036036036
2.96E-06	0.6037659281
2.96E-06	0.6037659281
2.96E-06	0.6039282526
2.97E-06	0.6039282526
2.97E-06	0.6040905771
2.98E-06	0.6040905771
2.98E-06	0.6042529016
2.99E-06	0.6042529016
2.99E-06	0.604415226
2.99E-06	0.604415226
2.99E-06	0.6045775505
2.99E-06	0.6045775505
2.99E-06	0.6049021995
3.00E-06	0.6049021995
3.00E-06	0.605064524
3.00E-06	0.605064524
3.00E-06	0.6052268485
3.00E-06	0.6052268485
3.00E-06	0.605389173
3.00E-06	0.605389173
3.00E-06	0.6055514974
3.01E-06	0.6055514974
3.01E-06	0.6057138219
3.01E-06	0.6057138219
3.01E-06	0.6058761464
3.01E-06	0.6058761464
3.01E-06	0.6060384709
3.01E-06	0.6060384709
3.01E-06	0.6062007954
3.01E-06	0.6062007954
3.01E-06	0.6063631199
3.02E-06	0.6063631199
3.02E-06	0.6065254444
3.03E-06	0.6065254444
3.03E-06	0.6066877688
3.04E-06	0.6066877688
3.04E-06	0.6068500933
3.05E-06	0.6068500933
3.05E-06	0.6070124178
3.06E-06	0.6070124178
3.06E-06	0.6071747423
3.08E-06	0.6071747423
3.08E-06	0.6073370668
3.14E-06	0.6073370668
3.14E-06	0.6074993913
3.14E-06	0.6074993913
3.14E-06	0.6076617158
3.18E-06	0.6076617158
3.18E-06	0.6078240403
3.18E-06	0.6078240403
3.18E-06	0.6079863647
3.19E-06	0.6079863647
3.19E-06	0.6081486892
3.21E-06	0.6081486892
3.21E-06	0.6083110137
3.22E-06	0.6083110137
3.22E-06	0.6084733382
3.22E-06	0.6084733382
3.22E-06	0.6086356627
3.24E-06	0.6086356627
3.24E-06	0.6087979872
3.25E-06	0.6087979872
3.25E-06	0.6089603117
3.25E-06	0.6089603117
3.25E-06	0.6091226361
3.25E-06	0.6091226361
3.25E-06	0.6092849606
3.27E-06	0.6092849606
3.27E-06	0.6094472851
3.27E-06	0.6094472851
3.27E-06	0.6096096096
3.30E-06	0.6096096096
3.30E-06	0.6097719341
3.33E-06	0.6097719341
3.33E-06	0.6099342586
3.34E-06	0.6099342586
3.34E-06	0.6100965831
3.34E-06	0.6100965831
3.34E-06	0.6102589076
3.34E-06	0.6102589076
3.34E-06	0.610421232
3.35E-06	0.610421232
3.35E-06	0.6105835565
3.35E-06	0.6105835565
3.35E-06	0.610745881
3.36E-06	0.610745881
3.36E-06	0.6109082055
3.37E-06	0.6109082055
3.37E-06	0.61107053
3.39E-06	0.61107053
3.39E-06	0.6112328545
3.39E-06	0.6112328545
3.39E-06	0.611395179
3.39E-06	0.611395179
3.39E-06	0.6115575034
3.41E-06	0.6115575034
3.41E-06	0.6117198279
3.42E-06	0.6117198279
3.42E-06	0.6118821524
3.44E-06	0.6118821524
3.44E-06	0.6120444769
3.44E-06	0.6120444769
3.44E-06	0.6122068014
3.46E-06	0.6122068014
3.46E-06	0.6123691259
3.47E-06	0.6123691259
3.47E-06	0.6125314504
3.49E-06	0.6125314504
3.49E-06	0.6126937749
3.49E-06	0.6126937749
3.49E-06	0.6128560993
3.50E-06	0.6128560993
3.50E-06	0.6130184238
3.51E-06	0.6130184238
3.51E-06	0.6131807483
3.53E-06	0.6131807483
3.53E-06	0.6133430728
3.57E-06	0.6133430728
3.57E-06	0.6135053973
3.59E-06	0.6135053973
3.59E-06	0.6136677218
3.60E-06	0.6136677218
3.60E-06	0.6138300463
3.61E-06	0.6138300463
3.61E-06	0.6139923707
3.63E-06	0.6139923707
3.63E-06	0.6141546952
3.68E-06	0.6141546952
3.68E-06	0.6143170197
3.69E-06	0.6143170197
3.69E-06	0.6144793442
3.70E-06	0.6144793442
3.70E-06	0.6146416687
3.72E-06	0.6146416687
3.72E-06	0.6148039932
3.73E-06	0.6148039932
3.73E-06	0.6149663177
3.73E-06	0.6149663177
3.73E-06	0.6151286422
3.73E-06	0.6151286422
3.73E-06	0.6152909666
3.74E-06	0.6152909666
3.74E-06	0.6154532911
3.74E-06	0.6154532911
3.74E-06	0.6156156156
3.75E-06	0.6156156156
3.75E-06	0.6157779401
3.76E-06	0.6157779401
3.76E-06	0.6159402646
3.76E-06	0.6159402646
3.76E-06	0.6161025891
3.76E-06	0.6161025891
3.76E-06	0.6162649136
3.76E-06	0.6162649136
3.76E-06	0.616427238
3.76E-06	0.616427238
3.76E-06	0.6165895625
3.77E-06	0.6165895625
3.77E-06	0.616751887
3.78E-06	0.616751887
3.78E-06	0.6169142115
3.80E-06	0.6169142115
3.80E-06	0.617076536
3.82E-06	0.617076536
3.82E-06	0.6172388605
3.84E-06	0.6172388605
3.84E-06	0.617401185
3.85E-06	0.617401185
3.85E-06	0.6175635095
3.86E-06	0.6175635095
3.86E-06	0.6177258339
3.88E-06	0.6177258339
3.88E-06	0.6178881584
3.88E-06	0.6178881584
3.88E-06	0.6180504829
3.89E-06	0.6180504829
3.89E-06	0.6182128074
3.90E-06	0.6182128074
3.90E-06	0.6183751319
3.90E-06	0.6183751319
3.90E-06	0.6185374564
3.93E-06	0.6185374564
3.93E-06	0.6186997809
3.94E-06	0.6186997809
3.94E-06	0.6188621053
3.94E-06	0.6188621053
3.94E-06	0.6190244298
3.95E-06	0.6190244298
3.95E-06	0.6191867543
3.96E-06	0.6191867543
3.96E-06	0.6193490788
3.96E-06	0.6193490788
3.96E-06	0.6195114033
3.97E-06	0.6195114033
3.97E-06	0.6196737278
3.98E-06	0.6196737278
3.98E-06	0.6198360523
4.00E-06	0.6198360523
4.00E-06	0.6199983768
4.00E-06	0.6199983768
4.00E-06	0.6201607012
4.01E-06	0.6201607012
4.01E-06	0.6203230257
4.02E-06	0.6203230257
4.02E-06	0.6204853502
4.03E-06	0.6204853502
4.03E-06	0.6206476747
4.04E-06	0.6206476747
4.04E-06	0.6208099992
4.05E-06	0.6208099992
4.05E-06	0.6209723237
4.06E-06	0.6209723237
4.06E-06	0.6211346482
4.07E-06	0.6211346482
4.07E-06	0.6212969726
4.07E-06	0.6212969726
4.07E-06	0.6214592971
4.08E-06	0.6214592971
4.08E-06	0.6216216216
4.11E-06	0.6216216216
4.11E-06	0.6217839461
4.14E-06	0.6217839461
4.14E-06	0.6219462706
4.15E-06	0.6219462706
4.15E-06	0.6221085951
4.15E-06	0.6221085951
4.15E-06	0.6222709196
4.15E-06	0.6222709196
4.15E-06	0.6224332441
4.15E-06	0.6224332441
4.15E-06	0.6225955685
4.17E-06	0.6225955685
4.17E-06	0.622757893
4.18E-06	0.622757893
4.18E-06	0.6229202175
4.20E-06	0.6229202175
4.20E-06	0.623082542
4.24E-06	0.623082542
4.24E-06	0.6232448665
4.24E-06	0.6232448665
4.24E-06	0.623407191
4.26E-06	0.623407191
4.26E-06	0.6235695155
4.26E-06	0.6235695155
4.26E-06	0.6237318399
4.26E-06	0.6237318399
4.26E-06	0.6238941644
4.26E-06	0.6238941644
4.26E-06	0.6240564889
4.26E-06	0.6240564889
4.26E-06	0.6242188134
4.27E-06	0.6242188134
4.27E-06	0.6243811379
4.29E-06	0.6243811379
4.29E-06	0.6245434624
4.30E-06	0.6245434624
4.30E-06	0.6247057869
4.31E-06	0.6247057869
4.31E-06	0.6248681114
4.34E-06	0.6248681114
4.34E-06	0.6250304358
4.42E-06	0.6250304358
4.42E-06	0.6251927603
4.42E-06	0.6251927603
4.42E-06	0.6253550848
4.43E-06	0.6253550848
4.43E-06	0.6255174093
4.43E-06	0.6255174093
4.43E-06	0.6256797338
4.46E-06	0.6256797338
4.46E-06	0.6258420583
4.46E-06	0.6258420583
4.46E-06	0.6260043828
4.49E-06	0.6260043828
4.49E-06	0.6261667072
4.49E-06	0.6261667072
4.49E-06	0.6263290317
4.49E-06	0.6263290317
4.49E-06	0.6264913562
4.49E-06	0.6264913562
4.49E-06	0.6266536807
4.53E-06	0.6266536807
4.53E-06	0.6268160052
4.57E-06	0.6268160052
4.57E-06	0.6269783297
4.58E-06	0.6269783297
4.58E-06	0.6271406542
4.61E-06	0.6271406542
4.61E-06	0.6273029787
4.64E-06	0.6273029787
4.64E-06	0.6274653031
4.70E-06	0.6274653031
4.70E-06	0.6276276276
4.75E-06	0.6276276276
4.75E-06	0.6277899521
4.83E-06	0.6277899521
4.83E-06	0.6279522766
4.84E-06	0.6279522766
4.84E-06	0.6281146011
4.88E-06	0.6281146011
4.88E-06	0.6282769256
4.90E-06	0.6282769256
4.90E-06	0.6284392501
4.91E-06	0.6284392501
4.91E-06	0.6286015745
4.91E-06	0.6286015745
4.91E-06	0.628763899
4.92E-06	0.628763899
4.92E-06	0.6289262235
4.94E-06	0.6289262235
4.94E-06	0.629088548
4.94E-06	0.629088548
4.94E-06	0.6292508725
4.95E-06	0.6292508725
4.95E-06	0.629413197
4.96E-06	0.629413197
4.96E-06	0.6295755215
4.96E-06	0.6295755215
4.96E-06	0.629737846
4.97E-06	0.629737846
4.97E-06	0.6299001704
4.97E-06	0.6299001704
4.97E-06	0.6300624949
4.97E-06	0.6300624949
4.97E-06	0.6302248194
4.99E-06	0.6302248194
4.99E-06	0.6303871439
5.00E-06	0.6303871439
5.00E-06	0.6305494684
5.02E-06	0.6305494684
5.02E-06	0.6307117929
5.03E-06	0.6307117929
5.03E-06	0.6308741174
5.04E-06	0.6308741174
5.04E-06	0.6310364418
5.08E-06	0.6310364418
5.08E-06	0.6311987663
5.09E-06	0.6311987663
5.09E-06	0.6313610908
5.09E-06	0.6313610908
5.09E-06	0.6315234153
5.12E-06	0.6315234153
5.12E-06	0.6316857398
5.15E-06	0.6316857398
5.15E-06	0.6318480643
5.16E-06	0.6318480643
5.16E-06	0.6320103888
5.19E-06	0.6320103888
5.19E-06	0.6321727133
5.20E-06	0.6321727133
5.20E-06	0.6323350377
5.21E-06	0.6323350377
5.21E-06	0.6324973622
5.23E-06	0.6324973622
5.23E-06	0.6326596867
5.23E-06	0.6326596867
5.23E-06	0.6328220112
5.24E-06	0.6328220112
5.24E-06	0.6329843357
5.27E-06	0.6329843357
5.27E-06	0.6331466602
5.28E-06	0.6331466602
5.28E-06	0.6333089847
5.28E-06	0.6333089847
5.28E-06	0.6334713091
5.31E-06	0.6334713091
5.31E-06	0.6336336336
5.31E-06	0.6336336336
5.31E-06	0.6337959581
5.34E-06	0.6337959581
5.34E-06	0.6339582826
5.37E-06	0.6339582826
5.37E-06	0.6341206071
5.43E-06	0.6341206071
5.43E-06	0.6342829316
5.46E-06	0.6342829316
5.46E-06	0.6344452561
5.46E-06	0.6344452561
5.46E-06	0.6346075806
5.47E-06	0.6346075806
5.47E-06	0.634769905
5.51E-06	0.634769905
5.51E-06	0.6349322295
5.51E-06	0.6349322295
5.51E-06	0.635094554
5.51E-06	0.635094554
5.51E-06	0.6352568785
5.51E-06	0.6352568785
5.51E-06	0.635419203
5.52E-06	0.635419203
5.52E-06	0.6355815275
5.52E-06	0.6355815275
5.52E-06	0.635743852
5.52E-06	0.635743852
5.52E-06	0.6359061764
5.53E-06	0.6359061764
5.53E-06	0.6360685009
5.54E-06	0.6360685009
5.54E-06	0.6362308254
5.54E-06	0.6362308254
5.54E-06	0.6363931499
5.54E-06	0.6363931499
5.54E-06	0.6365554744
5.63E-06	0.6365554744
5.63E-06	0.6367177989
5.64E-06	0.6367177989
5.64E-06	0.6368801234
5.64E-06	0.6368801234
5.64E-06	0.6370424479
5.64E-06	0.6370424479
5.64E-06	0.6373670968
5.64E-06	0.6373670968
5.64E-06	0.6375294213
5.66E-06	0.6375294213
5.66E-06	0.6376917458
5.67E-06	0.6376917458
5.67E-06	0.6378540703
5.71E-06	0.6378540703
5.71E-06	0.6380163948
5.73E-06	0.6380163948
5.73E-06	0.6381787193
5.73E-06	0.6381787193
5.73E-06	0.6383410437
5.76E-06	0.6383410437
5.76E-06	0.6385033682
5.80E-06	0.6385033682
5.80E-06	0.6386656927
5.83E-06	0.6386656927
5.83E-06	0.6388280172
5.84E-06	0.6388280172
5.84E-06	0.6389903417
5.84E-06	0.6389903417
5.84E-06	0.6391526662
5.88E-06	0.6391526662
5.88E-06	0.6393149907
5.96E-06	0.6393149907
5.96E-06	0.6394773152
5.99E-06	0.6394773152
5.99E-06	0.6396396396
6.00E-06	0.6396396396
6.00E-06	0.6398019641
6.03E-06	0.6398019641
6.03E-06	0.6399642886
6.03E-06	0.6399642886
6.03E-06	0.6401266131
6.05E-06	0.6401266131
6.05E-06	0.6402889376
6.11E-06	0.6402889376
6.11E-06	0.6404512621
6.13E-06	0.6404512621
6.13E-06	0.6406135866
6.14E-06	0.6406135866
6.14E-06	0.6409382355
6.15E-06	0.6409382355
6.15E-06	0.64110056
6.16E-06	0.64110056
6.16E-06	0.6412628845
6.16E-06	0.6412628845
6.16E-06	0.6415875335
6.16E-06	0.6415875335
6.16E-06	0.641749858
6.18E-06	0.641749858
6.18E-06	0.6419121825
6.19E-06	0.6419121825
6.19E-06	0.6420745069
6.23E-06	0.6420745069
6.23E-06	0.6422368314
6.23E-06	0.6422368314
6.23E-06	0.6423991559
6.28E-06	0.6423991559
6.28E-06	0.6425614804
6.30E-06	0.6425614804
6.30E-06	0.6427238049
6.31E-06	0.6427238049
6.31E-06	0.6428861294
6.36E-06	0.6428861294
6.36E-06	0.6430484539
6.36E-06	0.6430484539
6.36E-06	0.6432107783
6.36E-06	0.6432107783
6.36E-06	0.6435354273
6.38E-06	0.6435354273
6.38E-06	0.6436977518
6.38E-06	0.6436977518
6.38E-06	0.6438600763
6.39E-06	0.6438600763
6.39E-06	0.6440224008
6.41E-06	0.6440224008
6.41E-06	0.6441847253
6.41E-06	0.6441847253
6.41E-06	0.6443470498
6.43E-06	0.6443470498
6.43E-06	0.6445093742
6.43E-06	0.6445093742
6.43E-06	0.6446716987
6.46E-06	0.6446716987
6.46E-06	0.6448340232
6.46E-06	0.6448340232
6.46E-06	0.6449963477
6.47E-06	0.6449963477
6.47E-06	0.6451586722
6.47E-06	0.6451586722
6.47E-06	0.6453209967
6.50E-06	0.6453209967
6.50E-06	0.6454833212
6.51E-06	0.6454833212
6.51E-06	0.6456456456
6.51E-06	0.6456456456
6.51E-06	0.6458079701
6.54E-06	0.6458079701
6.54E-06	0.6459702946
6.54E-06	0.6459702946
6.54E-06	0.6461326191
6.56E-06	0.6461326191
6.56E-06	0.6462949436
6.57E-06	0.6462949436
6.57E-06	0.6464572681
6.62E-06	0.6464572681
6.62E-06	0.6466195926
6.63E-06	0.6466195926
6.63E-06	0.6467819171
6.63E-06	0.6467819171
6.63E-06	0.6469442415
6.63E-06	0.6469442415
6.63E-06	0.647106566
6.64E-06	0.647106566
6.64E-06	0.6472688905
6.64E-06	0.6472688905
6.64E-06	0.647431215
6.64E-06	0.647431215
6.64E-06	0.6475935395
6.65E-06	0.6475935395
6.65E-06	0.647755864
6.70E-06	0.647755864
6.70E-06	0.6479181885
6.72E-06	0.6479181885
6.72E-06	0.6480805129
6.75E-06	0.6480805129
6.75E-06	0.6482428374
6.76E-06	0.6482428374
6.76E-06	0.6484051619
6.77E-06	0.6484051619
6.77E-06	0.6485674864
6.79E-06	0.6485674864
6.79E-06	0.6487298109
6.81E-06	0.6487298109
6.81E-06	0.6488921354
6.84E-06	0.6488921354
6.84E-06	0.6490544599
6.84E-06	0.6490544599
6.84E-06	0.6492167844
6.84E-06	0.6492167844
6.84E-06	0.6493791088
6.85E-06	0.6493791088
6.85E-06	0.6495414333
6.87E-06	0.6495414333
6.87E-06	0.6497037578
6.87E-06	0.6497037578
6.87E-06	0.6498660823
6.89E-06	0.6498660823
6.89E-06	0.6500284068
6.90E-06	0.6500284068
6.90E-06	0.6501907313
6.91E-06	0.6501907313
6.91E-06	0.6503530558
6.95E-06	0.6503530558
6.95E-06	0.6505153802
6.98E-06	0.6505153802
6.98E-06	0.6506777047
7.00E-06	0.6506777047
7.00E-06	0.6508400292
7.00E-06	0.6508400292
7.00E-06	0.6510023537
7.00E-06	0.6510023537
7.00E-06	0.6511646782
7.02E-06	0.6511646782
7.02E-06	0.6513270027
7.03E-06	0.6513270027
7.03E-06	0.6514893272
7.04E-06	0.6514893272
7.04E-06	0.6516516517
7.06E-06	0.6516516517
7.06E-06	0.6518139761
7.08E-06	0.6518139761
7.08E-06	0.6519763006
7.09E-06	0.6519763006
7.09E-06	0.6521386251
7.09E-06	0.6521386251
7.09E-06	0.6523009496
7.09E-06	0.6523009496
7.09E-06	0.6524632741
7.10E-06	0.6524632741
7.10E-06	0.6526255986
7.10E-06	0.6526255986
7.10E-06	0.6527879231
7.12E-06	0.6527879231
7.12E-06	0.6529502475
7.12E-06	0.6529502475
7.12E-06	0.653112572
7.14E-06	0.653112572
7.14E-06	0.6532748965
7.18E-06	0.6532748965
7.18E-06	0.653437221
7.18E-06	0.653437221
7.18E-06	0.6535995455
7.19E-06	0.6535995455
7.19E-06	0.65376187
7.19E-06	0.65376187
7.19E-06	0.6539241945
7.19E-06	0.6539241945
7.19E-06	0.654086519
7.20E-06	0.654086519
7.20E-06	0.6542488434
7.22E-06	0.6542488434
7.22E-06	0.6544111679
7.23E-06	0.6544111679
7.23E-06	0.6545734924
7.24E-06	0.6545734924
7.24E-06	0.6547358169
7.25E-06	0.6547358169
7.25E-06	0.6548981414
7.28E-06	0.6548981414
7.28E-06	0.6550604659
7.28E-06	0.6550604659
7.28E-06	0.6552227904
7.28E-06	0.6552227904
7.28E-06	0.6553851148
7.32E-06	0.6553851148
7.32E-06	0.6555474393
7.36E-06	0.6555474393
7.36E-06	0.6557097638
7.37E-06	0.6557097638
7.37E-06	0.6558720883
7.43E-06	0.6558720883
7.43E-06	0.6560344128
7.43E-06	0.6560344128
7.43E-06	0.6561967373
7.43E-06	0.6561967373
7.43E-06	0.6563590618
7.44E-06	0.6563590618
7.44E-06	0.6566837107
7.50E-06	0.6566837107
7.50E-06	0.6568460352
7.51E-06	0.6568460352
7.51E-06	0.6570083597
7.52E-06	0.6570083597
7.52E-06	0.6571706842
7.52E-06	0.6571706842
7.52E-06	0.6573330087
7.52E-06	0.6573330087
7.52E-06	0.6574953332
7.53E-06	0.6574953332
7.53E-06	0.6576576577
7.54E-06	0.6576576577
7.54E-06	0.6578199821
7.60E-06	0.6578199821
7.60E-06	0.6579823066
7.65E-06	0.6579823066
7.65E-06	0.6581446311
7.65E-06	0.6581446311
7.65E-06	0.6583069556
7.70E-06	0.6583069556
7.70E-06	0.6584692801
7.72E-06	0.6584692801
7.72E-06	0.6586316046
7.73E-06	0.6586316046
7.73E-06	0.6587939291
7.74E-06	0.6587939291
7.74E-06	0.6589562536
7.76E-06	0.6589562536
7.76E-06	0.659118578
7.77E-06	0.659118578
7.77E-06	0.6592809025
7.84E-06	0.6592809025
7.84E-06	0.659443227
7.86E-06	0.659443227
7.86E-06	0.6596055515
7.90E-06	0.6596055515
7.90E-06	0.659767876
7.90E-06	0.659767876
7.90E-06	0.6599302005
7.92E-06	0.6599302005
7.92E-06	0.660092525
7.96E-06	0.660092525
7.96E-06	0.6602548494
7.96E-06	0.6602548494
7.96E-06	0.6604171739
7.97E-06	0.6604171739
7.97E-06	0.6605794984
7.99E-06	0.6605794984
7.99E-06	0.6607418229
8.04E-06	0.6607418229
8.04E-06	0.6609041474
8.06E-06	0.6609041474
8.06E-06	0.6610664719
8.06E-06	0.6610664719
8.06E-06	0.6612287964
8.07E-06	0.6612287964
8.07E-06	0.6613911209
8.08E-06	0.6613911209
8.08E-06	0.6615534453
8.09E-06	0.6615534453
8.09E-06	0.6617157698
8.11E-06	0.6617157698
8.11E-06	0.6618780943
8.12E-06	0.6618780943
8.12E-06	0.6620404188
8.17E-06	0.6620404188
8.17E-06	0.6622027433
8.19E-06	0.6622027433
8.19E-06	0.6623650678
8.21E-06	0.6623650678
8.21E-06	0.6625273923
8.22E-06	0.6625273923
8.22E-06	0.6626897167
8.22E-06	0.6626897167
8.22E-06	0.6628520412
8.22E-06	0.6628520412
8.22E-06	0.6630143657
8.23E-06	0.6630143657
8.23E-06	0.6631766902
8.29E-06	0.6631766902
8.29E-06	0.6633390147
8.31E-06	0.6633390147
8.31E-06	0.6635013392
8.32E-06	0.6635013392
8.32E-06	0.6636636637
8.33E-06	0.6636636637
8.33E-06	0.6638259882
8.34E-06	0.6638259882
8.34E-06	0.6639883126
8.37E-06	0.6639883126
8.37E-06	0.6641506371
8.39E-06	0.6641506371
8.39E-06	0.6643129616
8.40E-06	0.6643129616
8.40E-06	0.6644752861
8.40E-06	0.6644752861
8.40E-06	0.6646376106
8.55E-06	0.6646376106
8.55E-06	0.6647999351
8.58E-06	0.6647999351
8.58E-06	0.6649622596
8.59E-06	0.6649622596
8.59E-06	0.665124584
8.61E-06	0.665124584
8.61E-06	0.6652869085
8.67E-06	0.6652869085
8.67E-06	0.665449233
8.68E-06	0.665449233
8.68E-06	0.6656115575
8.68E-06	0.6656115575
8.68E-06	0.665773882
8.69E-06	0.665773882
8.69E-06	0.6659362065
8.69E-06	0.6659362065
8.69E-06	0.666098531
8.69E-06	0.666098531
8.69E-06	0.6662608555
8.70E-06	0.6662608555
8.70E-06	0.6664231799
8.71E-06	0.6664231799
8.71E-06	0.6665855044
8.74E-06	0.6665855044
8.74E-06	0.6667478289
8.75E-06	0.6667478289
8.75E-06	0.6669101534
8.75E-06	0.6669101534
8.75E-06	0.6670724779
8.76E-06	0.6670724779
8.76E-06	0.6672348024
8.76E-06	0.6672348024
8.76E-06	0.6673971269
8.76E-06	0.6673971269
8.76E-06	0.6675594513
8.80E-06	0.6675594513
8.80E-06	0.6677217758
8.80E-06	0.6677217758
8.80E-06	0.6678841003
8.83E-06	0.6678841003
8.83E-06	0.6680464248
8.85E-06	0.6680464248
8.85E-06	0.6682087493
8.91E-06	0.6682087493
8.91E-06	0.6683710738
8.91E-06	0.6683710738
8.91E-06	0.6685333983
8.92E-06	0.6685333983
8.92E-06	0.6686957227
8.95E-06	0.6686957227
8.95E-06	0.6688580472
8.97E-06	0.6688580472
8.97E-06	0.6690203717
8.98E-06	0.6690203717
8.98E-06	0.6691826962
8.98E-06	0.6691826962
8.98E-06	0.6693450207
8.99E-06	0.6693450207
8.99E-06	0.6695073452
8.99E-06	0.6695073452
8.99E-06	0.6696696697
8.99E-06	0.6696696697
8.99E-06	0.6698319942
9.00E-06	0.6698319942
9.00E-06	0.6699943186
9.04E-06	0.6699943186
9.04E-06	0.6701566431
9.04E-06	0.6701566431
9.04E-06	0.6703189676
9.05E-06	0.6703189676
9.05E-06	0.6704812921
9.05E-06	0.6704812921
9.05E-06	0.6706436166
9.05E-06	0.6706436166
9.05E-06	0.6708059411
9.08E-06	0.6708059411
9.08E-06	0.6709682656
9.08E-06	0.6709682656
9.08E-06	0.67113059
9.10E-06	0.67113059
9.10E-06	0.6712929145
9.14E-06	0.6712929145
9.14E-06	0.671455239
9.14E-06	0.671455239
9.14E-06	0.6716175635
9.17E-06	0.6716175635
9.17E-06	0.671779888
9.20E-06	0.671779888
9.20E-06	0.6719422125
9.20E-06	0.6719422125
9.20E-06	0.672104537
9.24E-06	0.672104537
9.24E-06	0.6722668615
9.26E-06	0.6722668615
9.26E-06	0.6724291859
9.26E-06	0.6724291859
9.26E-06	0.6725915104
9.26E-06	0.6725915104
9.26E-06	0.6727538349
9.26E-06	0.6727538349
9.26E-06	0.6729161594
9.27E-06	0.6729161594
9.27E-06	0.6730784839
9.29E-06	0.6730784839
9.29E-06	0.6732408084
9.30E-06	0.6732408084
9.30E-06	0.6734031329
9.31E-06	0.6734031329
9.31E-06	0.6735654573
9.32E-06	0.6735654573
9.32E-06	0.6737277818
9.33E-06	0.6737277818
9.33E-06	0.6738901063
9.33E-06	0.6738901063
9.33E-06	0.6740524308
9.34E-06	0.6740524308
9.34E-06	0.6742147553
9.34E-06	0.6742147553
9.34E-06	0.6743770798
9.35E-06	0.6743770798
9.35E-06	0.6745394043
9.35E-06	0.6745394043
9.35E-06	0.6747017288
9.37E-06	0.6747017288
9.37E-06	0.6748640532
9.38E-06	0.6748640532
9.38E-06	0.6750263777
9.39E-06	0.6750263777
9.39E-06	0.6751887022
9.40E-06	0.6751887022
9.40E-06	0.6753510267
9.42E-06	0.6753510267
9.42E-06	0.6755133512
9.43E-06	0.6755133512
9.43E-06	0.6756756757
9.43E-06	0.6756756757
9.43E-06	0.6758380002
9.44E-06	0.6758380002
9.44E-06	0.6761626491
9.44E-06	0.6761626491
9.44E-06	0.6763249736
9.44E-06	0.6763249736
9.44E-06	0.6764872981
9.44E-06	0.6764872981
9.44E-06	0.6766496226
9.47E-06	0.6766496226
9.47E-06	0.6768119471
9.47E-06	0.6768119471
9.47E-06	0.6769742716
9.50E-06	0.6769742716
9.50E-06	0.6771365961
9.51E-06	0.6771365961
9.51E-06	0.6772989205
9.52E-06	0.6772989205
9.52E-06	0.677461245
9.52E-06	0.677461245
9.52E-06	0.6776235695
9.54E-06	0.6776235695
9.54E-06	0.677785894
9.54E-06	0.677785894
9.54E-06	0.6779482185
9.57E-06	0.6779482185
9.57E-06	0.678110543
9.57E-06	0.678110543
9.57E-06	0.6782728675
9.59E-06	0.6782728675
9.59E-06	0.6784351919
9.60E-06	0.6784351919
9.60E-06	0.6785975164
9.61E-06	0.6785975164
9.61E-06	0.6787598409
9.61E-06	0.6787598409
9.61E-06	0.6789221654
9.61E-06	0.6789221654
9.61E-06	0.6790844899
9.61E-06	0.6790844899
9.61E-06	0.6792468144
9.62E-06	0.6792468144
9.62E-06	0.6794091389
9.63E-06	0.6794091389
9.63E-06	0.6795714634
9.64E-06	0.6795714634
9.64E-06	0.6797337878
9.65E-06	0.6797337878
9.65E-06	0.6798961123
9.66E-06	0.6798961123
9.66E-06	0.6800584368
9.66E-06	0.6800584368
9.66E-06	0.6802207613
9.67E-06	0.6802207613
9.67E-06	0.6803830858
9.68E-06	0.6803830858
9.68E-06	0.6805454103
9.68E-06	0.6805454103
9.68E-06	0.6807077348
9.69E-06	0.6807077348
9.69E-06	0.6808700592
9.70E-06	0.6808700592
9.70E-06	0.6810323837
9.70E-06	0.6810323837
9.70E-06	0.6811947082
9.71E-06	0.6811947082
9.71E-06	0.6813570327
9.71E-06	0.6813570327
9.71E-06	0.6815193572
9.72E-06	0.6815193572
9.72E-06	0.6816816817
9.75E-06	0.6816816817
9.75E-06	0.6818440062
9.75E-06	0.6818440062
9.75E-06	0.6820063307
9.75E-06	0.6820063307
9.75E-06	0.6821686551
9.76E-06	0.6821686551
9.76E-06	0.6823309796
9.76E-06	0.6823309796
9.76E-06	0.6824933041
9.77E-06	0.6824933041
9.77E-06	0.6826556286
9.77E-06	0.6826556286
9.77E-06	0.6828179531
9.77E-06	0.6828179531
9.77E-06	0.6829802776
9.78E-06	0.6829802776
9.78E-06	0.6831426021
9.78E-06	0.6831426021
9.78E-06	0.6833049265
9.79E-06	0.6833049265
9.79E-06	0.683467251
9.80E-06	0.683467251
9.80E-06	0.6836295755
9.83E-06	0.6836295755
9.83E-06	0.6837919
9.85E-06	0.6837919
9.85E-06	0.6839542245
9.85E-06	0.6839542245
9.85E-06	0.684116549
9.85E-06	0.684116549
9.85E-06	0.6842788735
9.86E-06	0.6842788735
9.86E-06	0.684441198
9.86E-06	0.684441198
9.86E-06	0.6846035224
9.86E-06	0.6846035224
9.86E-06	0.6847658469
9.95E-06	0.6847658469
9.95E-06	0.6849281714
9.97E-06	0.6849281714
9.97E-06	0.6850904959
9.98E-06	0.6850904959
9.98E-06	0.6852528204
1.00E-05	0.6852528204
1.00E-05	0.6854151449
1.00E-05	0.6854151449
1.00E-05	0.6855774694
1.00E-05	0.6855774694
1.00E-05	0.6857397938
1.00E-05	0.6857397938
1.00E-05	0.6859021183
1.00E-05	0.6859021183
1.00E-05	0.6860644428
1.00E-05	0.6860644428
1.00E-05	0.6862267673
1.00E-05	0.6862267673
1.00E-05	0.6863890918
1.01E-05	0.6863890918
1.01E-05	0.6865514163
1.01E-05	0.6865514163
1.01E-05	0.6867137408
1.01E-05	0.6867137408
1.01E-05	0.6868760653
1.01E-05	0.6868760653
1.01E-05	0.6870383897
1.01E-05	0.6870383897
1.01E-05	0.6872007142
1.01E-05	0.6872007142
1.01E-05	0.6873630387
1.01E-05	0.6873630387
1.01E-05	0.6875253632
1.01E-05	0.6875253632
1.01E-05	0.6876876877
1.01E-05	0.6876876877
1.01E-05	0.6878500122
1.01E-05	0.6878500122
1.01E-05	0.6880123367
1.01E-05	0.6880123367
1.01E-05	0.6881746611
1.01E-05	0.6881746611
1.01E-05	0.6883369856
1.01E-05	0.6883369856
1.01E-05	0.6884993101
1.01E-05	0.6884993101
1.01E-05	0.6886616346
1.02E-05	0.6886616346
1.02E-05	0.6888239591
1.03E-05	0.6888239591
1.03E-05	0.6889862836
1.03E-05	0.6889862836
1.03E-05	0.6891486081
1.03E-05	0.6891486081
1.03E-05	0.6893109326
1.03E-05	0.6893109326
1.03E-05	0.689473257
1.03E-05	0.689473257
1.03E-05	0.6896355815
1.03E-05	0.6896355815
1.03E-05	0.689797906
1.03E-05	0.689797906
1.03E-05	0.6899602305
1.04E-05	0.6899602305
1.04E-05	0.690122555
1.04E-05	0.690122555
1.04E-05	0.6902848795
1.04E-05	0.6902848795
1.04E-05	0.690447204
1.04E-05	0.690447204
1.04E-05	0.6906095284
1.04E-05	0.6906095284
1.04E-05	0.6909341774
1.04E-05	0.6909341774
1.04E-05	0.6910965019
1.05E-05	0.6910965019
1.05E-05	0.6912588264
1.05E-05	0.6912588264
1.05E-05	0.6914211509
1.05E-05	0.6914211509
1.05E-05	0.6915834754
1.05E-05	0.6915834754
1.05E-05	0.6917457999
1.05E-05	0.6917457999
1.05E-05	0.6919081243
1.05E-05	0.6919081243
1.05E-05	0.6920704488
1.05E-05	0.6920704488
1.05E-05	0.6922327733
1.05E-05	0.6922327733
1.05E-05	0.6923950978
1.05E-05	0.6923950978
1.05E-05	0.6927197468
1.06E-05	0.6927197468
1.06E-05	0.6928820713
1.06E-05	0.6928820713
1.06E-05	0.6930443957
1.06E-05	0.6930443957
1.06E-05	0.6932067202
1.06E-05	0.6932067202
1.06E-05	0.6933690447
1.06E-05	0.6933690447
1.06E-05	0.6935313692
1.06E-05	0.6935313692
1.06E-05	0.6936936937
1.06E-05	0.6936936937
1.06E-05	0.6938560182
1.06E-05	0.6938560182
1.06E-05	0.6940183427
1.06E-05	0.6940183427
1.06E-05	0.6941806672
1.07E-05	0.6941806672
1.07E-05	0.6943429916
1.07E-05	0.6943429916
1.07E-05	0.6945053161
1.07E-05	0.6945053161
1.07E-05	0.6946676406
1.07E-05	0.6946676406
1.07E-05	0.6948299651
1.07E-05	0.6948299651
1.07E-05	0.6949922896
1.07E-05	0.6949922896
1.07E-05	0.6951546141
1.09E-05	0.6951546141
1.09E-05	0.6953169386
1.09E-05	0.6953169386
1.09E-05	0.695479263
1.09E-05	0.695479263
1.09E-05	0.6956415875
1.09E-05	0.6956415875
1.09E-05	0.695803912
1.09E-05	0.695803912
1.09E-05	0.6959662365
1.09E-05	0.6959662365
1.09E-05	0.696128561
1.10E-05	0.696128561
1.10E-05	0.6962908855
1.10E-05	0.6962908855
1.10E-05	0.69645321
1.10E-05	0.69645321
1.10E-05	0.6966155345
1.10E-05	0.6966155345
1.10E-05	0.6967778589
1.11E-05	0.6967778589
1.11E-05	0.6969401834
1.11E-05	0.6969401834
1.11E-05	0.6971025079
1.11E-05	0.6971025079
1.11E-05	0.6972648324
1.12E-05	0.6972648324
1.12E-05	0.6974271569
1.13E-05	0.6974271569
1.13E-05	0.6975894814
1.13E-05	0.6975894814
1.13E-05	0.6977518059
1.14E-05	0.6977518059
1.14E-05	0.6979141303
1.14E-05	0.6979141303
1.14E-05	0.6980764548
1.14E-05	0.6980764548
1.14E-05	0.6982387793
1.15E-05	0.6982387793
1.15E-05	0.6984011038
1.18E-05	0.6984011038
1.18E-05	0.6985634283
1.18E-05	0.6985634283
1.18E-05	0.6987257528
1.18E-05	0.6987257528
1.18E-05	0.6988880773
1.19E-05	0.6988880773
1.19E-05	0.6990504018
1.19E-05	0.6990504018
1.19E-05	0.6992127262
1.19E-05	0.6992127262
1.19E-05	0.6993750507
1.19E-05	0.6993750507
1.19E-05	0.6995373752
1.20E-05	0.6995373752
1.20E-05	0.6996996997
1.20E-05	0.6996996997
1.20E-05	0.6998620242
1.20E-05	0.6998620242
1.20E-05	0.7000243487
1.21E-05	0.7000243487
1.21E-05	0.7001866732
1.21E-05	0.7001866732
1.21E-05	0.7003489976
1.22E-05	0.7003489976
1.22E-05	0.7005113221
1.22E-05	0.7005113221
1.22E-05	0.7006736466
1.24E-05	0.7006736466
1.24E-05	0.7008359711
1.24E-05	0.7008359711
1.24E-05	0.7011606201
1.25E-05	0.7011606201
1.25E-05	0.7013229446
1.25E-05	0.7013229446
1.25E-05	0.7014852691
1.26E-05	0.7014852691
1.26E-05	0.7016475935
1.26E-05	0.7016475935
1.26E-05	0.701809918
1.26E-05	0.701809918
1.26E-05	0.7019722425
1.27E-05	0.7019722425
1.27E-05	0.702134567
1.27E-05	0.702134567
1.27E-05	0.7022968915
1.27E-05	0.7022968915
1.27E-05	0.702459216
1.27E-05	0.702459216
1.27E-05	0.7026215405
1.28E-05	0.7026215405
1.28E-05	0.7027838649
1.28E-05	0.7027838649
1.28E-05	0.7029461894
1.29E-05	0.7029461894
1.29E-05	0.7031085139
1.29E-05	0.7031085139
1.29E-05	0.7032708384
1.29E-05	0.7032708384
1.29E-05	0.7034331629
1.30E-05	0.7034331629
1.30E-05	0.7035954874
1.30E-05	0.7035954874
1.30E-05	0.7037578119
1.30E-05	0.7037578119
1.30E-05	0.7039201364
1.30E-05	0.7039201364
1.30E-05	0.7040824608
1.31E-05	0.7040824608
1.31E-05	0.7042447853
1.31E-05	0.7042447853
1.31E-05	0.7044071098
1.31E-05	0.7044071098
1.31E-05	0.7045694343
1.31E-05	0.7045694343
1.31E-05	0.7047317588
1.31E-05	0.7047317588
1.31E-05	0.7048940833
1.32E-05	0.7048940833
1.32E-05	0.7050564078
1.33E-05	0.7050564078
1.33E-05	0.7052187322
1.33E-05	0.7052187322
1.33E-05	0.7053810567
1.33E-05	0.7053810567
1.33E-05	0.7055433812
1.34E-05	0.7055433812
1.34E-05	0.7057057057
1.34E-05	0.7057057057
1.34E-05	0.7058680302
1.34E-05	0.7058680302
1.34E-05	0.7060303547
1.34E-05	0.7060303547
1.34E-05	0.7061926792
1.34E-05	0.7061926792
1.34E-05	0.7063550037
1.35E-05	0.7063550037
1.35E-05	0.7065173281
1.36E-05	0.7065173281
1.36E-05	0.7066796526
1.37E-05	0.7066796526
1.37E-05	0.7068419771
1.37E-05	0.7068419771
1.37E-05	0.7070043016
1.37E-05	0.7070043016
1.37E-05	0.7071666261
1.37E-05	0.7071666261
1.37E-05	0.7073289506
1.37E-05	0.7073289506
1.37E-05	0.7074912751
1.38E-05	0.7074912751
1.38E-05	0.7076535995
1.38E-05	0.7076535995
1.38E-05	0.707815924
1.39E-05	0.707815924
1.39E-05	0.7079782485
1.39E-05	0.7079782485
1.39E-05	0.708140573
1.39E-05	0.708140573
1.39E-05	0.7083028975
1.39E-05	0.7083028975
1.39E-05	0.708465222
1.39E-05	0.708465222
1.39E-05	0.7086275465
1.40E-05	0.7086275465
1.40E-05	0.708789871
1.40E-05	0.708789871
1.40E-05	0.7089521954
1.41E-05	0.7089521954
1.41E-05	0.7091145199
1.41E-05	0.7091145199
1.41E-05	0.7092768444
1.42E-05	0.7092768444
1.42E-05	0.7094391689
1.43E-05	0.7094391689
1.43E-05	0.7096014934
1.43E-05	0.7096014934
1.43E-05	0.7097638179
1.44E-05	0.7097638179
1.44E-05	0.7099261424
1.44E-05	0.7099261424
1.44E-05	0.7100884668
1.45E-05	0.7100884668
1.45E-05	0.7102507913
1.45E-05	0.7102507913
1.45E-05	0.7104131158
1.45E-05	0.7104131158
1.45E-05	0.7105754403
1.45E-05	0.7105754403
1.45E-05	0.7107377648
1.46E-05	0.7107377648
1.46E-05	0.7109000893
1.46E-05	0.7109000893
1.46E-05	0.7110624138
1.46E-05	0.7110624138
1.46E-05	0.7112247383
1.47E-05	0.7112247383
1.47E-05	0.7113870627
1.47E-05	0.7113870627
1.47E-05	0.7115493872
1.47E-05	0.7115493872
1.47E-05	0.7117117117
1.47E-05	0.7117117117
1.47E-05	0.7118740362
1.47E-05	0.7118740362
1.47E-05	0.7120363607
1.48E-05	0.7120363607
1.48E-05	0.7121986852
1.48E-05	0.7121986852
1.48E-05	0.7123610097
1.48E-05	0.7123610097
1.48E-05	0.7125233341
1.48E-05	0.7125233341
1.48E-05	0.7126856586
1.48E-05	0.7126856586
1.48E-05	0.7128479831
1.48E-05	0.7128479831
1.48E-05	0.7130103076
1.49E-05	0.7130103076
1.49E-05	0.7131726321
1.49E-05	0.7131726321
1.49E-05	0.7133349566
1.49E-05	0.7133349566
1.49E-05	0.7134972811
1.49E-05	0.7134972811
1.49E-05	0.7136596056
1.49E-05	0.7136596056
1.49E-05	0.71382193
1.50E-05	0.71382193
1.50E-05	0.7139842545
1.50E-05	0.7139842545
1.50E-05	0.714146579
1.50E-05	0.714146579
1.50E-05	0.7143089035
1.50E-05	0.7143089035
1.50E-05	0.714471228
1.51E-05	0.714471228
1.51E-05	0.7146335525
1.52E-05	0.7146335525
1.52E-05	0.714795877
1.52E-05	0.714795877
1.52E-05	0.7149582014
1.52E-05	0.7149582014
1.52E-05	0.7151205259
1.53E-05	0.7151205259
1.53E-05	0.7152828504
1.53E-05	0.7152828504
1.53E-05	0.7154451749
1.54E-05	0.7154451749
1.54E-05	0.7156074994
1.54E-05	0.7156074994
1.54E-05	0.7157698239
1.54E-05	0.7157698239
1.54E-05	0.7159321484
1.54E-05	0.7159321484
1.54E-05	0.7160944729
1.54E-05	0.7160944729
1.54E-05	0.7162567973
1.54E-05	0.7162567973
1.54E-05	0.7164191218
1.54E-05	0.7164191218
1.54E-05	0.7165814463
1.54E-05	0.7165814463
1.54E-05	0.7167437708
1.55E-05	0.7167437708
1.55E-05	0.7169060953
1.55E-05	0.7169060953
1.55E-05	0.7170684198
1.56E-05	0.7170684198
1.56E-05	0.7172307443
1.56E-05	0.7172307443
1.56E-05	0.7173930687
1.57E-05	0.7173930687
1.57E-05	0.7175553932
1.57E-05	0.7175553932
1.57E-05	0.7177177177
1.58E-05	0.7177177177
1.58E-05	0.7178800422
1.59E-05	0.7178800422
1.59E-05	0.7180423667
1.59E-05	0.7180423667
1.59E-05	0.7182046912
1.59E-05	0.7182046912
1.59E-05	0.7183670157
1.60E-05	0.7183670157
1.60E-05	0.7185293402
1.60E-05	0.7185293402
1.60E-05	0.7186916646
1.60E-05	0.7186916646
1.60E-05	0.7188539891
1.61E-05	0.7188539891
1.61E-05	0.7190163136
1.61E-05	0.7190163136
1.61E-05	0.7191786381
1.63E-05	0.7191786381
1.63E-05	0.7193409626
1.63E-05	0.7193409626
1.63E-05	0.7195032871
1.64E-05	0.7195032871
1.64E-05	0.7196656116
1.64E-05	0.7196656116
1.64E-05	0.719827936
1.64E-05	0.719827936
1.64E-05	0.7199902605
1.65E-05	0.7199902605
1.65E-05	0.720152585
1.65E-05	0.720152585
1.65E-05	0.7203149095
1.66E-05	0.7203149095
1.66E-05	0.720477234
1.66E-05	0.720477234
1.66E-05	0.7206395585
1.66E-05	0.7206395585
1.66E-05	0.720801883
1.66E-05	0.720801883
1.66E-05	0.7209642075
1.66E-05	0.7209642075
1.66E-05	0.7211265319
1.67E-05	0.7211265319
1.67E-05	0.7212888564
1.67E-05	0.7212888564
1.67E-05	0.7214511809
1.67E-05	0.7214511809
1.67E-05	0.7216135054
1.67E-05	0.7216135054
1.67E-05	0.7217758299
1.68E-05	0.7217758299
1.68E-05	0.7219381544
1.68E-05	0.7219381544
1.68E-05	0.7221004789
1.68E-05	0.7221004789
1.68E-05	0.7222628033
1.69E-05	0.7222628033
1.69E-05	0.7224251278
1.70E-05	0.7224251278
1.70E-05	0.7225874523
1.70E-05	0.7225874523
1.70E-05	0.7227497768
1.70E-05	0.7227497768
1.70E-05	0.7229121013
1.70E-05	0.7229121013
1.70E-05	0.7230744258
1.71E-05	0.7230744258
1.71E-05	0.7232367503
1.72E-05	0.7232367503
1.72E-05	0.7233990748
1.72E-05	0.7233990748
1.72E-05	0.7235613992
1.73E-05	0.7235613992
1.73E-05	0.7237237237
1.73E-05	0.7237237237
1.73E-05	0.7238860482
1.74E-05	0.7238860482
1.74E-05	0.7240483727
1.75E-05	0.7240483727
1.75E-05	0.7242106972
1.75E-05	0.7242106972
1.75E-05	0.7243730217
1.75E-05	0.7243730217
1.75E-05	0.7245353462
1.75E-05	0.7245353462
1.75E-05	0.7246976706
1.76E-05	0.7246976706
1.76E-05	0.7248599951
1.76E-05	0.7248599951
1.76E-05	0.7250223196
1.76E-05	0.7250223196
1.76E-05	0.7251846441
1.78E-05	0.7251846441
1.78E-05	0.7253469686
1.79E-05	0.7253469686
1.79E-05	0.7255092931
1.80E-05	0.7255092931
1.80E-05	0.7256716176
1.80E-05	0.7256716176
1.80E-05	0.7258339421
1.80E-05	0.7258339421
1.80E-05	0.7259962665
1.81E-05	0.7259962665
1.81E-05	0.726158591
1.81E-05	0.726158591
1.81E-05	0.7263209155
1.81E-05	0.7263209155
1.81E-05	0.72648324
1.81E-05	0.72648324
1.81E-05	0.7266455645
1.81E-05	0.7266455645
1.81E-05	0.726807889
1.81E-05	0.726807889
1.81E-05	0.7269702135
1.81E-05	0.7269702135
1.81E-05	0.7271325379
1.81E-05	0.7271325379
1.81E-05	0.7272948624
1.82E-05	0.7272948624
1.82E-05	0.7274571869
1.82E-05	0.7274571869
1.82E-05	0.7276195114
1.84E-05	0.7276195114
1.84E-05	0.7277818359
1.84E-05	0.7277818359
1.84E-05	0.7279441604
1.84E-05	0.7279441604
1.84E-05	0.7281064849
1.84E-05	0.7281064849
1.84E-05	0.7282688093
1.85E-05	0.7282688093
1.85E-05	0.7284311338
1.85E-05	0.7284311338
1.85E-05	0.7285934583
1.86E-05	0.7285934583
1.86E-05	0.7287557828
1.87E-05	0.7287557828
1.87E-05	0.7289181073
1.87E-05	0.7289181073
1.87E-05	0.7290804318
1.87E-05	0.7290804318
1.87E-05	0.7292427563
1.87E-05	0.7292427563
1.87E-05	0.7294050808
1.87E-05	0.7294050808
1.87E-05	0.7295674052
1.88E-05	0.7295674052
1.88E-05	0.7297297297
1.88E-05	0.7297297297
1.88E-05	0.7298920542
1.88E-05	0.7298920542
1.88E-05	0.7300543787
1.88E-05	0.7300543787
1.88E-05	0.7302167032
1.88E-05	0.7302167032
1.88E-05	0.7303790277
1.89E-05	0.7303790277
1.89E-05	0.7305413522
1.91E-05	0.7305413522
1.91E-05	0.7307036766
1.91E-05	0.7307036766
1.91E-05	0.7308660011
1.91E-05	0.7308660011
1.91E-05	0.7310283256
1.91E-05	0.7310283256
1.91E-05	0.7311906501
1.92E-05	0.7311906501
1.92E-05	0.7313529746
1.92E-05	0.7313529746
1.92E-05	0.7315152991
1.92E-05	0.7315152991
1.92E-05	0.7316776236
1.92E-05	0.7316776236
1.92E-05	0.7318399481
1.92E-05	0.7318399481
1.92E-05	0.7320022725
1.92E-05	0.7320022725
1.92E-05	0.732164597
1.92E-05	0.732164597
1.92E-05	0.7323269215
1.93E-05	0.7323269215
1.93E-05	0.732489246
1.93E-05	0.732489246
1.93E-05	0.7326515705
1.93E-05	0.7326515705
1.93E-05	0.732813895
1.93E-05	0.732813895
1.93E-05	0.7329762195
1.94E-05	0.7329762195
1.94E-05	0.7331385439
1.94E-05	0.7331385439
1.94E-05	0.7333008684
1.94E-05	0.7333008684
1.94E-05	0.7334631929
1.94E-05	0.7334631929
1.94E-05	0.7336255174
1.94E-05	0.7336255174
1.94E-05	0.7337878419
1.94E-05	0.7337878419
1.94E-05	0.7339501664
1.94E-05	0.7339501664
1.94E-05	0.7341124909
1.95E-05	0.7341124909
1.95E-05	0.7342748154
1.95E-05	0.7342748154
1.95E-05	0.7344371398
1.95E-05	0.7344371398
1.95E-05	0.7345994643
1.95E-05	0.7345994643
1.95E-05	0.7347617888
1.96E-05	0.7347617888
1.96E-05	0.7349241133
1.96E-05	0.7349241133
1.96E-05	0.7350864378
1.96E-05	0.7350864378
1.96E-05	0.7352487623
1.96E-05	0.7352487623
1.96E-05	0.7354110868
1.96E-05	0.7354110868
1.96E-05	0.7355734112
1.97E-05	0.7355734112
1.97E-05	0.7357357357
1.97E-05	0.7357357357
1.97E-05	0.7358980602
1.97E-05	0.7358980602
1.97E-05	0.7360603847
1.97E-05	0.7360603847
1.97E-05	0.7362227092
1.97E-05	0.7362227092
1.97E-05	0.7363850337
1.98E-05	0.7363850337
1.98E-05	0.7365473582
1.98E-05	0.7365473582
1.98E-05	0.7367096827
1.98E-05	0.7367096827
1.98E-05	0.7368720071
2.00E-05	0.7368720071
2.00E-05	0.7370343316
2.00E-05	0.7370343316
2.00E-05	0.7371966561
2.01E-05	0.7371966561
2.01E-05	0.7373589806
2.02E-05	0.7373589806
2.02E-05	0.7375213051
2.02E-05	0.7375213051
2.02E-05	0.7376836296
2.03E-05	0.7376836296
2.03E-05	0.7378459541
2.03E-05	0.7378459541
2.03E-05	0.7380082785
2.03E-05	0.7380082785
2.03E-05	0.738170603
2.03E-05	0.738170603
2.03E-05	0.7383329275
2.04E-05	0.7383329275
2.04E-05	0.738495252
2.04E-05	0.738495252
2.04E-05	0.7386575765
2.04E-05	0.7386575765
2.04E-05	0.738819901
2.05E-05	0.738819901
2.05E-05	0.7389822255
2.06E-05	0.7389822255
2.06E-05	0.73914455
2.06E-05	0.73914455
2.06E-05	0.7393068744
2.06E-05	0.7393068744
2.06E-05	0.7394691989
2.07E-05	0.7394691989
2.07E-05	0.7396315234
2.07E-05	0.7396315234
2.07E-05	0.7397938479
2.07E-05	0.7397938479
2.07E-05	0.7399561724
2.07E-05	0.7399561724
2.07E-05	0.7401184969
2.08E-05	0.7401184969
2.08E-05	0.7402808214
2.09E-05	0.7402808214
2.09E-05	0.7404431458
2.10E-05	0.7404431458
2.10E-05	0.7406054703
2.10E-05	0.7406054703
2.10E-05	0.7407677948
2.10E-05	0.7407677948
2.10E-05	0.7409301193
2.10E-05	0.7409301193
2.10E-05	0.7410924438
2.10E-05	0.7410924438
2.10E-05	0.7412547683
2.11E-05	0.7412547683
2.11E-05	0.7414170928
2.12E-05	0.7414170928
2.12E-05	0.7415794173
2.12E-05	0.7415794173
2.12E-05	0.7417417417
2.12E-05	0.7417417417
2.12E-05	0.7419040662
2.12E-05	0.7419040662
2.12E-05	0.7420663907
2.12E-05	0.7420663907
2.12E-05	0.7422287152
2.13E-05	0.7422287152
2.13E-05	0.7423910397
2.13E-05	0.7423910397
2.13E-05	0.7425533642
2.13E-05	0.7425533642
2.13E-05	0.7427156887
2.13E-05	0.7427156887
2.13E-05	0.7428780131
2.15E-05	0.7428780131
2.15E-05	0.7430403376
2.15E-05	0.7430403376
2.15E-05	0.7432026621
2.15E-05	0.7432026621
2.15E-05	0.7433649866
2.15E-05	0.7433649866
2.15E-05	0.7435273111
2.16E-05	0.7435273111
2.16E-05	0.7436896356
2.17E-05	0.7436896356
2.17E-05	0.7438519601
2.17E-05	0.7438519601
2.17E-05	0.7440142846
2.17E-05	0.7440142846
2.17E-05	0.744176609
2.18E-05	0.744176609
2.18E-05	0.7443389335
2.18E-05	0.7443389335
2.18E-05	0.744501258
2.19E-05	0.744501258
2.19E-05	0.7446635825
2.19E-05	0.7446635825
2.19E-05	0.744825907
2.19E-05	0.744825907
2.19E-05	0.7449882315
2.19E-05	0.7449882315
2.19E-05	0.745150556
2.20E-05	0.745150556
2.20E-05	0.7453128804
2.20E-05	0.7453128804
2.20E-05	0.7454752049
2.20E-05	0.7454752049
2.20E-05	0.7456375294
2.21E-05	0.7456375294
2.21E-05	0.7457998539
2.21E-05	0.7457998539
2.21E-05	0.7459621784
2.21E-05	0.7459621784
2.21E-05	0.7461245029
2.24E-05	0.7461245029
2.24E-05	0.7464491519
2.24E-05	0.7464491519
2.24E-05	0.7466114763
2.24E-05	0.7466114763
2.24E-05	0.7469361253
2.25E-05	0.7469361253
2.25E-05	0.7470984498
2.26E-05	0.7470984498
2.26E-05	0.7472607743
2.27E-05	0.7472607743
2.27E-05	0.7474230988
2.27E-05	0.7474230988
2.27E-05	0.7475854233
2.29E-05	0.7475854233
2.29E-05	0.7477477477
2.30E-05	0.7477477477
2.30E-05	0.7479100722
2.31E-05	0.7479100722
2.31E-05	0.7480723967
2.31E-05	0.7480723967
2.31E-05	0.7482347212
2.31E-05	0.7482347212
2.31E-05	0.7483970457
2.32E-05	0.7483970457
2.32E-05	0.7485593702
2.32E-05	0.7485593702
2.32E-05	0.7487216947
2.32E-05	0.7487216947
2.32E-05	0.7488840192
2.33E-05	0.7488840192
2.33E-05	0.7490463436
2.33E-05	0.7490463436
2.33E-05	0.7492086681
2.35E-05	0.7492086681
2.35E-05	0.7493709926
2.36E-05	0.7493709926
2.36E-05	0.7495333171
2.37E-05	0.7495333171
2.37E-05	0.7496956416
2.37E-05	0.7496956416
2.37E-05	0.7498579661
2.38E-05	0.7498579661
2.38E-05	0.7500202906
2.39E-05	0.7500202906
2.39E-05	0.750182615
2.39E-05	0.750182615
2.39E-05	0.7503449395
2.39E-05	0.7503449395
2.39E-05	0.750507264
2.40E-05	0.750507264
2.40E-05	0.7506695885
2.40E-05	0.7506695885
2.40E-05	0.750831913
2.41E-05	0.750831913
2.41E-05	0.7509942375
2.41E-05	0.7509942375
2.41E-05	0.751156562
2.42E-05	0.751156562
2.42E-05	0.7513188865
2.43E-05	0.7513188865
2.43E-05	0.7514812109
2.43E-05	0.7514812109
2.43E-05	0.7516435354
2.46E-05	0.7516435354
2.46E-05	0.7518058599
2.46E-05	0.7518058599
2.46E-05	0.7519681844
2.46E-05	0.7519681844
2.46E-05	0.7521305089
2.46E-05	0.7521305089
2.46E-05	0.7522928334
2.46E-05	0.7522928334
2.46E-05	0.7524551579
2.47E-05	0.7524551579
2.47E-05	0.7526174823
2.47E-05	0.7526174823
2.47E-05	0.7527798068
2.47E-05	0.7527798068
2.47E-05	0.7529421313
2.47E-05	0.7529421313
2.47E-05	0.7531044558
2.48E-05	0.7531044558
2.48E-05	0.7532667803
2.48E-05	0.7532667803
2.48E-05	0.7534291048
2.48E-05	0.7534291048
2.48E-05	0.7535914293
2.49E-05	0.7535914293
2.49E-05	0.7537537538
2.49E-05	0.7537537538
2.49E-05	0.7539160782
2.49E-05	0.7539160782
2.49E-05	0.7540784027
2.49E-05	0.7540784027
2.49E-05	0.7542407272
2.49E-05	0.7542407272
2.49E-05	0.7544030517
2.50E-05	0.7544030517
2.50E-05	0.7545653762
2.51E-05	0.7545653762
2.51E-05	0.7547277007
2.51E-05	0.7547277007
2.51E-05	0.7548900252
2.51E-05	0.7548900252
2.51E-05	0.7550523496
2.52E-05	0.7550523496
2.52E-05	0.7552146741
2.52E-05	0.7552146741
2.52E-05	0.7553769986
2.52E-05	0.7553769986
2.52E-05	0.7555393231
2.52E-05	0.7555393231
2.52E-05	0.7557016476
2.54E-05	0.7557016476
2.54E-05	0.7558639721
2.54E-05	0.7558639721
2.54E-05	0.7560262966
2.54E-05	0.7560262966
2.54E-05	0.7561886211
2.54E-05	0.7561886211
2.54E-05	0.7563509455
2.54E-05	0.7563509455
2.54E-05	0.75651327
2.54E-05	0.75651327
2.54E-05	0.7566755945
2.55E-05	0.7566755945
2.55E-05	0.756837919
2.55E-05	0.756837919
2.55E-05	0.7570002435
2.55E-05	0.7570002435
2.55E-05	0.757162568
2.56E-05	0.757162568
2.56E-05	0.7573248925
2.56E-05	0.7573248925
2.56E-05	0.7574872169
2.56E-05	0.7574872169
2.56E-05	0.7576495414
2.57E-05	0.7576495414
2.57E-05	0.7578118659
2.57E-05	0.7578118659
2.57E-05	0.7579741904
2.57E-05	0.7579741904
2.57E-05	0.7581365149
2.58E-05	0.7581365149
2.58E-05	0.7582988394
2.58E-05	0.7582988394
2.58E-05	0.7584611639
2.59E-05	0.7584611639
2.59E-05	0.7586234884
2.59E-05	0.7586234884
2.59E-05	0.7587858128
2.59E-05	0.7587858128
2.59E-05	0.7589481373
2.59E-05	0.7589481373
2.59E-05	0.7591104618
2.59E-05	0.7591104618
2.59E-05	0.7592727863
2.59E-05	0.7592727863
2.59E-05	0.7594351108
2.59E-05	0.7594351108
2.59E-05	0.7595974353
2.59E-05	0.7595974353
2.59E-05	0.7597597598
2.60E-05	0.7597597598
2.60E-05	0.7599220842
2.60E-05	0.7599220842
2.60E-05	0.7600844087
2.60E-05	0.7600844087
2.60E-05	0.7602467332
2.60E-05	0.7602467332
2.60E-05	0.7604090577
2.61E-05	0.7604090577
2.61E-05	0.7605713822
2.61E-05	0.7605713822
2.61E-05	0.7607337067
2.62E-05	0.7607337067
2.62E-05	0.7608960312
2.62E-05	0.7608960312
2.62E-05	0.7610583557
2.63E-05	0.7610583557
2.63E-05	0.7612206801
2.64E-05	0.7612206801
2.64E-05	0.7613830046
2.64E-05	0.7613830046
2.64E-05	0.7615453291
2.64E-05	0.7615453291
2.64E-05	0.7617076536
2.64E-05	0.7617076536
2.64E-05	0.7618699781
2.65E-05	0.7618699781
2.65E-05	0.7620323026
2.65E-05	0.7620323026
2.65E-05	0.7621946271
2.66E-05	0.7621946271
2.66E-05	0.7623569515
2.66E-05	0.7623569515
2.66E-05	0.762519276
2.68E-05	0.762519276
2.68E-05	0.7626816005
2.68E-05	0.7626816005
2.68E-05	0.762843925
2.68E-05	0.762843925
2.68E-05	0.7630062495
2.68E-05	0.7630062495
2.68E-05	0.763168574
2.68E-05	0.763168574
2.68E-05	0.7633308985
2.70E-05	0.7633308985
2.70E-05	0.763493223
2.70E-05	0.763493223
2.70E-05	0.7636555474
2.71E-05	0.7636555474
2.71E-05	0.7638178719
2.71E-05	0.7638178719
2.71E-05	0.7639801964
2.71E-05	0.7639801964
2.71E-05	0.7641425209
2.71E-05	0.7641425209
2.71E-05	0.7643048454
2.72E-05	0.7643048454
2.72E-05	0.7644671699
2.72E-05	0.7644671699
2.72E-05	0.7646294944
2.72E-05	0.7646294944
2.72E-05	0.7647918188
2.72E-05	0.7647918188
2.72E-05	0.7649541433
2.73E-05	0.7649541433
2.73E-05	0.7651164678
2.73E-05	0.7651164678
2.73E-05	0.7652787923
2.73E-05	0.7652787923
2.73E-05	0.7654411168
2.74E-05	0.7654411168
2.74E-05	0.7656034413
2.74E-05	0.7656034413
2.74E-05	0.7657657658
2.74E-05	0.7657657658
2.74E-05	0.7659280903
2.74E-05	0.7659280903
2.74E-05	0.7660904147
2.75E-05	0.7660904147
2.75E-05	0.7662527392
2.75E-05	0.7662527392
2.75E-05	0.7664150637
2.75E-05	0.7664150637
2.75E-05	0.7665773882
2.75E-05	0.7665773882
2.75E-05	0.7667397127
2.76E-05	0.7667397127
2.76E-05	0.7669020372
2.76E-05	0.7669020372
2.76E-05	0.7670643617
2.76E-05	0.7670643617
2.76E-05	0.7672266861
2.77E-05	0.7672266861
2.77E-05	0.7673890106
2.77E-05	0.7673890106
2.77E-05	0.7675513351
2.78E-05	0.7675513351
2.78E-05	0.7677136596
2.79E-05	0.7677136596
2.79E-05	0.7678759841
2.80E-05	0.7678759841
2.80E-05	0.7680383086
2.80E-05	0.7680383086
2.80E-05	0.7682006331
2.80E-05	0.7682006331
2.80E-05	0.7683629576
2.80E-05	0.7683629576
2.80E-05	0.768525282
2.81E-05	0.768525282
2.81E-05	0.7686876065
2.82E-05	0.7686876065
2.82E-05	0.768849931
2.82E-05	0.768849931
2.82E-05	0.7690122555
2.82E-05	0.7690122555
2.82E-05	0.76917458
2.83E-05	0.76917458
2.83E-05	0.7693369045
2.83E-05	0.7693369045
2.83E-05	0.769499229
2.83E-05	0.769499229
2.83E-05	0.7696615534
2.83E-05	0.7696615534
2.83E-05	0.7698238779
2.84E-05	0.7698238779
2.84E-05	0.7699862024
2.84E-05	0.7699862024
2.84E-05	0.7701485269
2.84E-05	0.7701485269
2.84E-05	0.7703108514
2.86E-05	0.7703108514
2.86E-05	0.7704731759
2.86E-05	0.7704731759
2.86E-05	0.7706355004
2.87E-05	0.7706355004
2.87E-05	0.7707978249
2.88E-05	0.7707978249
2.88E-05	0.7709601493
2.88E-05	0.7709601493
2.88E-05	0.7711224738
2.88E-05	0.7711224738
2.88E-05	0.7712847983
2.88E-05	0.7712847983
2.88E-05	0.7714471228
2.89E-05	0.7714471228
2.89E-05	0.7716094473
2.90E-05	0.7716094473
2.90E-05	0.7717717718
2.90E-05	0.7717717718
2.90E-05	0.7719340963
2.91E-05	0.7719340963
2.91E-05	0.7720964207
2.91E-05	0.7720964207
2.91E-05	0.7722587452
2.92E-05	0.7722587452
2.92E-05	0.7724210697
2.93E-05	0.7724210697
2.93E-05	0.7725833942
2.93E-05	0.7725833942
2.93E-05	0.7727457187
2.93E-05	0.7727457187
2.93E-05	0.7729080432
2.94E-05	0.7729080432
2.94E-05	0.7730703677
2.97E-05	0.7730703677
2.97E-05	0.7732326922
2.97E-05	0.7732326922
2.97E-05	0.7733950166
2.97E-05	0.7733950166
2.97E-05	0.7735573411
2.98E-05	0.7735573411
2.98E-05	0.7737196656
2.98E-05	0.7737196656
2.98E-05	0.7738819901
2.99E-05	0.7738819901
2.99E-05	0.7740443146
3.00E-05	0.7740443146
3.00E-05	0.7742066391
3.01E-05	0.7742066391
3.01E-05	0.7743689636
3.02E-05	0.7743689636
3.02E-05	0.774531288
3.02E-05	0.774531288
3.02E-05	0.7746936125
3.03E-05	0.7746936125
3.03E-05	0.774855937
3.05E-05	0.774855937
3.05E-05	0.7750182615
3.07E-05	0.7750182615
3.07E-05	0.775180586
3.07E-05	0.775180586
3.07E-05	0.7753429105
3.08E-05	0.7753429105
3.08E-05	0.775505235
3.08E-05	0.775505235
3.08E-05	0.7756675595
3.11E-05	0.7756675595
3.11E-05	0.7758298839
3.11E-05	0.7758298839
3.11E-05	0.7759922084
3.12E-05	0.7759922084
3.12E-05	0.7761545329
3.12E-05	0.7761545329
3.12E-05	0.7763168574
3.13E-05	0.7763168574
3.13E-05	0.7764791819
3.13E-05	0.7764791819
3.13E-05	0.7766415064
3.13E-05	0.7766415064
3.13E-05	0.7768038309
3.14E-05	0.7768038309
3.14E-05	0.7769661553
3.14E-05	0.7769661553
3.14E-05	0.7771284798
3.15E-05	0.7771284798
3.15E-05	0.7772908043
3.15E-05	0.7772908043
3.15E-05	0.7774531288
3.15E-05	0.7774531288
3.15E-05	0.7776154533
3.16E-05	0.7776154533
3.16E-05	0.7777777778
3.16E-05	0.7777777778
3.16E-05	0.7779401023
3.16E-05	0.7779401023
3.16E-05	0.7781024268
3.16E-05	0.7781024268
3.16E-05	0.7782647512
3.16E-05	0.7782647512
3.16E-05	0.7784270757
3.18E-05	0.7784270757
3.18E-05	0.7785894002
3.19E-05	0.7785894002
3.19E-05	0.7787517247
3.20E-05	0.7787517247
3.20E-05	0.7789140492
3.20E-05	0.7789140492
3.20E-05	0.7790763737
3.20E-05	0.7790763737
3.20E-05	0.7792386982
3.22E-05	0.7792386982
3.22E-05	0.7794010226
3.23E-05	0.7794010226
3.23E-05	0.7795633471
3.23E-05	0.7795633471
3.23E-05	0.7797256716
3.23E-05	0.7797256716
3.23E-05	0.7798879961
3.25E-05	0.7798879961
3.25E-05	0.7800503206
3.25E-05	0.7800503206
3.25E-05	0.7802126451
3.26E-05	0.7802126451
3.26E-05	0.7803749696
3.27E-05	0.7803749696
3.27E-05	0.7805372941
3.27E-05	0.7805372941
3.27E-05	0.7806996185
3.27E-05	0.7806996185
3.27E-05	0.780861943
3.27E-05	0.780861943
3.27E-05	0.7810242675
3.29E-05	0.7810242675
3.29E-05	0.781186592
3.29E-05	0.781186592
3.29E-05	0.7813489165
3.29E-05	0.7813489165
3.29E-05	0.781511241
3.30E-05	0.781511241
3.30E-05	0.7816735655
3.31E-05	0.7816735655
3.31E-05	0.7818358899
3.33E-05	0.7818358899
3.33E-05	0.7819982144
3.33E-05	0.7819982144
3.33E-05	0.7821605389
3.33E-05	0.7821605389
3.33E-05	0.7823228634
3.33E-05	0.7823228634
3.33E-05	0.7824851879
3.34E-05	0.7824851879
3.34E-05	0.7826475124
3.34E-05	0.7826475124
3.34E-05	0.7828098369
3.35E-05	0.7828098369
3.35E-05	0.7829721614
3.35E-05	0.7829721614
3.35E-05	0.7831344858
3.36E-05	0.7831344858
3.36E-05	0.7832968103
3.37E-05	0.7832968103
3.37E-05	0.7834591348
3.39E-05	0.7834591348
3.39E-05	0.7836214593
3.39E-05	0.7836214593
3.39E-05	0.7837837838
3.40E-05	0.7837837838
3.40E-05	0.7839461083
3.40E-05	0.7839461083
3.40E-05	0.7841084328
3.41E-05	0.7841084328
3.41E-05	0.7842707572
3.41E-05	0.7842707572
3.41E-05	0.7844330817
3.41E-05	0.7844330817
3.41E-05	0.7845954062
3.42E-05	0.7845954062
3.42E-05	0.7847577307
3.43E-05	0.7847577307
3.43E-05	0.7849200552
3.44E-05	0.7849200552
3.44E-05	0.7850823797
3.44E-05	0.7850823797
3.44E-05	0.7852447042
3.44E-05	0.7852447042
3.44E-05	0.7854070287
3.44E-05	0.7854070287
3.44E-05	0.7855693531
3.45E-05	0.7855693531
3.45E-05	0.7857316776
3.45E-05	0.7857316776
3.45E-05	0.7858940021
3.45E-05	0.7858940021
3.45E-05	0.7860563266
3.45E-05	0.7860563266
3.45E-05	0.7862186511
3.47E-05	0.7862186511
3.47E-05	0.7863809756
3.47E-05	0.7863809756
3.47E-05	0.7865433001
3.47E-05	0.7865433001
3.47E-05	0.7867056245
3.47E-05	0.7867056245
3.47E-05	0.786867949
3.48E-05	0.786867949
3.48E-05	0.7870302735
3.48E-05	0.7870302735
3.48E-05	0.787192598
3.48E-05	0.787192598
3.48E-05	0.7873549225
3.49E-05	0.7873549225
3.49E-05	0.787517247
3.49E-05	0.787517247
3.49E-05	0.7876795715
3.49E-05	0.7876795715
3.49E-05	0.787841896
3.50E-05	0.787841896
3.50E-05	0.7880042204
3.52E-05	0.7880042204
3.52E-05	0.7881665449
3.53E-05	0.7881665449
3.53E-05	0.7883288694
3.53E-05	0.7883288694
3.53E-05	0.7884911939
3.54E-05	0.7884911939
3.54E-05	0.7886535184
3.54E-05	0.7886535184
3.54E-05	0.7888158429
3.54E-05	0.7888158429
3.54E-05	0.7889781674
3.54E-05	0.7889781674
3.54E-05	0.7891404918
3.57E-05	0.7891404918
3.57E-05	0.7893028163
3.57E-05	0.7893028163
3.57E-05	0.7894651408
3.58E-05	0.7894651408
3.58E-05	0.7896274653
3.59E-05	0.7896274653
3.59E-05	0.7897897898
3.59E-05	0.7897897898
3.59E-05	0.7899521143
3.60E-05	0.7899521143
3.60E-05	0.7901144388
3.63E-05	0.7901144388
3.63E-05	0.7902767632
3.64E-05	0.7902767632
3.64E-05	0.7904390877
3.64E-05	0.7904390877
3.64E-05	0.7906014122
3.65E-05	0.7906014122
3.65E-05	0.7907637367
3.66E-05	0.7907637367
3.66E-05	0.7909260612
3.67E-05	0.7909260612
3.67E-05	0.7910883857
3.68E-05	0.7910883857
3.68E-05	0.7912507102
3.68E-05	0.7912507102
3.68E-05	0.7914130347
3.69E-05	0.7914130347
3.69E-05	0.7915753591
3.69E-05	0.7915753591
3.69E-05	0.7917376836
3.69E-05	0.7917376836
3.69E-05	0.7919000081
3.72E-05	0.7919000081
3.72E-05	0.7920623326
3.72E-05	0.7920623326
3.72E-05	0.7922246571
3.72E-05	0.7922246571
3.72E-05	0.7923869816
3.74E-05	0.7923869816
3.74E-05	0.7925493061
3.76E-05	0.7925493061
3.76E-05	0.7927116305
3.76E-05	0.7927116305
3.76E-05	0.792873955
3.76E-05	0.792873955
3.76E-05	0.7930362795
3.79E-05	0.7930362795
3.79E-05	0.793198604
3.80E-05	0.793198604
3.80E-05	0.7933609285
3.80E-05	0.7933609285
3.80E-05	0.793523253
3.80E-05	0.793523253
3.80E-05	0.7936855775
3.80E-05	0.7936855775
3.80E-05	0.793847902
3.82E-05	0.793847902
3.82E-05	0.7940102264
3.82E-05	0.7940102264
3.82E-05	0.7941725509
3.85E-05	0.7941725509
3.85E-05	0.7943348754
3.85E-05	0.7943348754
3.85E-05	0.7944971999
3.87E-05	0.7944971999
3.87E-05	0.7946595244
3.87E-05	0.7946595244
3.87E-05	0.7948218489
3.88E-05	0.7948218489
3.88E-05	0.7949841734
3.88E-05	0.7949841734
3.88E-05	0.7951464978
3.89E-05	0.7951464978
3.89E-05	0.7953088223
3.91E-05	0.7953088223
3.91E-05	0.7954711468
3.91E-05	0.7954711468
3.91E-05	0.7956334713
3.92E-05	0.7956334713
3.92E-05	0.7957957958
3.93E-05	0.7957957958
3.93E-05	0.7959581203
3.93E-05	0.7959581203
3.93E-05	0.7961204448
3.94E-05	0.7961204448
3.94E-05	0.7962827693
3.95E-05	0.7962827693
3.95E-05	0.7964450937
4.00E-05	0.7964450937
4.00E-05	0.7966074182
4.01E-05	0.7966074182
4.01E-05	0.7967697427
4.01E-05	0.7967697427
4.01E-05	0.7969320672
4.02E-05	0.7969320672
4.02E-05	0.7970943917
4.02E-05	0.7970943917
4.02E-05	0.7972567162
4.02E-05	0.7972567162
4.02E-05	0.7974190407
4.02E-05	0.7974190407
4.02E-05	0.7975813651
4.02E-05	0.7975813651
4.02E-05	0.7977436896
4.03E-05	0.7977436896
4.03E-05	0.7979060141
4.04E-05	0.7979060141
4.04E-05	0.7980683386
4.04E-05	0.7980683386
4.04E-05	0.7982306631
4.04E-05	0.7982306631
4.04E-05	0.7983929876
4.05E-05	0.7983929876
4.05E-05	0.7985553121
4.05E-05	0.7985553121
4.05E-05	0.7987176366
4.06E-05	0.7987176366
4.06E-05	0.798879961
4.08E-05	0.798879961
4.08E-05	0.7990422855
4.08E-05	0.7990422855
4.08E-05	0.79920461
4.09E-05	0.79920461
4.09E-05	0.7993669345
4.09E-05	0.7993669345
4.09E-05	0.799529259
4.09E-05	0.799529259
4.09E-05	0.7996915835
4.09E-05	0.7996915835
4.09E-05	0.799853908
4.10E-05	0.799853908
4.10E-05	0.8000162324
4.10E-05	0.8000162324
4.10E-05	0.8001785569
4.11E-05	0.8001785569
4.11E-05	0.8003408814
4.12E-05	0.8003408814
4.12E-05	0.8005032059
4.12E-05	0.8005032059
4.12E-05	0.8006655304
4.13E-05	0.8006655304
4.13E-05	0.8008278549
4.13E-05	0.8008278549
4.13E-05	0.8009901794
4.14E-05	0.8009901794
4.14E-05	0.8011525039
4.15E-05	0.8011525039
4.15E-05	0.8013148283
4.15E-05	0.8013148283
4.15E-05	0.8014771528
4.15E-05	0.8014771528
4.15E-05	0.8016394773
4.15E-05	0.8016394773
4.15E-05	0.8018018018
4.18E-05	0.8018018018
4.18E-05	0.8019641263
4.19E-05	0.8019641263
4.19E-05	0.8021264508
4.21E-05	0.8021264508
4.21E-05	0.8022887753
4.22E-05	0.8022887753
4.22E-05	0.8024510997
4.23E-05	0.8024510997
4.23E-05	0.8026134242
4.23E-05	0.8026134242
4.23E-05	0.8027757487
4.24E-05	0.8027757487
4.24E-05	0.8029380732
4.25E-05	0.8029380732
4.25E-05	0.8031003977
4.25E-05	0.8031003977
4.25E-05	0.8032627222
4.25E-05	0.8032627222
4.25E-05	0.8034250467
4.26E-05	0.8034250467
4.26E-05	0.8035873712
4.28E-05	0.8035873712
4.28E-05	0.8037496956
4.29E-05	0.8037496956
4.29E-05	0.8039120201
4.32E-05	0.8039120201
4.32E-05	0.8042366691
4.33E-05	0.8042366691
4.33E-05	0.8043989936
4.33E-05	0.8043989936
4.33E-05	0.8045613181
4.34E-05	0.8045613181
4.34E-05	0.8047236426
4.35E-05	0.8047236426
4.35E-05	0.804885967
4.36E-05	0.804885967
4.36E-05	0.8050482915
4.37E-05	0.8050482915
4.37E-05	0.805210616
4.37E-05	0.805210616
4.37E-05	0.8053729405
4.37E-05	0.8053729405
4.37E-05	0.805535265
4.38E-05	0.805535265
4.38E-05	0.8056975895
4.39E-05	0.8056975895
4.39E-05	0.805859914
4.40E-05	0.805859914
4.40E-05	0.8060222385
4.40E-05	0.8060222385
4.40E-05	0.8061845629
4.40E-05	0.8061845629
4.40E-05	0.8063468874
4.41E-05	0.8063468874
4.41E-05	0.8065092119
4.42E-05	0.8065092119
4.42E-05	0.8066715364
4.42E-05	0.8066715364
4.42E-05	0.8068338609
4.43E-05	0.8068338609
4.43E-05	0.8069961854
4.44E-05	0.8069961854
4.44E-05	0.8071585099
4.44E-05	0.8071585099
4.44E-05	0.8073208343
4.44E-05	0.8073208343
4.44E-05	0.8074831588
4.45E-05	0.8074831588
4.45E-05	0.8076454833
4.45E-05	0.8076454833
4.45E-05	0.8078078078
4.45E-05	0.8078078078
4.45E-05	0.8079701323
4.45E-05	0.8079701323
4.45E-05	0.8081324568
4.48E-05	0.8081324568
4.48E-05	0.8082947813
4.50E-05	0.8082947813
4.50E-05	0.8084571058
4.51E-05	0.8084571058
4.51E-05	0.8086194302
4.51E-05	0.8086194302
4.51E-05	0.8087817547
4.53E-05	0.8087817547
4.53E-05	0.8089440792
4.53E-05	0.8089440792
4.53E-05	0.8091064037
4.53E-05	0.8091064037
4.53E-05	0.8092687282
4.53E-05	0.8092687282
4.53E-05	0.8094310527
4.54E-05	0.8094310527
4.54E-05	0.8095933772
4.56E-05	0.8095933772
4.56E-05	0.8097557016
4.57E-05	0.8097557016
4.57E-05	0.8099180261
4.57E-05	0.8099180261
4.57E-05	0.8100803506
4.57E-05	0.8100803506
4.57E-05	0.8102426751
4.58E-05	0.8102426751
4.58E-05	0.8104049996
4.58E-05	0.8104049996
4.58E-05	0.8105673241
4.59E-05	0.8105673241
4.59E-05	0.8107296486
4.61E-05	0.8107296486
4.61E-05	0.8108919731
4.62E-05	0.8108919731
4.62E-05	0.8110542975
4.62E-05	0.8110542975
4.62E-05	0.811216622
4.63E-05	0.811216622
4.63E-05	0.8113789465
4.64E-05	0.8113789465
4.64E-05	0.811541271
4.64E-05	0.811541271
4.64E-05	0.8117035955
4.64E-05	0.8117035955
4.64E-05	0.81186592
4.64E-05	0.81186592
4.64E-05	0.8120282445
4.64E-05	0.8120282445
4.64E-05	0.8121905689
4.64E-05	0.8121905689
4.64E-05	0.8123528934
4.65E-05	0.8123528934
4.65E-05	0.8125152179
4.65E-05	0.8125152179
4.65E-05	0.8126775424
4.66E-05	0.8126775424
4.66E-05	0.8128398669
4.67E-05	0.8128398669
4.67E-05	0.8130021914
4.67E-05	0.8130021914
4.67E-05	0.8131645159
4.68E-05	0.8131645159
4.68E-05	0.8133268404
4.69E-05	0.8133268404
4.69E-05	0.8134891648
4.70E-05	0.8134891648
4.70E-05	0.8136514893
4.70E-05	0.8136514893
4.70E-05	0.8138138138
4.72E-05	0.8138138138
4.72E-05	0.8139761383
4.72E-05	0.8139761383
4.72E-05	0.8141384628
4.73E-05	0.8141384628
4.73E-05	0.8143007873
4.74E-05	0.8143007873
4.74E-05	0.8144631118
4.74E-05	0.8144631118
4.74E-05	0.8146254362
4.74E-05	0.8146254362
4.74E-05	0.8147877607
4.76E-05	0.8147877607
4.76E-05	0.8149500852
4.76E-05	0.8149500852
4.76E-05	0.8151124097
4.77E-05	0.8151124097
4.77E-05	0.8152747342
4.79E-05	0.8152747342
4.79E-05	0.8154370587
4.79E-05	0.8154370587
4.79E-05	0.8155993832
4.79E-05	0.8155993832
4.79E-05	0.8157617077
4.80E-05	0.8157617077
4.80E-05	0.8159240321
4.80E-05	0.8159240321
4.80E-05	0.8160863566
4.80E-05	0.8160863566
4.80E-05	0.8162486811
4.81E-05	0.8162486811
4.81E-05	0.8164110056
4.82E-05	0.8164110056
4.82E-05	0.8165733301
4.83E-05	0.8165733301
4.83E-05	0.8167356546
4.83E-05	0.8167356546
4.83E-05	0.8168979791
4.84E-05	0.8168979791
4.84E-05	0.8170603035
4.85E-05	0.8170603035
4.85E-05	0.817222628
4.85E-05	0.817222628
4.85E-05	0.8173849525
4.86E-05	0.8173849525
4.86E-05	0.817547277
4.86E-05	0.817547277
4.86E-05	0.8177096015
4.87E-05	0.8177096015
4.87E-05	0.817871926
4.88E-05	0.817871926
4.88E-05	0.8180342505
4.89E-05	0.8180342505
4.89E-05	0.818196575
4.90E-05	0.818196575
4.90E-05	0.8183588994
4.90E-05	0.8183588994
4.90E-05	0.8185212239
4.90E-05	0.8185212239
4.90E-05	0.8186835484
4.91E-05	0.8186835484
4.91E-05	0.8188458729
4.93E-05	0.8188458729
4.93E-05	0.8190081974
4.94E-05	0.8190081974
4.94E-05	0.8191705219
4.95E-05	0.8191705219
4.95E-05	0.8193328464
4.96E-05	0.8193328464
4.96E-05	0.8194951708
4.97E-05	0.8194951708
4.97E-05	0.8196574953
4.98E-05	0.8196574953
4.98E-05	0.8198198198
4.99E-05	0.8198198198
4.99E-05	0.8199821443
4.99E-05	0.8199821443
4.99E-05	0.8201444688
5.00E-05	0.8201444688
5.00E-05	0.8203067933
5.00E-05	0.8203067933
5.00E-05	0.8204691178
5.01E-05	0.8204691178
5.01E-05	0.8206314423
5.02E-05	0.8206314423
5.02E-05	0.8207937667
5.02E-05	0.8207937667
5.02E-05	0.8209560912
5.06E-05	0.8209560912
5.06E-05	0.8211184157
5.06E-05	0.8211184157
5.06E-05	0.8212807402
5.06E-05	0.8212807402
5.06E-05	0.8214430647
5.06E-05	0.8214430647
5.06E-05	0.8216053892
5.07E-05	0.8216053892
5.07E-05	0.8217677137
5.07E-05	0.8217677137
5.07E-05	0.8219300381
5.08E-05	0.8219300381
5.08E-05	0.8220923626
5.10E-05	0.8220923626
5.10E-05	0.8222546871
5.11E-05	0.8222546871
5.11E-05	0.8224170116
5.11E-05	0.8224170116
5.11E-05	0.8225793361
5.13E-05	0.8225793361
5.13E-05	0.8227416606
5.13E-05	0.8227416606
5.13E-05	0.8229039851
5.13E-05	0.8229039851
5.13E-05	0.8230663096
5.16E-05	0.8230663096
5.16E-05	0.823228634
5.16E-05	0.823228634
5.16E-05	0.8233909585
5.18E-05	0.8233909585
5.18E-05	0.823553283
5.18E-05	0.823553283
5.18E-05	0.8237156075
5.19E-05	0.8237156075
5.19E-05	0.823877932
5.20E-05	0.823877932
5.20E-05	0.8240402565
5.20E-05	0.8240402565
5.20E-05	0.824202581
5.23E-05	0.824202581
5.23E-05	0.8243649054
5.23E-05	0.8243649054
5.23E-05	0.8245272299
5.24E-05	0.8245272299
5.24E-05	0.8246895544
5.27E-05	0.8246895544
5.27E-05	0.8248518789
5.29E-05	0.8248518789
5.29E-05	0.8250142034
5.31E-05	0.8250142034
5.31E-05	0.8251765279
5.34E-05	0.8251765279
5.34E-05	0.8253388524
5.34E-05	0.8253388524
5.34E-05	0.8255011769
5.34E-05	0.8255011769
5.34E-05	0.8256635013
5.35E-05	0.8256635013
5.35E-05	0.8258258258
5.36E-05	0.8258258258
5.36E-05	0.8259881503
5.37E-05	0.8259881503
5.37E-05	0.8261504748
5.41E-05	0.8261504748
5.41E-05	0.8263127993
5.41E-05	0.8263127993
5.41E-05	0.8264751238
5.42E-05	0.8264751238
5.42E-05	0.8266374483
5.42E-05	0.8266374483
5.42E-05	0.8267997727
5.44E-05	0.8267997727
5.44E-05	0.8269620972
5.44E-05	0.8269620972
5.44E-05	0.8271244217
5.45E-05	0.8271244217
5.45E-05	0.8272867462
5.52E-05	0.8272867462
5.52E-05	0.8274490707
5.52E-05	0.8274490707
5.52E-05	0.8276113952
5.54E-05	0.8276113952
5.54E-05	0.8277737197
5.57E-05	0.8277737197
5.57E-05	0.8279360442
5.57E-05	0.8279360442
5.57E-05	0.8280983686
5.58E-05	0.8280983686
5.58E-05	0.8282606931
5.59E-05	0.8282606931
5.59E-05	0.8284230176
5.59E-05	0.8284230176
5.59E-05	0.8285853421
5.60E-05	0.8285853421
5.60E-05	0.8287476666
5.62E-05	0.8287476666
5.62E-05	0.8289099911
5.62E-05	0.8289099911
5.62E-05	0.8290723156
5.62E-05	0.8290723156
5.62E-05	0.82923464
5.64E-05	0.82923464
5.64E-05	0.8293969645
5.64E-05	0.8293969645
5.64E-05	0.829559289
5.64E-05	0.829559289
5.64E-05	0.8297216135
5.64E-05	0.8297216135
5.64E-05	0.829883938
5.65E-05	0.829883938
5.65E-05	0.8300462625
5.67E-05	0.8300462625
5.67E-05	0.830208587
5.68E-05	0.830208587
5.68E-05	0.8303709115
5.69E-05	0.8303709115
5.69E-05	0.8305332359
5.70E-05	0.8305332359
5.70E-05	0.8306955604
5.70E-05	0.8306955604
5.70E-05	0.8308578849
5.70E-05	0.8308578849
5.70E-05	0.8310202094
5.71E-05	0.8310202094
5.71E-05	0.8311825339
5.71E-05	0.8311825339
5.71E-05	0.8313448584
5.71E-05	0.8313448584
5.71E-05	0.8315071829
5.71E-05	0.8315071829
5.71E-05	0.8316695073
5.72E-05	0.8316695073
5.72E-05	0.8318318318
5.72E-05	0.8318318318
5.72E-05	0.8319941563
5.73E-05	0.8319941563
5.73E-05	0.8321564808
5.75E-05	0.8321564808
5.75E-05	0.8323188053
5.75E-05	0.8323188053
5.75E-05	0.8324811298
5.79E-05	0.8324811298
5.79E-05	0.8326434543
5.84E-05	0.8326434543
5.84E-05	0.8328057788
5.85E-05	0.8328057788
5.85E-05	0.8329681032
5.86E-05	0.8329681032
5.86E-05	0.8331304277
5.88E-05	0.8331304277
5.88E-05	0.8332927522
5.95E-05	0.8332927522
5.95E-05	0.8334550767
5.98E-05	0.8334550767
5.98E-05	0.8336174012
5.99E-05	0.8336174012
5.99E-05	0.8337797257
6.01E-05	0.8337797257
6.01E-05	0.8339420502
6.01E-05	0.8339420502
6.01E-05	0.8341043746
6.01E-05	0.8341043746
6.01E-05	0.8342666991
6.01E-05	0.8342666991
6.01E-05	0.8344290236
6.02E-05	0.8344290236
6.02E-05	0.8345913481
6.02E-05	0.8345913481
6.02E-05	0.8347536726
6.03E-05	0.8347536726
6.03E-05	0.8349159971
6.05E-05	0.8349159971
6.05E-05	0.8350783216
6.06E-05	0.8350783216
6.06E-05	0.8352406461
6.06E-05	0.8352406461
6.06E-05	0.8354029705
6.07E-05	0.8354029705
6.07E-05	0.835565295
6.08E-05	0.835565295
6.08E-05	0.8357276195
6.10E-05	0.8357276195
6.10E-05	0.835889944
6.12E-05	0.835889944
6.12E-05	0.8360522685
6.13E-05	0.8360522685
6.13E-05	0.836214593
6.14E-05	0.836214593
6.14E-05	0.8363769175
6.14E-05	0.8363769175
6.14E-05	0.8365392419
6.16E-05	0.8365392419
6.16E-05	0.8367015664
6.17E-05	0.8367015664
6.17E-05	0.8368638909
6.18E-05	0.8368638909
6.18E-05	0.8370262154
6.19E-05	0.8370262154
6.19E-05	0.8371885399
6.20E-05	0.8371885399
6.20E-05	0.8373508644
6.20E-05	0.8373508644
6.20E-05	0.8375131889
6.22E-05	0.8375131889
6.22E-05	0.8376755134
6.22E-05	0.8376755134
6.22E-05	0.8378378378
6.22E-05	0.8378378378
6.22E-05	0.8380001623
6.22E-05	0.8380001623
6.22E-05	0.8381624868
6.24E-05	0.8381624868
6.24E-05	0.8383248113
6.27E-05	0.8383248113
6.27E-05	0.8384871358
6.27E-05	0.8384871358
6.27E-05	0.8386494603
6.28E-05	0.8386494603
6.28E-05	0.8388117848
6.28E-05	0.8388117848
6.28E-05	0.8389741092
6.29E-05	0.8389741092
6.29E-05	0.8391364337
6.30E-05	0.8391364337
6.30E-05	0.8392987582
6.30E-05	0.8392987582
6.30E-05	0.8394610827
6.32E-05	0.8394610827
6.32E-05	0.8396234072
6.32E-05	0.8396234072
6.32E-05	0.8397857317
6.34E-05	0.8397857317
6.34E-05	0.8399480562
6.35E-05	0.8399480562
6.35E-05	0.8401103807
6.35E-05	0.8401103807
6.35E-05	0.8402727051
6.36E-05	0.8402727051
6.36E-05	0.8404350296
6.36E-05	0.8404350296
6.36E-05	0.8405973541
6.39E-05	0.8405973541
6.39E-05	0.8407596786
6.40E-05	0.8407596786
6.40E-05	0.8409220031
6.41E-05	0.8409220031
6.41E-05	0.8410843276
6.45E-05	0.8410843276
6.45E-05	0.8412466521
6.45E-05	0.8412466521
6.45E-05	0.8414089765
6.45E-05	0.8414089765
6.45E-05	0.841571301
6.47E-05	0.841571301
6.47E-05	0.8417336255
6.48E-05	0.8417336255
6.48E-05	0.84189595
6.48E-05	0.84189595
6.48E-05	0.8420582745
6.48E-05	0.8420582745
6.48E-05	0.842220599
6.50E-05	0.842220599
6.50E-05	0.8423829235
6.51E-05	0.8423829235
6.51E-05	0.842545248
6.52E-05	0.842545248
6.52E-05	0.8427075724
6.54E-05	0.8427075724
6.54E-05	0.8428698969
6.56E-05	0.8428698969
6.56E-05	0.8430322214
6.58E-05	0.8430322214
6.58E-05	0.8431945459
6.58E-05	0.8431945459
6.58E-05	0.8433568704
6.62E-05	0.8433568704
6.62E-05	0.8435191949
6.62E-05	0.8435191949
6.62E-05	0.8436815194
6.62E-05	0.8436815194
6.62E-05	0.8438438438
6.63E-05	0.8438438438
6.63E-05	0.8440061683
6.63E-05	0.8440061683
6.63E-05	0.8441684928
6.64E-05	0.8441684928
6.64E-05	0.8443308173
6.64E-05	0.8443308173
6.64E-05	0.8444931418
6.65E-05	0.8444931418
6.65E-05	0.8446554663
6.65E-05	0.8446554663
6.65E-05	0.8448177908
6.67E-05	0.8448177908
6.67E-05	0.8449801153
6.71E-05	0.8449801153
6.71E-05	0.8451424397
6.72E-05	0.8451424397
6.72E-05	0.8453047642
6.72E-05	0.8453047642
6.72E-05	0.8454670887
6.72E-05	0.8454670887
6.72E-05	0.8456294132
6.74E-05	0.8456294132
6.74E-05	0.8457917377
6.75E-05	0.8457917377
6.75E-05	0.8459540622
6.75E-05	0.8459540622
6.75E-05	0.8461163867
6.78E-05	0.8461163867
6.78E-05	0.8462787111
6.79E-05	0.8462787111
6.79E-05	0.8464410356
6.80E-05	0.8464410356
6.80E-05	0.8466033601
6.83E-05	0.8466033601
6.83E-05	0.8467656846
6.84E-05	0.8467656846
6.84E-05	0.8469280091
6.84E-05	0.8469280091
6.84E-05	0.8470903336
6.85E-05	0.8470903336
6.85E-05	0.8472526581
6.87E-05	0.8472526581
6.87E-05	0.8474149826
6.90E-05	0.8474149826
6.90E-05	0.847577307
6.91E-05	0.847577307
6.91E-05	0.8477396315
6.91E-05	0.8477396315
6.91E-05	0.847901956
6.93E-05	0.847901956
6.93E-05	0.8480642805
6.94E-05	0.8480642805
6.94E-05	0.848226605
6.94E-05	0.848226605
6.94E-05	0.8483889295
6.96E-05	0.8483889295
6.96E-05	0.848551254
6.98E-05	0.848551254
6.98E-05	0.8487135784
6.98E-05	0.8487135784
6.98E-05	0.8488759029
6.98E-05	0.8488759029
6.98E-05	0.8490382274
6.99E-05	0.8490382274
6.99E-05	0.8492005519
7.00E-05	0.8492005519
7.00E-05	0.8493628764
7.02E-05	0.8493628764
7.02E-05	0.8495252009
7.05E-05	0.8495252009
7.05E-05	0.8496875254
7.06E-05	0.8496875254
7.06E-05	0.8498498498
7.07E-05	0.8498498498
7.07E-05	0.8500121743
7.08E-05	0.8500121743
7.08E-05	0.8501744988
7.12E-05	0.8501744988
7.12E-05	0.8503368233
7.12E-05	0.8503368233
7.12E-05	0.8504991478
7.13E-05	0.8504991478
7.13E-05	0.8506614723
7.15E-05	0.8506614723
7.15E-05	0.8508237968
7.16E-05	0.8508237968
7.16E-05	0.8509861213
7.17E-05	0.8509861213
7.17E-05	0.8511484457
7.18E-05	0.8511484457
7.18E-05	0.8513107702
7.22E-05	0.8513107702
7.22E-05	0.8514730947
7.26E-05	0.8514730947
7.26E-05	0.8516354192
7.26E-05	0.8516354192
7.26E-05	0.8517977437
7.27E-05	0.8517977437
7.27E-05	0.8519600682
7.28E-05	0.8519600682
7.28E-05	0.8521223927
7.28E-05	0.8521223927
7.28E-05	0.8522847171
7.28E-05	0.8522847171
7.28E-05	0.8524470416
7.30E-05	0.8524470416
7.30E-05	0.8526093661
7.31E-05	0.8526093661
7.31E-05	0.8527716906
7.31E-05	0.8527716906
7.31E-05	0.8529340151
7.36E-05	0.8529340151
7.36E-05	0.8530963396
7.38E-05	0.8530963396
7.38E-05	0.8532586641
7.39E-05	0.8532586641
7.39E-05	0.8534209886
7.40E-05	0.8534209886
7.40E-05	0.853583313
7.44E-05	0.853583313
7.44E-05	0.8537456375
7.44E-05	0.8537456375
7.44E-05	0.853907962
7.45E-05	0.853907962
7.45E-05	0.8540702865
7.46E-05	0.8540702865
7.46E-05	0.854232611
7.47E-05	0.854232611
7.47E-05	0.8543949355
7.48E-05	0.8543949355
7.48E-05	0.85455726
7.50E-05	0.85455726
7.50E-05	0.8547195844
7.51E-05	0.8547195844
7.51E-05	0.8548819089
7.52E-05	0.8548819089
7.52E-05	0.8550442334
7.54E-05	0.8550442334
7.54E-05	0.8552065579
7.54E-05	0.8552065579
7.54E-05	0.8553688824
7.56E-05	0.8553688824
7.56E-05	0.8555312069
7.57E-05	0.8555312069
7.57E-05	0.8556935314
7.57E-05	0.8556935314
7.57E-05	0.8558558559
7.59E-05	0.8558558559
7.59E-05	0.8560181803
7.60E-05	0.8560181803
7.60E-05	0.8561805048
7.62E-05	0.8561805048
7.62E-05	0.8563428293
7.62E-05	0.8563428293
7.62E-05	0.8565051538
7.63E-05	0.8565051538
7.63E-05	0.8566674783
7.64E-05	0.8566674783
7.64E-05	0.8568298028
7.64E-05	0.8568298028
7.64E-05	0.8569921273
7.65E-05	0.8569921273
7.65E-05	0.8571544517
7.69E-05	0.8571544517
7.69E-05	0.8573167762
7.71E-05	0.8573167762
7.71E-05	0.8574791007
7.72E-05	0.8574791007
7.72E-05	0.8576414252
7.72E-05	0.8576414252
7.72E-05	0.8578037497
7.74E-05	0.8578037497
7.74E-05	0.8579660742
7.75E-05	0.8579660742
7.75E-05	0.8581283987
7.75E-05	0.8581283987
7.75E-05	0.8582907232
7.78E-05	0.8582907232
7.78E-05	0.8584530476
7.79E-05	0.8584530476
7.79E-05	0.8586153721
7.80E-05	0.8586153721
7.80E-05	0.8587776966
7.82E-05	0.8587776966
7.82E-05	0.8589400211
7.90E-05	0.8589400211
7.90E-05	0.8591023456
7.91E-05	0.8591023456
7.91E-05	0.8592646701
7.94E-05	0.8592646701
7.94E-05	0.8594269946
7.95E-05	0.8594269946
7.95E-05	0.859589319
7.96E-05	0.859589319
7.96E-05	0.8597516435
7.96E-05	0.8597516435
7.96E-05	0.859913968
8.01E-05	0.859913968
8.01E-05	0.8600762925
8.04E-05	0.8600762925
8.04E-05	0.860238617
8.05E-05	0.860238617
8.05E-05	0.8604009415
8.09E-05	0.8604009415
8.09E-05	0.860563266
8.12E-05	0.860563266
8.12E-05	0.8607255905
8.12E-05	0.8607255905
8.12E-05	0.8608879149
8.15E-05	0.8608879149
8.15E-05	0.8610502394
8.16E-05	0.8610502394
8.16E-05	0.8612125639
8.18E-05	0.8612125639
8.18E-05	0.8613748884
8.19E-05	0.8613748884
8.19E-05	0.8615372129
8.20E-05	0.8615372129
8.20E-05	0.8616995374
8.21E-05	0.8616995374
8.21E-05	0.8618618619
8.22E-05	0.8618618619
8.22E-05	0.8620241863
8.22E-05	0.8620241863
8.22E-05	0.8621865108
8.23E-05	0.8621865108
8.23E-05	0.8623488353
8.24E-05	0.8623488353
8.24E-05	0.8625111598
8.24E-05	0.8625111598
8.24E-05	0.8626734843
8.24E-05	0.8626734843
8.24E-05	0.8628358088
8.25E-05	0.8628358088
8.25E-05	0.8629981333
8.33E-05	0.8629981333
8.33E-05	0.8631604578
8.34E-05	0.8631604578
8.34E-05	0.8633227822
8.34E-05	0.8633227822
8.34E-05	0.8634851067
8.34E-05	0.8634851067
8.34E-05	0.8636474312
8.37E-05	0.8636474312
8.37E-05	0.8638097557
8.39E-05	0.8638097557
8.39E-05	0.8639720802
8.39E-05	0.8639720802
8.39E-05	0.8641344047
8.40E-05	0.8641344047
8.40E-05	0.8642967292
8.47E-05	0.8642967292
8.47E-05	0.8644590536
8.47E-05	0.8644590536
8.47E-05	0.8646213781
8.47E-05	0.8646213781
8.47E-05	0.8647837026
8.48E-05	0.8647837026
8.48E-05	0.8649460271
8.49E-05	0.8649460271
8.49E-05	0.8651083516
8.53E-05	0.8651083516
8.53E-05	0.8652706761
8.53E-05	0.8652706761
8.53E-05	0.8654330006
8.55E-05	0.8654330006
8.55E-05	0.8655953251
8.56E-05	0.8655953251
8.56E-05	0.8657576495
8.56E-05	0.8657576495
8.56E-05	0.865919974
8.59E-05	0.865919974
8.59E-05	0.8660822985
8.59E-05	0.8660822985
8.59E-05	0.866244623
8.60E-05	0.866244623
8.60E-05	0.8664069475
8.62E-05	0.8664069475
8.62E-05	0.866569272
8.64E-05	0.866569272
8.64E-05	0.8667315965
8.69E-05	0.8667315965
8.69E-05	0.8668939209
8.70E-05	0.8668939209
8.70E-05	0.8670562454
8.71E-05	0.8670562454
8.71E-05	0.8672185699
8.76E-05	0.8672185699
8.76E-05	0.8673808944
8.77E-05	0.8673808944
8.77E-05	0.8675432189
8.79E-05	0.8675432189
8.79E-05	0.8677055434
8.81E-05	0.8677055434
8.81E-05	0.8678678679
8.81E-05	0.8678678679
8.81E-05	0.8680301924
8.83E-05	0.8680301924
8.83E-05	0.8681925168
8.84E-05	0.8681925168
8.84E-05	0.8683548413
8.88E-05	0.8683548413
8.88E-05	0.8685171658
8.94E-05	0.8685171658
8.94E-05	0.8686794903
8.94E-05	0.8686794903
8.94E-05	0.8688418148
8.97E-05	0.8688418148
8.97E-05	0.8690041393
8.98E-05	0.8690041393
8.98E-05	0.8691664638
9.00E-05	0.8691664638
9.00E-05	0.8693287882
9.01E-05	0.8693287882
9.01E-05	0.8694911127
9.03E-05	0.8694911127
9.03E-05	0.8696534372
9.05E-05	0.8696534372
9.05E-05	0.8698157617
9.08E-05	0.8698157617
9.08E-05	0.8699780862
9.11E-05	0.8699780862
9.11E-05	0.8701404107
9.16E-05	0.8701404107
9.16E-05	0.8703027352
9.17E-05	0.8703027352
9.17E-05	0.8704650597
9.17E-05	0.8704650597
9.17E-05	0.8706273841
9.20E-05	0.8706273841
9.20E-05	0.8707897086
9.21E-05	0.8707897086
9.21E-05	0.8709520331
9.23E-05	0.8709520331
9.23E-05	0.8711143576
9.25E-05	0.8711143576
9.25E-05	0.8712766821
9.27E-05	0.8712766821
9.27E-05	0.8714390066
9.27E-05	0.8714390066
9.27E-05	0.8716013311
9.27E-05	0.8716013311
9.27E-05	0.8717636555
9.33E-05	0.8717636555
9.33E-05	0.87192598
9.46E-05	0.87192598
9.46E-05	0.8720883045
9.46E-05	0.8720883045
9.46E-05	0.872250629
9.48E-05	0.872250629
9.48E-05	0.8724129535
9.49E-05	0.8724129535
9.49E-05	0.872575278
9.54E-05	0.872575278
9.54E-05	0.8727376025
9.54E-05	0.8727376025
9.54E-05	0.872899927
9.56E-05	0.872899927
9.56E-05	0.8730622514
9.56E-05	0.8730622514
9.56E-05	0.8732245759
9.57E-05	0.8732245759
9.57E-05	0.8733869004
9.57E-05	0.8733869004
9.57E-05	0.8735492249
9.57E-05	0.8735492249
9.57E-05	0.8737115494
9.58E-05	0.8737115494
9.58E-05	0.8738738739
9.60E-05	0.8738738739
9.60E-05	0.8740361984
9.61E-05	0.8740361984
9.61E-05	0.8741985228
9.62E-05	0.8741985228
9.62E-05	0.8743608473
9.66E-05	0.8743608473
9.66E-05	0.8745231718
9.68E-05	0.8745231718
9.68E-05	0.8746854963
9.70E-05	0.8746854963
9.70E-05	0.8748478208
9.71E-05	0.8748478208
9.71E-05	0.8750101453
9.73E-05	0.8750101453
9.73E-05	0.8751724698
9.74E-05	0.8751724698
9.74E-05	0.8753347943
9.75E-05	0.8753347943
9.75E-05	0.8754971187
9.75E-05	0.8754971187
9.75E-05	0.8756594432
9.77E-05	0.8756594432
9.77E-05	0.8758217677
9.79E-05	0.8758217677
9.79E-05	0.8759840922
9.80E-05	0.8759840922
9.80E-05	0.8761464167
9.82E-05	0.8761464167
9.82E-05	0.8763087412
9.82E-05	0.8763087412
9.82E-05	0.8764710657
9.83E-05	0.8764710657
9.83E-05	0.8766333901
9.85E-05	0.8766333901
9.85E-05	0.8767957146
9.85E-05	0.8767957146
9.85E-05	0.8769580391
9.85E-05	0.8769580391
9.85E-05	0.8771203636
9.85E-05	0.8771203636
9.85E-05	0.8772826881
9.88E-05	0.8772826881
9.88E-05	0.8774450126
9.88E-05	0.8774450126
9.88E-05	0.8776073371
9.89E-05	0.8776073371
9.89E-05	0.8777696616
9.91E-05	0.8777696616
9.91E-05	0.877931986
9.92E-05	0.877931986
9.92E-05	0.8780943105
9.94E-05	0.8780943105
9.94E-05	0.878256635
9.97E-05	0.878256635
9.97E-05	0.8784189595
0.0001000341297	0.8784189595
0.0001000341297	0.878581284
0.0001000586132	0.878581284
0.0001000586132	0.8787436085
0.0001004870238	0.8787436085
0.0001004870238	0.878905933
0.0001015110321	0.878905933
0.0001015110321	0.8790682574
0.0001015281206	0.8790682574
0.0001015281206	0.8792305819
0.0001030167151	0.8792305819
0.0001030167151	0.8793929064
0.0001040169395	0.8793929064
0.0001040169395	0.8795552309
0.0001040885911	0.8795552309
0.0001040885911	0.8797175554
0.0001047649342	0.8797175554
0.0001047649342	0.8798798799
0.0001048651665	0.8798798799
0.0001048651665	0.8800422044
0.0001062451344	0.8800422044
0.0001062451344	0.8802045289
0.0001067213127	0.8802045289
0.0001067213127	0.8803668533
0.0001071415289	0.8803668533
0.0001071415289	0.8805291778
0.0001076705715	0.8805291778
0.0001076705715	0.8806915023
0.0001077230361	0.8806915023
0.0001077230361	0.8808538268
0.0001084546419	0.8808538268
0.0001084546419	0.8810161513
0.0001092325165	0.8810161513
0.0001092325165	0.8811784758
0.0001093707231	0.8811784758
0.0001093707231	0.8813408003
0.0001095144261	0.8813408003
0.0001095144261	0.8815031247
0.0001104578888	0.8815031247
0.0001104578888	0.8816654492
0.0001106166815	0.8816654492
0.0001106166815	0.8818277737
0.0001109944264	0.8818277737
0.0001109944264	0.8819900982
0.0001113123117	0.8819900982
0.0001113123117	0.8821524227
0.0001115001847	0.8821524227
0.0001115001847	0.8823147472
0.0001116919552	0.8823147472
0.0001116919552	0.8824770717
0.0001119029127	0.8824770717
0.0001119029127	0.8826393962
0.0001120167358	0.8826393962
0.0001120167358	0.8828017206
0.0001120450167	0.8828017206
0.0001120450167	0.8829640451
0.0001128088008	0.8829640451
0.0001128088008	0.8831263696
0.000112968393	0.8831263696
0.000112968393	0.8832886941
0.0001138327092	0.8832886941
0.0001138327092	0.8834510186
0.000114123113	0.8834510186
0.000114123113	0.8836133431
0.0001141508943	0.8836133431
0.0001141508943	0.8837756676
0.0001149005879	0.8837756676
0.0001149005879	0.883937992
0.0001152233698	0.883937992
0.0001152233698	0.8841003165
0.0001154402234	0.8841003165
0.0001154402234	0.884262641
0.0001160932822	0.884262641
0.0001160932822	0.8844249655
0.0001165013066	0.8844249655
0.0001165013066	0.88458729
0.0001170512352	0.88458729
0.0001170512352	0.8847496145
0.0001176502306	0.8847496145
0.0001176502306	0.884911939
0.0001176839078	0.884911939
0.0001176839078	0.8850742635
0.0001178281104	0.8850742635
0.0001178281104	0.8852365879
0.0001178751786	0.8852365879
0.0001178751786	0.8853989124
0.0001180277755	0.8853989124
0.0001180277755	0.8855612369
0.0001182973934	0.8855612369
0.0001182973934	0.8857235614
0.0001192089777	0.8857235614
0.0001192089777	0.8858858859
0.0001193847589	0.8858858859
0.0001193847589	0.8860482104
0.0001193989494	0.8860482104
0.0001193989494	0.8862105349
0.0001196061094	0.8862105349
0.0001196061094	0.8863728593
0.0001196062094	0.8863728593
0.0001196062094	0.8865351838
0.0001197406186	0.8865351838
0.0001197406186	0.8866975083
0.0001201304552	0.8866975083
0.0001201304552	0.8868598328
0.0001203907794	0.8868598328
0.0001203907794	0.8870221573
0.0001206330158	0.8870221573
0.0001206330158	0.8871844818
0.000121403995	0.8871844818
0.000121403995	0.8873468063
0.0001215023286	0.8873468063
0.0001215023286	0.8875091308
0.0001223656454	0.8875091308
0.0001223656454	0.8876714552
0.0001224404949	0.8876714552
0.0001224404949	0.8878337797
0.0001226271688	0.8878337797
0.0001226271688	0.8879961042
0.0001229341614	0.8879961042
0.0001229341614	0.8881584287
0.0001230119089	0.8881584287
0.0001230119089	0.8883207532
0.000123362572	0.8883207532
0.000123362572	0.8884830777
0.0001246446061	0.8884830777
0.0001246446061	0.8886454022
0.0001246769842	0.8886454022
0.0001246769842	0.8888077266
0.0001247562307	0.8888077266
0.0001247562307	0.8889700511
0.0001254923334	0.8889700511
0.0001254923334	0.8891323756
0.00012561585	0.8891323756
0.00012561585	0.8892947001
0.0001264564822	0.8892947001
0.0001264564822	0.8894570246
0.0001278020733	0.8894570246
0.0001278020733	0.8896193491
0.0001283187243	0.8896193491
0.0001283187243	0.8897816736
0.0001285512672	0.8897816736
0.0001285512672	0.8899439981
0.0001297889312	0.8899439981
0.0001297889312	0.8901063225
0.0001301516862	0.8901063225
0.0001301516862	0.890268647
0.000130270406	0.890268647
0.000130270406	0.8904309715
0.0001302746032	0.8904309715
0.0001302746032	0.890593296
0.000130304383	0.890593296
0.000130304383	0.8907556205
0.0001305829948	0.8907556205
0.0001305829948	0.890917945
0.0001310556756	0.890917945
0.0001310556756	0.8910802695
0.0001310957485	0.8910802695
0.0001310957485	0.8912425939
0.0001311460145	0.8912425939
0.0001311460145	0.8914049184
0.000131201577	0.8914049184
0.000131201577	0.8915672429
0.0001321144604	0.8915672429
0.0001321144604	0.8917295674
0.0001321763186	0.8917295674
0.0001321763186	0.8918918919
0.0001323865766	0.8918918919
0.0001323865766	0.8920542164
0.0001325334773	0.8920542164
0.0001325334773	0.8922165409
0.0001327346415	0.8922165409
0.0001327346415	0.8923788654
0.0001332914653	0.8923788654
0.0001332914653	0.8925411898
0.0001333329373	0.8925411898
0.0001333329373	0.8927035143
0.0001333835032	0.8927035143
0.0001333835032	0.8928658388
0.0001340717383	0.8928658388
0.0001340717383	0.8930281633
0.0001348060423	0.8930281633
0.0001348060423	0.8931904878
0.0001362308799	0.8931904878
0.0001362308799	0.8933528123
0.0001363443032	0.8933528123
0.0001363443032	0.8935151368
0.0001368830393	0.8935151368
0.0001368830393	0.8936774612
0.0001371860347	0.8936774612
0.0001371860347	0.8938397857
0.0001372214108	0.8938397857
0.0001372214108	0.8940021102
0.0001382999822	0.8940021102
0.0001382999822	0.8941644347
0.0001389149668	0.8941644347
0.0001389149668	0.8943267592
0.0001399714532	0.8943267592
0.0001399714532	0.8944890837
0.0001400400069	0.8944890837
0.0001400400069	0.8946514082
0.0001401491332	0.8946514082
0.0001401491332	0.8948137327
0.0001405305755	0.8948137327
0.0001405305755	0.8949760571
0.0001405552589	0.8949760571
0.0001405552589	0.8951383816
0.0001406788754	0.8951383816
0.0001406788754	0.8953007061
0.0001406887687	0.8953007061
0.0001406887687	0.8954630306
0.0001410061543	0.8954630306
0.0001410061543	0.8956253551
0.0001420105758	0.8956253551
0.0001420105758	0.8957876796
0.0001423424517	0.8957876796
0.0001423424517	0.8959500041
0.0001425749946	0.8959500041
0.0001425749946	0.8961123285
0.0001429357509	0.8961123285
0.0001429357509	0.896274653
0.0001430135983	0.896274653
0.0001430135983	0.8964369775
0.0001433609637	0.8964369775
0.0001433609637	0.896599302
0.0001434180251	0.896599302
0.0001434180251	0.8967616265
0.0001434432081	0.8967616265
0.0001434432081	0.896923951
0.0001437124263	0.896923951
0.0001437124263	0.8970862755
0.000143995635	0.8970862755
0.000143995635	0.8972486
0.0001443333069	0.8972486
0.0001443333069	0.8974109244
0.0001443541928	0.8974109244
0.0001443541928	0.8975732489
0.0001444167505	0.8975732489
0.0001444167505	0.8977355734
0.0001449106169	0.8977355734
0.0001449106169	0.8978978979
0.000145150355	0.8978978979
0.000145150355	0.8980602224
0.0001454907251	0.8980602224
0.0001454907251	0.8982225469
0.0001456577123	0.8982225469
0.0001456577123	0.8983848714
0.0001461232978	0.8983848714
0.0001461232978	0.8985471958
0.0001463826226	0.8985471958
0.0001463826226	0.8987095203
0.0001467464769	0.8987095203
0.0001467464769	0.8988718448
0.0001467663634	0.8988718448
0.0001467663634	0.8990341693
0.0001480983637	0.8990341693
0.0001480983637	0.8991964938
0.0001494674389	0.8991964938
0.0001494674389	0.8993588183
0.0001504664641	0.8993588183
0.0001504664641	0.8995211428
0.0001505833851	0.8995211428
0.0001505833851	0.8996834673
0.0001506910124	0.8996834673
0.0001506910124	0.8998457917
0.0001506985074	0.8998457917
0.0001506985074	0.9000081162
0.0001507527707	0.9000081162
0.0001507527707	0.9001704407
0.0001509962063	0.9001704407
0.0001509962063	0.9003327652
0.0001510019024	0.9003327652
0.0001510019024	0.9004950897
0.0001514404062	0.9004950897
0.0001514404062	0.9006574142
0.0001543461435	0.9006574142
0.0001543461435	0.9008197387
0.0001548839802	0.9008197387
0.0001548839802	0.9009820631
0.00015512122	0.9009820631
0.00015512122	0.9011443876
0.0001557069243	0.9011443876
0.0001557069243	0.9013067121
0.0001572709679	0.9013067121
0.0001572709679	0.9014690366
0.0001574761293	0.9014690366
0.0001574761293	0.9016313611
0.0001583365481	0.9016313611
0.0001583365481	0.9017936856
0.0001585449074	0.9017936856
0.0001585449074	0.9019560101
0.0001592592249	0.9019560101
0.0001592592249	0.9021183346
0.0001592606239	0.9021183346
0.0001592606239	0.902280659
0.0001593903363	0.902280659
0.0001593903363	0.9024429835
0.0001593974315	0.9024429835
0.0001593974315	0.902605308
0.0001619764894	0.902605308
0.0001619764894	0.902929957
0.0001633682493	0.902929957
0.0001633682493	0.9030922815
0.0001640713744	0.9030922815
0.0001640713744	0.903254606
0.0001646364927	0.903254606
0.0001646364927	0.9034169304
0.0001668481987	0.9034169304
0.0001668481987	0.9035792549
0.0001670261785	0.9035792549
0.0001670261785	0.9037415794
0.0001677304028	0.9037415794
0.0001677304028	0.9039039039
0.0001680519856	0.9039039039
0.0001680519856	0.9040662284
0.0001681055494	0.9040662284
0.0001681055494	0.9042285529
0.0001682116777	0.9042285529
0.0001682116777	0.9043908774
0.000168372669	0.9043908774
0.000168372669	0.9045532019
0.0001685353591	0.9045532019
0.0001685353591	0.9047155263
0.0001703494337	0.9047155263
0.0001703494337	0.9048778508
0.0001708147194	0.9048778508
0.0001708147194	0.9050401753
0.0001710613528	0.9050401753
0.0001710613528	0.9052024998
0.0001718736042	0.9052024998
0.0001718736042	0.9053648243
0.0001718745036	0.9053648243
0.0001718745036	0.9055271488
0.0001729653667	0.9055271488
0.0001729653667	0.9056894733
0.0001734685269	0.9056894733
0.0001734685269	0.9058517977
0.0001734854155	0.9058517977
0.0001734854155	0.9060141222
0.000173583849	0.9060141222
0.000173583849	0.9061764467
0.0001736691913	0.9061764467
0.0001736691913	0.9063387712
0.000173734747	0.9063387712
0.000173734747	0.9065010957
0.0001738296829	0.9065010957
0.0001738296829	0.9066634202
0.0001743745149	0.9066634202
0.0001743745149	0.9068257447
0.000174504627	0.9068257447
0.000174504627	0.9069880692
0.0001745309093	0.9069880692
0.0001745309093	0.9071503936
0.0001745685838	0.9071503936
0.0001745685838	0.9073127181
0.0001747847378	0.9073127181
0.0001747847378	0.9074750426
0.0001749536237	0.9074750426
0.0001749536237	0.9076373671
0.0001750160815	0.9076373671
0.0001750160815	0.9077996916
0.0001751825691	0.9077996916
0.0001751825691	0.9079620161
0.0001752615158	0.9079620161
0.0001752615158	0.9081243406
0.0001762680359	0.9081243406
0.0001762680359	0.908286665
0.0001762783289	0.908286665
0.0001762783289	0.9084489895
0.0001763570757	0.9084489895
0.0001763570757	0.908611314
0.0001768811218	0.908611314
0.0001768811218	0.9087736385
0.0001770274229	0.9087736385
0.0001770274229	0.908935963
0.0001770275229	0.908935963
0.0001770275229	0.9090982875
0.0001790968251	0.9090982875
0.0001790968251	0.909260612
0.0001794519852	0.909260612
0.0001794519852	0.9094229364
0.0001796467536	0.9094229364
0.0001796467536	0.9095852609
0.0001797261001	0.9095852609
0.0001797261001	0.9097475854
0.0001801370225	0.9097475854
0.0001801370225	0.9099099099
0.0001810430105	0.9099099099
0.0001810430105	0.9100722344
0.0001831323992	0.9100722344
0.0001831323992	0.9102345589
0.0001832443236	0.9102345589
0.0001832443236	0.9103968834
0.0001844496095	0.9103968834
0.0001844496095	0.9105592079
0.0001851004698	0.9105592079
0.0001851004698	0.9107215323
0.0001852181903	0.9107215323
0.0001852181903	0.9108838568
0.0001859356057	0.9108838568
0.0001859356057	0.9110461813
0.0001860593221	0.9110461813
0.0001860593221	0.9112085058
0.0001866015559	0.9112085058
0.0001866015559	0.9113708303
0.0001867457585	0.9113708303
0.0001867457585	0.9115331548
0.0001868620799	0.9115331548
0.0001868620799	0.9116954793
0.0001875495156	0.9116954793
0.0001875495156	0.9118578037
0.0001883169971	0.9118578037
0.0001883169971	0.9120201282
0.0001887521032	0.9120201282
0.0001887521032	0.9121824527
0.0001889628609	0.9121824527
0.0001889628609	0.9123447772
0.0001897283438	0.9123447772
0.0001897283438	0.9125071017
0.0001901755417	0.9125071017
0.0001901755417	0.9126694262
0.0001913063779	0.9126694262
0.0001913063779	0.9128317507
0.0001920991424	0.9128317507
0.0001920991424	0.9129940752
0.0001922872154	0.9129940752
0.0001922872154	0.9131563996
0.0001931521311	0.9131563996
0.0001931521311	0.9133187241
0.0001937183487	0.9133187241
0.0001937183487	0.9134810486
0.0001939332036	0.9134810486
0.0001939332036	0.9136433731
0.0001940321367	0.9136433731
0.0001940321367	0.9138056976
0.00019411608	0.9138056976
0.00019411608	0.9139680221
0.0001943906945	0.9139680221
0.0001943906945	0.9141303466
0.0001943978897	0.9141303466
0.0001943978897	0.914292671
0.0001945692739	0.914292671
0.0001945692739	0.9144549955
0.0001947966203	0.9144549955
0.0001947966203	0.91461732
0.0001953674348	0.91461732
0.0001953674348	0.9147796445
0.0001959184626	0.9147796445
0.0001959184626	0.914941969
0.0001968221521	0.914941969
0.0001968221521	0.9151042935
0.0001970183196	0.9151042935
0.0001970183196	0.915266618
0.0001972166857	0.915266618
0.0001972166857	0.9154289425
0.000197248764	0.9154289425
0.000197248764	0.9155912669
0.0001991905524	0.9155912669
0.0001991905524	0.9157535914
0.000200153302	0.9157535914
0.000200153302	0.9159159159
0.0002012569566	0.9159159159
0.0002012569566	0.9160782404
0.0002012650511	0.9160782404
0.0002012650511	0.9162405649
0.0002015753415	0.9162405649
0.0002015753415	0.9164028894
0.0002030229637	0.9164028894
0.0002030229637	0.9165652139
0.0002032167328	0.9165652139
0.0002032167328	0.9167275383
0.0002034127004	0.9167275383
0.0002034127004	0.9168898628
0.0002045816109	0.9168898628
0.0002045816109	0.9170521873
0.000204994432	0.9170521873
0.000204994432	0.9172145118
0.0002050028263	0.9172145118
0.0002050028263	0.9173768363
0.0002069125364	0.9173768363
0.0002069125364	0.9175391608
0.0002089121857	0.9175391608
0.0002089121857	0.9177014853
0.000210316637	0.9177014853
0.000210316637	0.9178638098
0.0002119814125	0.9178638098
0.0002119814125	0.9180261342
0.0002121926698	0.9180261342
0.0002121926698	0.9181884587
0.0002132184769	0.9181884587
0.0002132184769	0.9183507832
0.0002132722406	0.9183507832
0.0002132722406	0.9185131077
0.0002153226556	0.9185131077
0.0002153226556	0.9186754322
0.0002154544665	0.9186754322
0.0002154544665	0.9188377567
0.000215721686	0.9188377567
0.000215721686	0.9190000812
0.0002189128305	0.9190000812
0.0002189128305	0.9191624056
0.0002195899731	0.9191624056
0.0002195899731	0.9193247301
0.0002205651144	0.9193247301
0.0002205651144	0.9194870546
0.0002205911968	0.9194870546
0.0002205911968	0.9196493791
0.000220842627	0.9196493791
0.000220842627	0.9198117036
0.0002223921803	0.9198117036
0.0002223921803	0.9199740281
0.0002245869978	0.9199740281
0.0002245869978	0.9201363526
0.0002247085157	0.9201363526
0.0002247085157	0.9202986771
0.000224915276	0.9202986771
0.000224915276	0.9204610015
0.0002250755678	0.9204610015
0.0002250755678	0.920623326
0.0002254433194	0.920623326
0.0002254433194	0.9207856505
0.0002271841435	0.9207856505
0.0002271841435	0.920947975
0.0002310773137	0.920947975
0.0002310773137	0.9211102995
0.0002321614814	0.9211102995
0.0002321614814	0.921272624
0.000232469973	0.921272624
0.000232469973	0.9214349485
0.0002326457543	0.9214349485
0.0002326457543	0.9215972729
0.0002328217354	0.9215972729
0.0002328217354	0.9217595974
0.0002329935194	0.9217595974
0.0002329935194	0.9219219219
0.0002330218003	0.9219219219
0.0002330218003	0.9220842464
0.0002336438801	0.9220842464
0.0002336438801	0.9222465709
0.0002337468106	0.9222465709
0.0002337468106	0.9224088954
0.0002351667514	0.9224088954
0.0002351667514	0.9225712199
0.0002352418008	0.9225712199
0.0002352418008	0.9227335444
0.0002361523857	0.9227335444
0.0002361523857	0.9228958688
0.000236273304	0.9228958688
0.000236273304	0.9230581933
0.0002370054095	0.9230581933
0.0002370054095	0.9232205178
0.0002372795243	0.9232205178
0.0002372795243	0.9233828423
0.0002389406023	0.9233828423
0.0002389406023	0.9235451668
0.0002393145497	0.9235451668
0.0002393145497	0.9237074913
0.000240174269	0.9237074913
0.000240174269	0.9238698158
0.0002408735966	0.9238698158
0.0002408735966	0.9240321402
0.0002409241625	0.9240321402
0.0002409241625	0.9241944647
0.000241106939	0.9241944647
0.000241106939	0.9243567892
0.000241648773	0.9243567892
0.000241648773	0.9245191137
0.0002417548014	0.9245191137
0.0002417548014	0.9246814382
0.000242048503	0.9246814382
0.000242048503	0.9248437627
0.0002424915038	0.9248437627
0.0002424915038	0.9250060872
0.0002475579815	0.9250060872
0.0002475579815	0.9251684117
0.0002487661654	0.9251684117
0.0002487661654	0.9253307361
0.0002489216604	0.9253307361
0.0002489216604	0.9254930606
0.000249610595	0.9254930606
0.000249610595	0.9256553851
0.0002503733798	0.9256553851
0.0002503733798	0.9258177096
0.0002516350276	0.9258177096
0.0002516350276	0.9259800341
0.0002516867926	0.9259800341
0.0002516867926	0.9261423586
0.0002517205698	0.9261423586
0.0002517205698	0.9263046831
0.0002521443835	0.9263046831
0.0002521443835	0.9264670075
0.0002524105038	0.9264670075
0.0002524105038	0.926629332
0.0002525027415	0.926629332
0.0002525027415	0.9267916565
0.0002542632523	0.9267916565
0.0002542632523	0.926953981
0.0002542830389	0.926953981
0.0002542830389	0.9271163055
0.0002546043219	0.9271163055
0.0002546043219	0.92727863
0.0002549098156	0.92727863
0.0002549098156	0.9274409545
0.000258496293	0.9274409545
0.000258496293	0.927603279
0.0002609676237	0.927603279
0.0002609676237	0.9277656034
0.0002626580818	0.9277656034
0.0002626580818	0.9279279279
0.0002628780332	0.9279279279
0.0002628780332	0.9280902524
0.0002635665682	0.9280902524
0.0002635665682	0.9282525769
0.0002641665629	0.9282525769
0.0002641665629	0.9284149014
0.000264295176	0.9284149014
0.000264295176	0.9285772259
0.0002646915083	0.9285772259
0.0002646915083	0.9287395504
0.000269002996	0.9287395504
0.000269002996	0.9289018748
0.000271322929	0.9289018748
0.000271322929	0.9290641993
0.0002714977109	0.9290641993
0.0002714977109	0.9292265238
0.0002729241474	0.9292265238
0.0002729241474	0.9293888483
0.0002729609225	0.9293888483
0.0002729609225	0.9295511728
0.0002745282638	0.9295511728
0.0002745282638	0.9297134973
0.0002795790522	0.9297134973
0.0002795790522	0.9298758218
0.0002804442677	0.9298758218
0.0002804442677	0.9300381463
0.0002816016859	0.9300381463
0.0002816016859	0.9302004707
0.0002823135051	0.9302004707
0.0002823135051	0.9303627952
0.0002835749531	0.9303627952
0.0002835749531	0.9305251197
0.0002844969303	0.9305251197
0.0002844969303	0.9306874442
0.0002860820596	0.9306874442
0.0002860820596	0.9308497687
0.0002891515862	0.9308497687
0.0002891515862	0.9310120932
0.000289431697	0.9310120932
0.000289431697	0.9311744177
0.0002894322966	0.9311744177
0.0002894322966	0.9313367421
0.0002905086695	0.9313367421
0.0002905086695	0.9314990666
0.0002915370749	0.9314990666
0.0002915370749	0.9316613911
0.00029688876	0.9316613911
0.00029688876	0.9318237156
0.000296968706	0.9318237156
0.000296968706	0.9319860401
0.0002973969167	0.9319860401
0.0002973969167	0.9321483646
0.000298238848	0.9321483646
0.000298238848	0.9323106891
0.0003009875913	0.9323106891
0.0003009875913	0.9324730136
0.00030098959	0.9324730136
0.00030098959	0.932635338
0.0003020294875	0.932635338
0.0003020294875	0.9327976625
0.0003041240727	0.9327976625
0.0003041240727	0.932959987
0.0003080030526	0.932959987
0.0003080030526	0.9331223115
0.0003086232336	0.9331223115
0.0003086232336	0.933284636
0.0003134573683	0.933284636
0.0003134573683	0.9334469605
0.0003139215548	0.9334469605
0.0003139215548	0.933609285
0.0003194511197	0.933609285
0.0003194511197	0.9337716094
0.000321264295	0.9337716094
0.000321264295	0.9339339339
0.0003224003276	0.9339339339
0.0003224003276	0.9340962584
0.0003228834013	0.9340962584
0.0003228834013	0.9342585829
0.0003238142725	0.9342585829
0.0003238142725	0.9344209074
0.0003270391942	0.9344209074
0.0003270391942	0.9345832319
0.0003277297277	0.9345832319
0.0003277297277	0.9347455564
0.0003290382439	0.9347455564
0.0003290382439	0.9349078809
0.0003306099822	0.9349078809
0.0003306099822	0.9350702053
0.0003325612642	0.9350702053
0.0003325612642	0.9352325298
0.0003330158571	0.9352325298
0.0003330158571	0.9353948543
0.0003346125786	0.9353948543
0.0003346125786	0.9355571788
0.0003347983531	0.9355571788
0.0003347983531	0.9357195033
0.0003356390852	0.9357195033
0.0003356390852	0.9358818278
0.0003416437292	0.9358818278
0.0003416437292	0.9360441523
0.0003422068489	0.9360441523
0.0003422068489	0.9362064767
0.0003422372283	0.9362064767
0.0003422372283	0.9363688012
0.0003449162188	0.9363688012
0.0003449162188	0.9365311257
0.0003472043732	0.9365311257
0.0003472043732	0.9366934502
0.0003473469768	0.9366934502
0.0003473469768	0.9368557747
0.0003484202519	0.9368557747
0.0003484202519	0.9370180992
0.0003556541656	0.9370180992
0.0003556541656	0.9371804237
0.0003566798727	0.9371804237
0.0003566798727	0.9373427482
0.0003587909468	0.9373427482
0.0003587909468	0.9375050726
0.0003602909336	0.9375050726
0.0003602909336	0.9376673971
0.000360347995	0.9376673971
0.000360347995	0.9378297216
0.0003626102669	0.9378297216
0.0003626102669	0.9379920461
0.0003627297862	0.9379920461
0.0003627297862	0.9381543706
0.0003650289332	0.9381543706
0.0003650289332	0.9383166951
0.0003651929224	0.9383166951
0.0003651929224	0.9384790196
0.0003676779438	0.9384790196
0.0003676779438	0.938641344
0.0003699950787	0.938641344
0.0003699950787	0.9388036685
0.0003699954784	0.9388036685
0.0003699954784	0.938965993
0.0003762768355	0.938965993
0.0003762768355	0.9391283175
0.0003778420783	0.9391283175
0.0003778420783	0.939290642
0.0003791202149	0.939290642
0.0003791202149	0.9394529665
0.000383762779	0.9394529665
0.000383762779	0.939615291
0.0003872948931	0.939615291
0.0003872948931	0.9397776155
0.000389318926	0.9397776155
0.000389318926	0.9399399399
0.0003911881633	0.9399399399
0.0003911881633	0.9401022644
0.000391959942	0.9401022644
0.000391959942	0.9402645889
0.0003919794289	0.9402645889
0.0003919794289	0.9404269134
0.0003936740842	0.9404269134
0.0003936740842	0.9405892379
0.0003939180194	0.9405892379
0.0003939180194	0.9407515624
0.0003966106006	0.9407515624
0.0003966106006	0.9409138869
0.0004032985831	0.9409138869
0.0004032985831	0.9410762113
0.0004044840823	0.9410762113
0.0004044840823	0.9412385358
0.0004049430723	0.9412385358
0.0004049430723	0.9414008603
0.0004050010331	0.9414008603
0.0004050010331	0.9415631848
0.0004072474158	0.9415631848
0.0004072474158	0.9417255093
0.0004097433299	0.9417255093
0.0004097433299	0.9418878338
0.0004108664712	0.9418878338
0.0004108664712	0.9420501583
0.0004120931426	0.9420501583
0.0004120931426	0.9422124828
0.0004168880038	0.9422124828
0.0004168880038	0.9423748072
0.000417547958	0.9423748072
0.000417547958	0.9425371317
0.000417730135	0.9425371317
0.000417730135	0.9426994562
0.0004177385293	0.9426994562
0.0004177385293	0.9428617807
0.0004183580109	0.9428617807
0.0004183580109	0.9430241052
0.0004192144324	0.9430241052
0.0004192144324	0.9431864297
0.0004196446418	0.9431864297
0.0004196446418	0.9433487542
0.0004198125284	0.9433487542
0.0004198125284	0.9435110786
0.0004228913487	0.9435110786
0.0004228913487	0.9436734031
0.0004291193419	0.9436734031
0.0004291193419	0.9438357276
0.0004318748806	0.9438357276
0.0004318748806	0.9439980521
0.0004321358044	0.9439980521
0.0004321358044	0.9441603766
0.0004333405906	0.9441603766
0.0004333405906	0.9443227011
0.0004350132607	0.9443227011
0.0004350132607	0.9444850256
0.0004353047638	0.9444850256
0.0004353047638	0.9446473501
0.0004354090933	0.9446473501
0.0004354090933	0.9448096745
0.0004358811745	0.9448096745
0.0004358811745	0.944971999
0.0004359993946	0.944971999
0.0004359993946	0.9451343235
0.0004425158929	0.9451343235
0.0004425158929	0.945296648
0.0004435953638	0.945296648
0.0004435953638	0.9454589725
0.0004530778586	0.9454589725
0.0004530778586	0.945621297
0.0004535827176	0.945621297
0.0004535827176	0.9457836215
0.0004546208164	0.9457836215
0.0004546208164	0.9459459459
0.0004562435203	0.9459459459
0.0004562435203	0.9461082704
0.0004634925238	0.9461082704
0.0004634925238	0.9462705949
0.0004694439038	0.9462705949
0.0004694439038	0.9464329194
0.000470370378	0.9464329194
0.000470370378	0.9465952439
0.0004754850232	0.9465952439
0.0004754850232	0.9467575684
0.0004760046722	0.9467575684
0.0004760046722	0.9469198929
0.0004762870814	0.9469198929
0.0004762870814	0.9470822174
0.0004795052077	0.9470822174
0.0004795052077	0.9472445418
0.0004886118564	0.9472445418
0.0004886118564	0.9474068663
0.0004891575877	0.9474068663
0.0004891575877	0.9475691908
0.0004902298635	0.9475691908
0.0004902298635	0.9477315153
0.0004933118816	0.9477315153
0.0004933118816	0.9478938398
0.0004933544529	0.9478938398
0.0004933544529	0.9480561643
0.0004941135401	0.9480561643
0.0004941135401	0.9482184888
0.0004950919792	0.9482184888
0.0004950919792	0.9483808132
0.0004972378298	0.9483808132
0.0004972378298	0.9485431377
0.0004995076965	0.9485431377
0.0004995076965	0.9487054622
0.0005004260762	0.9487054622
0.0005004260762	0.9488677867
0.0005026568694	0.9488677867
0.0005026568694	0.9490301112
0.000502766895	0.9490301112
0.000502766895	0.9491924357
0.0005045380986	0.9491924357
0.0005045380986	0.9493547602
0.0005067028364	0.9493547602
0.0005067028364	0.9495170847
0.0005068859128	0.9495170847
0.0005068859128	0.9496794091
0.000507713054	0.9496794091
0.000507713054	0.9498417336
0.0005083931946	0.9498417336
0.0005083931946	0.9500040581
0.0005118459624	0.9500040581
0.0005118459624	0.9501663826
0.0005161110814	0.9501663826
0.0005161110814	0.9503287071
0.0005205717683	0.9503287071
0.0005205717683	0.9504910316
0.0005209311256	0.9504910316
0.0005209311256	0.9506533561
0.0005215847841	0.9506533561
0.0005215847841	0.9508156805
0.0005234560201	0.9508156805
0.0005234560201	0.950978005
0.0005237814003	0.950978005
0.0005237814003	0.9511403295
0.0005239279014	0.9511403295
0.0005239279014	0.951302654
0.0005240022512	0.951302654
0.0005240022512	0.9514649785
0.0005256259544	0.9514649785
0.0005256259544	0.951627303
0.0005287531421	0.951627303
0.0005287531421	0.9517896275
0.0005291747573	0.9517896275
0.0005291747573	0.951951952
0.0005300862416	0.951951952
0.0005300862416	0.9521142764
0.0005330950092	0.9521142764
0.0005330950092	0.9522766009
0.0005422249422	0.9522766009
0.0005422249422	0.9524389254
0.0005439242944	0.9524389254
0.0005439242944	0.9526012499
0.0005458532914	0.9526012499
0.0005458532914	0.9527635744
0.0005482926437	0.9527635744
0.0005482926437	0.9529258989
0.0005541757698	0.9529258989
0.0005541757698	0.9530882234
0.0005552417497	0.9530882234
0.0005552417497	0.9532505478
0.0005623754311	0.9532505478
0.0005623754311	0.9534128723
0.0005681965991	0.9534128723
0.0005681965991	0.9535751968
0.0005683257119	0.9535751968
0.0005683257119	0.9537375213
0.0005723948633	0.9537375213
0.0005723948633	0.9538998458
0.0005742344207	0.9538998458
0.0005742344207	0.9540621703
0.0005751737862	0.9540621703
0.0005751737862	0.9542244948
0.0005762812382	0.9542244948
0.0005762812382	0.9543868193
0.0005785707916	0.9543868193
0.0005785707916	0.9545491437
0.0005808133768	0.9545491437
0.0005808133768	0.9547114682
0.0005819048396	0.9547114682
0.0005819048396	0.9548737927
0.0005832523294	0.9548737927
0.0005832523294	0.9550361172
0.000590945233	0.9550361172
0.000590945233	0.9551984417
0.0005910712479	0.9551984417
0.0005910712479	0.9553607662
0.0005919582488	0.9553607662
0.0005919582488	0.9555230907
0.0005933829864	0.9555230907
0.0005933829864	0.9556854151
0.0006028572868	0.9556854151
0.0006028572868	0.9558477396
0.0006074413903	0.9558477396
0.0006074413903	0.9560100641
0.000608898606	0.9560100641
0.000608898606	0.9561723886
0.0006090361132	0.9561723886
0.0006090361132	0.9563347131
0.0006094368425	0.9563347131
0.0006094368425	0.9564970376
0.0006114277976	0.9564970376
0.0006114277976	0.9566593621
0.0006114792629	0.9566593621
0.0006114792629	0.9568216866
0.0006116733318	0.9568216866
0.0006116733318	0.956984011
0.0006139766759	0.956984011
0.0006139766759	0.9571463355
0.0006173986645	0.9571463355
0.0006173986645	0.95730866
0.0006179929631	0.95730866
0.0006179929631	0.9574709845
0.0006179991589	0.9574709845
0.0006179991589	0.957633309
0.0006191506811	0.957633309
0.0006191506811	0.9577956335
0.0006227184711	0.9577956335
0.0006227184711	0.957957958
0.0006227669384	0.957957958
0.0006227669384	0.9581202824
0.00062547371	0.9581202824
0.00062547371	0.9582826069
0.0006330105191	0.9582826069
0.0006330105191	0.9584449314
0.000646467929	0.9584449314
0.000646467929	0.9586072559
0.0006510975019	0.9586072559
0.0006510975019	0.9587695804
0.0006529289648	0.9587695804
0.0006529289648	0.9589319049
0.0006570941513	0.9589319049
0.0006570941513	0.9590942294
0.0006594338709	0.9590942294
0.0006594338709	0.9592565539
0.0006691407142	0.9592565539
0.0006691407142	0.9594188783
0.0006832623754	0.9594188783
0.0006832623754	0.9595812028
0.0006832982512	0.9595812028
0.0006832982512	0.9597435273
0.0006845442096	0.9597435273
0.0006845442096	0.9599058518
0.0006847785513	0.9599058518
0.0006847785513	0.9600681763
0.0006954008762	0.9600681763
0.0006954008762	0.9602305008
0.0007035544687	0.9602305008
0.0007035544687	0.9603928253
0.0007068204626	0.9603928253
0.0007068204626	0.9605551497
0.0007092807007	0.9605551497
0.0007092807007	0.9607174742
0.0007261563018	0.9607174742
0.0007261563018	0.9608797987
0.0007261579007	0.9608797987
0.0007261579007	0.9610421232
0.0007263517697	0.9610421232
0.0007263517697	0.9612044477
0.0007368341891	0.9612044477
0.0007368341891	0.9613667722
0.0007398395591	0.9613667722
0.0007398395591	0.9615290967
0.0007414841482	0.9615290967
0.0007414841482	0.9616914212
0.0007508151454	0.9616914212
0.0007508151454	0.9618537456
0.0007537477645	0.9618537456
0.0007537477645	0.9620160701
0.000757193437	0.9620160701
0.000757193437	0.9621783946
0.0007684663225	0.9621783946
0.0007684663225	0.9623407191
0.0007699838974	0.9623407191
0.0007699838974	0.9625030436
0.0007716634629	0.9625030436
0.0007716634629	0.9626653681
0.0007794994699	0.9626653681
0.0007794994699	0.9628276926
0.0007803010285	0.9628276926
0.0007803010285	0.962990017
0.0007811386627	0.962990017
0.0007811386627	0.9631523415
0.0007854087784	0.9631523415
0.0007854087784	0.963314666
0.000785655012	0.963314666
0.000785655012	0.9634769905
0.0007880714798	0.9634769905
0.0007880714798	0.963639315
0.0008073038888	0.963639315
0.0008073038888	0.9638016395
0.0008102533965	0.9638016395
0.0008102533965	0.963963964
0.0008119052807	0.963963964
0.0008119052807	0.9641262885
0.0008254951012	0.9641262885
0.0008254951012	0.9642886129
0.00084218153	0.9642886129
0.00084218153	0.9644509374
0.0008431000096	0.9644509374
0.0008431000096	0.9646132619
0.0008435607983	0.9646132619
0.0008435607983	0.9647755864
0.0008564743755	0.9647755864
0.0008564743755	0.9649379109
0.0008606871299	0.9649379109
0.0008606871299	0.9651002354
0.0008687781647	0.9651002354
0.0008687781647	0.9652625599
0.0008738883129	0.9652625599
0.0008738883129	0.9654248843
0.0008753471275	0.9654248843
0.0008753471275	0.9655872088
0.0008766701339	0.9655872088
0.0008766701339	0.9657495333
0.000886041204	0.9657495333
0.000886041204	0.9659118578
0.0008894809805	0.9659118578
0.0008894809805	0.9660741823
0.0008913421234	0.9660741823
0.0008913421234	0.9662365068
0.0008949168088	0.9662365068
0.0008949168088	0.9663988313
0.0009051184179	0.9663988313
0.0009051184179	0.9665611558
0.0009166689158	0.9665611558
0.0009166689158	0.9667234802
0.0009190512066	0.9667234802
0.0009190512066	0.9668858047
0.0009209859997	0.9668858047
0.0009209859997	0.9670481292
0.0009436071198	0.9670481292
0.0009436071198	0.9672104537
0.0009440497208	0.9672104537
0.0009440497208	0.9673727782
0.0009461549988	0.9673727782
0.0009461549988	0.9675351027
0.0009535664925	0.9675351027
0.0009535664925	0.9676974272
0.000961603164	0.9676974272
0.000961603164	0.9678597516
0.0009736664156	0.9678597516
0.0009736664156	0.9680220761
0.0009929806694	0.9680220761
0.0009929806694	0.9681844006
0.0009986484409	0.9681844006
0.0009986484409	0.9683467251
0.001002535515	0.9683467251
0.001002535515	0.9685090496
0.001012008117	0.9685090496
0.001012008117	0.9686713741
0.001017073895	0.9686713741
0.001017073895	0.9688336986
0.001021164332	0.9688336986
0.001021164332	0.9689960231
0.001021173026	0.9689960231
0.001021173026	0.9691583475
0.001039517135	0.9691583475
0.001039517135	0.969320672
0.001047936448	0.969320672
0.001047936448	0.9694829965
0.001051503239	0.9694829965
0.001051503239	0.969645321
0.001051997805	0.969645321
0.001051997805	0.9698076455
0.001070164634	0.9698076455
0.001070164634	0.96996997
0.001070304639	0.96996997
0.001070304639	0.9701322945
0.001105001103	0.9701322945
0.001105001103	0.9702946189
0.001108406902	0.9702946189
0.001108406902	0.9704569434
0.001112018363	0.9704569434
0.001112018363	0.9706192679
0.001128917948	0.9706192679
0.001128917948	0.9707815924
0.001129072143	0.9707815924
0.001129072143	0.9709439169
0.001130090256	0.9709439169
0.001130090256	0.9711062414
0.001132732271	0.9711062414
0.001132732271	0.9712685659
0.001141695217	0.9712685659
0.001141695217	0.9714308903
0.001142514563	0.9714308903
0.001142514563	0.9715932148
0.001158134413	0.9715932148
0.001158134413	0.9717555393
0.001161815826	0.9717555393
0.001161815826	0.9719178638
0.001162841533	0.9719178638
0.001162841533	0.9720801883
0.001187919694	0.9720801883
0.001187919694	0.9722425128
0.001190965936	0.9722425128
0.001190965936	0.9724048373
0.001196648597	0.9724048373
0.001196648597	0.9725671618
0.001226734375	0.9725671618
0.001226734375	0.9727294862
0.00124819338	0.9727294862
0.00124819338	0.9728918107
0.001252897503	0.9728918107
0.001252897503	0.9730541352
0.001254961709	0.9730541352
0.001254961709	0.9732164597
0.001260286512	0.9732164597
0.001260286512	0.9733787842
0.001285529261	0.9733787842
0.001285529261	0.9735411087
0.001291336738	0.9735411087
0.001291336738	0.9737034332
0.001307457949	0.9737034332
0.001307457949	0.9738657576
0.001358224158	0.9738657576
0.001358224158	0.9740280821
0.001359514686	0.9740280821
0.001359514686	0.9741904066
0.001371908015	0.9741904066
0.001371908015	0.9743527311
0.001389592069	0.9743527311
0.001389592069	0.9745150556
0.001401093101	0.9745150556
0.001401093101	0.9746773801
0.001415222257	0.9746773801
0.001415222257	0.9748397046
0.001427724612	0.9748397046
0.001427724612	0.9750020291
0.001432163214	0.9750020291
0.001432163214	0.9751643535
0.001434905761	0.9751643535
0.001434905761	0.975326678
0.001469398163	0.975326678
0.001469398163	0.9754890025
0.001471111705	0.9754890025
0.001471111705	0.975651327
0.001473998355	0.975651327
0.001473998355	0.9758136515
0.001489790288	0.9758136515
0.001489790288	0.975975976
0.001509136521	0.975975976
0.001509136521	0.9761383005
0.00154930119	0.9761383005
0.00154930119	0.9763006249
0.001553711012	0.9763006249
0.001553711012	0.9764629494
0.001569135193	0.9764629494
0.001569135193	0.9766252739
0.001575763616	0.9766252739
0.001575763616	0.9767875984
0.001588523497	0.9767875984
0.001588523497	0.9769499229
0.001589924151	0.9769499229
0.001589924151	0.9771122474
0.001592240186	0.9771122474
0.001592240186	0.9772745719
0.00161424952	0.9772745719
0.00161424952	0.9774368964
0.001620154331	0.9774368964
0.001620154331	0.9775992208
0.001628083975	0.9775992208
0.001628083975	0.9777615453
0.00164736635	0.9777615453
0.00164736635	0.9779238698
0.001708611181	0.9779238698
0.001708611181	0.9780861943
0.001708841825	0.9780861943
0.001708841825	0.9782485188
0.001709091457	0.9782485188
0.001709091457	0.9784108433
0.001710121361	0.9784108433
0.001710121361	0.9785731678
0.001745946762	0.9785731678
0.001745946762	0.9787354922
0.001760748464	0.9787354922
0.001760748464	0.9788978167
0.001763819789	0.9788978167
0.001763819789	0.9790601412
0.001801944637	0.9790601412
0.001801944637	0.9792224657
0.001810429306	0.9792224657
0.001810429306	0.9793847902
0.001814899186	0.9793847902
0.001814899186	0.9795471147
0.001912680638	0.9795471147
0.001912680638	0.9797094392
0.001939403687	0.9797094392
0.001939403687	0.9798717637
0.001978626593	0.9798717637
0.001978626593	0.9800340881
0.001996179337	0.9800340881
0.001996179337	0.9801964126
0.00202526489	0.9801964126
0.00202526489	0.9803587371
0.002144433595	0.9803587371
0.002144433595	0.9805210616
0.002154250864	0.9805210616
0.002154250864	0.9806833861
0.002174744221	0.9806833861
0.002174744221	0.9808457106
0.002197990819	0.9808457106
0.002197990819	0.9810080351
0.002198141817	0.9810080351
0.002198141817	0.9811703595
0.002273705276	0.9811703595
0.002273705276	0.981332684
0.002283462085	0.981332684
0.002283462085	0.9814950085
0.002297908227	0.9814950085
0.002297908227	0.981657333
0.002331857795	0.981657333
0.002331857795	0.9818196575
0.002352166278	0.9818196575
0.002352166278	0.981981982
0.002361953866	0.981981982
0.002361953866	0.9821443065
0.002419587736	0.9821443065
0.002419587736	0.982306631
0.002431279239	0.982306631
0.002431279239	0.9824689554
0.002449403796	0.9824689554
0.002449403796	0.9826312799
0.002462173171	0.9826312799
0.002462173171	0.9827936044
0.002469429569	0.9827936044
0.002469429569	0.9829559289
0.002487301997	0.9829559289
0.002487301997	0.9831182534
0.002498572484	0.9831182534
0.002498572484	0.9832805779
0.00261132992	0.9832805779
0.00261132992	0.9834429024
0.002625436091	0.9834429024
0.002625436091	0.9836052268
0.002678098819	0.9836052268
0.002678098819	0.9837675513
0.002695394037	0.9837675513
0.002695394037	0.9839298758
0.002711749789	0.9839298758
0.002711749789	0.9840922003
0.00273032814	0.9840922003
0.00273032814	0.9842545248
0.002756956153	0.9842545248
0.002756956153	0.9844168493
0.002766030024	0.9844168493
0.002766030024	0.9845791738
0.002797920983	0.9845791738
0.002797920983	0.9847414983
0.002870229041	0.9847414983
0.002870229041	0.9849038227
0.002927480969	0.9849038227
0.002927480969	0.9850661472
0.002950966205	0.9850661472
0.002950966205	0.9852284717
0.003004332058	0.9852284717
0.003004332058	0.9853907962
0.003076630422	0.9853907962
0.003076630422	0.9855531207
0.003132023706	0.9855531207
0.003132023706	0.9857154452
0.003189833857	0.9857154452
0.003189833857	0.9858777697
0.00319093971	0.9858777697
0.00319093971	0.9860400941
0.003236523719	0.9860400941
0.003236523719	0.9862024186
0.003296369795	0.9862024186
0.003296369795	0.9863647431
0.003315846838	0.9863647431
0.003315846838	0.9865270676
0.003324502292	0.9865270676
0.003324502292	0.9866893921
0.003334400006	0.9866893921
0.003334400006	0.9868517166
0.003346101502	0.9868517166
0.003346101502	0.9870140411
0.003373381575	0.9870140411
0.003373381575	0.9871763656
0.003390121468	0.9871763656
0.003390121468	0.98733869
0.003766143376	0.98733869
0.003766143376	0.9875010145
0.003857611691	0.9875010145
0.003857611691	0.987663339
0.003900649121	0.987663339
0.003900649121	0.9878256635
0.004063076705	0.9878256635
0.004063076705	0.987987988
0.004185685786	0.987987988
0.004185685786	0.9881503125
0.004209615722	0.9881503125
0.004209615722	0.988312637
0.004454158641	0.988312637
0.004454158641	0.9884749614
0.004520933836	0.9884749614
0.004520933836	0.9886372859
0.004536905048	0.9886372859
0.004536905048	0.9887996104
0.004583820957	0.9887996104
0.004583820957	0.9889619349
0.00470889977	0.9889619349
0.00470889977	0.9891242594
0.004858155252	0.9891242594
0.004858155252	0.9892865839
0.005037016836	0.9892865839
0.005037016836	0.9894489084
0.005358551848	0.9894489084
0.005358551848	0.9896112329
0.00545088418	0.9896112329
0.00545088418	0.9897735573
0.005725592323	0.9897735573
0.005725592323	0.9899358818
0.005798151511	0.9899358818
0.005798151511	0.9900982063
0.006039537761	0.9900982063
0.006039537761	0.9902605308
0.006111986724	0.9902605308
0.006111986724	0.9904228553
0.006261132181	0.9904228553
0.006261132181	0.9905851798
0.006632994598	0.9905851798
0.006632994598	0.9907475043
0.006654122527	0.9907475043
0.006654122527	0.9909098287
0.006824891577	0.9909098287
0.006824891577	0.9910721532
0.006969739436	0.9910721532
0.006969739436	0.9912344777
0.007057134203	0.9912344777
0.007057134203	0.9913968022
0.007225870527	0.9913968022
0.007225870527	0.9915591267
0.008030214515	0.9915591267
0.008030214515	0.9917214512
0.008037410454	0.9917214512
0.008037410454	0.9918837757
0.008078363392	0.9918837757
0.008078363392	0.9920461002
0.008125477667	0.9920461002
0.008125477667	0.9922084246
0.008304034657	0.9922084246
0.008304034657	0.9923707491
0.008347267255	0.9923707491
0.008347267255	0.9925330736
0.008822525031	0.9925330736
0.008822525031	0.9926953981
0.008825957213	0.9926953981
0.008825957213	0.9928577226
0.009000524398	0.9928577226
0.009000524398	0.9930200471
0.009065031125	0.9930200471
0.009065031125	0.9931823716
0.0090865353	0.9931823716
0.0090865353	0.993344696
0.009086542695	0.993344696
0.009086542695	0.9935070205
0.009260865545	0.9935070205
0.009260865545	0.993669345
0.01081349689	0.993669345
0.01081349689	0.9938316695
0.01096453716	0.9938316695
0.01096453716	0.993993994
0.01110351289	0.993993994
0.01110351289	0.9941563185
0.01125358272	0.9941563185
0.01125358272	0.994318643
0.01272134049	0.994318643
0.01272134049	0.9944809675
0.01374620322	0.9944809675
0.01374620322	0.9946432919
0.01441073405	0.9946432919
0.01441073405	0.9948056164
0.01459106325	0.9948056164
0.01459106325	0.9949679409
0.01520227419	0.9949679409
0.01520227419	0.9951302654
0.01520554098	0.9951302654
0.01520554098	0.9952925899
0.01605786766	0.9952925899
0.01605786766	0.9954549144
0.01620884218	0.9954549144
0.01620884218	0.9956172389
0.01719725184	0.9956172389
0.01719725184	0.9957795633
0.01723083555	0.9957795633
0.01723083555	0.9959418878
0.01778366074	0.9959418878
0.01778366074	0.9961042123
0.01783099126	0.9961042123
0.01783099126	0.9962665368
0.01794148903	0.9962665368
0.01794148903	0.9964288613
0.01934671344	0.9964288613
0.01934671344	0.9965911858
0.02156656839	0.9965911858
0.02156656839	0.9967535103
0.02182924076	0.9967535103
0.02182924076	0.9969158348
0.02439414664	0.9969158348
0.02439414664	0.9970781592
0.0245933277	0.9970781592
0.0245933277	0.9972404837
0.02471515261	0.9972404837
0.02471515261	0.9974028082
0.02491050305	0.9974028082
0.02491050305	0.9975651327
0.02961085759	0.9975651327
0.02961085759	0.9977274572
0.03455836839	0.9977274572
0.03455836839	0.9978897817
0.03605951771	0.9978897817
0.03605951771	0.9980521062
0.0374169417	0.9980521062
0.0374169417	0.9982144306
0.06339112617	0.9982144306
0.06339112617	0.9983767551
0.06696942213	0.9983767551
0.06696942213	0.9985390796
0.07257955824	0.9985390796
0.07257955824	0.9987014041
0.07303156172	0.9987014041
0.07303156172	0.9988637286
0.08008900892	0.9988637286
0.08008900892	0.9990260531
0.09116506395	0.9990260531
0.09116506395	0.9991883776
0.1707011064	0.9991883776
0.1707011064	0.9993507021
0.217509881	0.9993507021
0.217509881	0.9995130265
0.9573090744	0.9995130265
0.9573090744	0.999675351
0.999324984	0.999675351
0.999324984	0.9998376755
1	0.9998376755
1	1

==> plots/example_big/cdf_weight_out_dis.tsv <==
0	0
0	0.5242441529
1.00E-06	0.5242441529
1.00E-06	0.5668378019
2.00E-06	0.5668378019
2.00E-06	0.5896558281
3.00E-06	0.5896558281
3.00E-06	0.6060087469
4.00E-06	0.6060087469
4.00E-06	0.6206503137
5.00E-06	0.6206503137
5.00E-06	0.6292070736
6.00E-06	0.6292070736
6.00E-06	0.6394751854
7.00E-06	0.6394751854
7.00E-06	0.6514546492
8.00E-06	0.6514546492
8.00E-06	0.660011409
9.00E-06	0.660011409
9.00E-06	0.6737022248
1.00E-05	0.6737022248
1.00E-05	0.6896748431
1.10E-05	0.6896748431
1.10E-05	0.6959498003
1.20E-05	0.6959498003
1.20E-05	0.6991823541
1.30E-05	0.6991823541
1.30E-05	0.7041262597
1.40E-05	0.7041262597
1.40E-05	0.7081194143
1.50E-05	0.7081194143
1.50E-05	0.714774672
1.60E-05	0.714774672
1.60E-05	0.7178170755
1.70E-05	0.7178170755
1.70E-05	0.722570831
1.80E-05	0.722570831
1.80E-05	0.726944286
1.90E-05	0.726944286
1.90E-05	0.7337896939
2.00E-05	0.7337896939
2.00E-05	0.7385434493
2.10E-05	0.7385434493
2.10E-05	0.7421563035
2.20E-05	0.7421563035
2.20E-05	0.7461494581
2.30E-05	0.7461494581
2.30E-05	0.7488115611
2.40E-05	0.7488115611
2.40E-05	0.7509032135
2.50E-05	0.7509032135
2.50E-05	0.7566077201
2.60E-05	0.7566077201
2.60E-05	0.7621220764
2.70E-05	0.7621220764
2.70E-05	0.7659250808
2.80E-05	0.7659250808
2.80E-05	0.7706788363
2.90E-05	0.7706788363
2.90E-05	0.7735310896
3.00E-05	0.7735310896
3.00E-05	0.7754325917
3.10E-05	0.7754325917
3.10E-05	0.7784749952
3.20E-05	0.7784749952
3.20E-05	0.7811370983
3.30E-05	0.7811370983
3.30E-05	0.7845598022
3.40E-05	0.7845598022
3.40E-05	0.787792356
3.50E-05	0.787792356
3.50E-05	0.7914052101
3.60E-05	0.7914052101
3.60E-05	0.7931165621
3.70E-05	0.7931165621
3.70E-05	0.7952082145
3.80E-05	0.7952082145
3.80E-05	0.7972998669
3.90E-05	0.7972998669
3.90E-05	0.7995816695
4.00E-05	0.7995816695
4.00E-05	0.8014831717
4.10E-05	0.8014831717
4.10E-05	0.804335425
4.20E-05	0.804335425
4.20E-05	0.8058566267
4.30E-05	0.8058566267
4.30E-05	0.8075679787
4.40E-05	0.8075679787
4.40E-05	0.810420232
4.50E-05	0.810420232
4.50E-05	0.8125118844
4.60E-05	0.8125118844
4.60E-05	0.8155542879
4.70E-05	0.8155542879
4.70E-05	0.8176459403
4.80E-05	0.8176459403
4.80E-05	0.8204981936
4.90E-05	0.8204981936
4.90E-05	0.822589846
5.00E-05	0.822589846
5.00E-05	0.8241110477
5.10E-05	0.8241110477
5.10E-05	0.8263928504
5.20E-05	0.8263928504
5.20E-05	0.8279140521
5.30E-05	0.8279140521
5.30E-05	0.828674653
5.40E-05	0.828674653
5.40E-05	0.8303860049
5.50E-05	0.8303860049
5.50E-05	0.8309564556
5.60E-05	0.8309564556
5.60E-05	0.833048108
5.70E-05	0.833048108
5.70E-05	0.8353299106
5.80E-05	0.8353299106
5.80E-05	0.8359003613
5.90E-05	0.8359003613
5.90E-05	0.8364708119
6.00E-05	0.8364708119
6.00E-05	0.8379920137
6.10E-05	0.8379920137
6.10E-05	0.8389427648
6.20E-05	0.8389427648
6.20E-05	0.8404639665
6.30E-05	0.8404639665
6.30E-05	0.8417950181
6.40E-05	0.8417950181
6.40E-05	0.8429359194
6.50E-05	0.8429359194
6.50E-05	0.8442669709
6.60E-05	0.8442669709
6.60E-05	0.8461684731
6.70E-05	0.8461684731
6.70E-05	0.8473093744
6.80E-05	0.8473093744
6.80E-05	0.8484502757
6.90E-05	0.8484502757
6.90E-05	0.849591177
7.00E-05	0.849591177
7.00E-05	0.8509222286
7.10E-05	0.8509222286
7.10E-05	0.8514926792
7.20E-05	0.8514926792
7.20E-05	0.8522532801
7.30E-05	0.8522532801
7.30E-05	0.8537744818
7.40E-05	0.8537744818
7.40E-05	0.8549153832
7.50E-05	0.8549153832
7.50E-05	0.8562464347
7.60E-05	0.8562464347
7.60E-05	0.8581479369
7.70E-05	0.8581479369
7.70E-05	0.8592888382
7.80E-05	0.8592888382
7.80E-05	0.8602395893
7.90E-05	0.8602395893
7.90E-05	0.8604297395
8.00E-05	0.8604297395
8.00E-05	0.8610001902
8.10E-05	0.8610001902
8.10E-05	0.8615706408
8.20E-05	0.8615706408
8.20E-05	0.863472143
8.30E-05	0.863472143
8.30E-05	0.8644228941
8.40E-05	0.8644228941
8.40E-05	0.8648031945
8.50E-05	0.8648031945
8.50E-05	0.8661342461
8.60E-05	0.8661342461
8.60E-05	0.8674652976
8.70E-05	0.8674652976
8.70E-05	0.867845598
8.80E-05	0.867845598
8.80E-05	0.8687963491
8.90E-05	0.8687963491
8.90E-05	0.8691766496
9.00E-05	0.8691766496
9.00E-05	0.8699372504
9.10E-05	0.8699372504
9.10E-05	0.8705077011
9.20E-05	0.8705077011
9.20E-05	0.8716486024
9.30E-05	0.8716486024
9.30E-05	0.8725993535
9.50E-05	0.8725993535
9.50E-05	0.8735501046
9.60E-05	0.8735501046
9.60E-05	0.8746910059
9.70E-05	0.8746910059
9.70E-05	0.875641757
9.80E-05	0.875641757
9.80E-05	0.8767826583
9.90E-05	0.8767826583
9.90E-05	0.87830386
0.0001	0.87830386
0.0001	0.8788743107
0.000101	0.8788743107
0.000101	0.8790644609
0.000102	0.8790644609
0.000102	0.8794447614
0.000103	0.8794447614
0.000103	0.8796349116
0.000104	0.8796349116
0.000104	0.880015212
0.000105	0.880015212
0.000105	0.8803955125
0.000106	0.8803955125
0.000106	0.8805856627
0.000107	0.8805856627
0.000107	0.8807758129
0.000108	0.8807758129
0.000108	0.8811561133
0.000109	0.8811561133
0.000109	0.8815364138
0.00011	0.8815364138
0.00011	0.881726564
0.000111	0.881726564
0.000111	0.8824871649
0.000112	0.8824871649
0.000112	0.8830576155
0.000113	0.8830576155
0.000113	0.883437916
0.000114	0.883437916
0.000114	0.8840083666
0.000115	0.8840083666
0.000115	0.884388667
0.000116	0.884388667
0.000116	0.8847689675
0.000117	0.8847689675
0.000117	0.8851492679
0.000118	0.8851492679
0.000118	0.8862901692
0.000119	0.8862901692
0.000119	0.8866704697
0.00012	0.8866704697
0.00012	0.8872409203
0.000121	0.8872409203
0.000121	0.8876212208
0.000122	0.8876212208
0.000122	0.8880015212
0.000123	0.8880015212
0.000123	0.8889522723
0.000125	0.8889522723
0.000125	0.889522723
0.000126	0.889522723
0.000126	0.8899030234
0.000127	0.8899030234
0.000127	0.8900931736
0.000128	0.8900931736
0.000128	0.890473474
0.00013	0.890473474
0.00013	0.8914242251
0.000131	0.8914242251
0.000131	0.8923749762
0.000132	0.8923749762
0.000132	0.8929454269
0.000133	0.8929454269
0.000133	0.8935158775
0.000134	0.8935158775
0.000134	0.8937060278
0.000135	0.8937060278
0.000135	0.893896178
0.000136	0.893896178
0.000136	0.8940863282
0.000137	0.8940863282
0.000137	0.8944666286
0.000138	0.8944666286
0.000138	0.8946567789
0.000139	0.8946567789
0.000139	0.8948469291
0.00014	0.8948469291
0.00014	0.8954173797
0.000141	0.8954173797
0.000141	0.8959878304
0.000142	0.8959878304
0.000142	0.8963681308
0.000143	0.8963681308
0.000143	0.8971287317
0.000144	0.8971287317
0.000144	0.8978893326
0.000145	0.8978893326
0.000145	0.8984597832
0.000146	0.8984597832
0.000146	0.8992203841
0.000147	0.8992203841
0.000147	0.8996006845
0.000148	0.8996006845
0.000148	0.8997908348
0.00015	0.8997908348
0.00015	0.899980985
0.000151	0.899980985
0.000151	0.9013120365
0.000152	0.9013120365
0.000152	0.9015021867
0.000154	0.9015021867
0.000154	0.9016923369
0.000155	0.9016923369
0.000155	0.9020726374
0.000156	0.9020726374
0.000156	0.9022627876
0.000158	0.9022627876
0.000158	0.902643088
0.000159	0.902643088
0.000159	0.9034036889
0.00016	0.9034036889
0.00016	0.9035938391
0.000164	0.9035938391
0.000164	0.9037839894
0.000165	0.9037839894
0.000165	0.9039741396
0.000168	0.9039741396
0.000168	0.90435444
0.000169	0.90435444
0.000169	0.9045445902
0.00017	0.9045445902
0.00017	0.9047347404
0.000171	0.9047347404
0.000171	0.9051150409
0.000173	0.9051150409
0.000173	0.9053051911
0.000174	0.9053051911
0.000174	0.9066362426
0.000175	0.9066362426
0.000175	0.9079672942
0.000176	0.9079672942
0.000176	0.9085377448
0.000177	0.9085377448
0.000177	0.9091081955
0.00018	0.9091081955
0.00018	0.9096786461
0.000181	0.9096786461
0.000181	0.9098687963
0.000183	0.9098687963
0.000183	0.9100589466
0.000185	0.9100589466
0.000185	0.9106293972
0.000186	0.9106293972
0.000186	0.9108195474
0.000187	0.9108195474
0.000187	0.9113899981
0.000188	0.9113899981
0.000188	0.9117702985
0.000189	0.9117702985
0.000189	0.912150599
0.00019	0.912150599
0.00019	0.9125308994
0.000191	0.9125308994
0.000191	0.9127210496
0.000192	0.9127210496
0.000192	0.9131013501
0.000193	0.9131013501
0.000193	0.9132915003
0.000194	0.9132915003
0.000194	0.9140521012
0.000195	0.9140521012
0.000195	0.9150028523
0.000196	0.9150028523
0.000196	0.9151930025
0.000197	0.9151930025
0.000197	0.9157634531
0.000199	0.9157634531
0.000199	0.9159536033
0.0002	0.9159536033
0.0002	0.9161437536
0.000201	0.9161437536
0.000201	0.916524054
0.000202	0.916524054
0.000202	0.9167142042
0.000203	0.9167142042
0.000203	0.9170945047
0.000204	0.9170945047
0.000204	0.9172846549
0.000205	0.9172846549
0.000205	0.9178551055
0.000207	0.9178551055
0.000207	0.9180452558
0.000209	0.9180452558
0.000209	0.918235406
0.00021	0.918235406
0.00021	0.9184255562
0.000212	0.9184255562
0.000212	0.9188058566
0.000213	0.9188058566
0.000213	0.9189960068
0.000215	0.9189960068
0.000215	0.9191861571
0.000216	0.9191861571
0.000216	0.9193763073
0.000219	0.9193763073
0.000219	0.9195664575
0.00022	0.9195664575
0.00022	0.9197566077
0.000221	0.9197566077
0.000221	0.9203270584
0.000223	0.9203270584
0.000223	0.9205172086
0.000225	0.9205172086
0.000225	0.9212778095
0.000226	0.9212778095
0.000226	0.9214679597
0.000227	0.9214679597
0.000227	0.9216581099
0.000231	0.9216581099
0.000231	0.9218482601
0.000232	0.9218482601
0.000232	0.9220384103
0.000233	0.9220384103
0.000233	0.9227990112
0.000234	0.9227990112
0.000234	0.9229891614
0.000235	0.9229891614
0.000235	0.9233694619
0.000236	0.9233694619
0.000236	0.9237497623
0.000237	0.9237497623
0.000237	0.9241300627
0.000239	0.9241300627
0.000239	0.924320213
0.00024	0.924320213
0.00024	0.9245103632
0.000241	0.9245103632
0.000241	0.9247005134
0.000242	0.9247005134
0.000242	0.9252709641
0.000243	0.9252709641
0.000243	0.9254611143
0.000248	0.9254611143
0.000248	0.9256512645
0.000249	0.9256512645
0.000249	0.9258414147
0.000251	0.9258414147
0.000251	0.9260315649
0.000252	0.9260315649
0.000252	0.9267921658
0.000253	0.9267921658
0.000253	0.9271724662
0.000254	0.9271724662
0.000254	0.9275527667
0.000255	0.9275527667
0.000255	0.9279330671
0.000261	0.9279330671
0.000261	0.9281232173
0.000263	0.9281232173
0.000263	0.9285035178
0.000264	0.9285035178
0.000264	0.9288838182
0.000265	0.9288838182
0.000265	0.9290739684
0.000269	0.9290739684
0.000269	0.9292641187
0.000272	0.9292641187
0.000272	0.9296444191
0.000273	0.9296444191
0.000273	0.9300247195
0.000275	0.9300247195
0.000275	0.9302148697
0.00028	0.9302148697
0.00028	0.93040502
0.000281	0.93040502
0.000281	0.9305951702
0.000282	0.9305951702
0.000282	0.9307853204
0.000283	0.9307853204
0.000283	0.9309754706
0.000284	0.9309754706
0.000284	0.9311656208
0.000285	0.9311656208
0.000285	0.9313557711
0.000286	0.9313557711
0.000286	0.9315459213
0.000289	0.9315459213
0.000289	0.9317360715
0.000291	0.9317360715
0.000291	0.9319262217
0.000292	0.9319262217
0.000292	0.9321163719
0.000297	0.9321163719
0.000297	0.9324966724
0.000298	0.9324966724
0.000298	0.9328769728
0.000302	0.9328769728
0.000302	0.933067123
0.000304	0.933067123
0.000304	0.9332572732
0.000308	0.9332572732
0.000308	0.9334474235
0.000309	0.9334474235
0.000309	0.9336375737
0.000314	0.9336375737
0.000314	0.9340178741
0.00032	0.9340178741
0.00032	0.9342080243
0.000321	0.9342080243
0.000321	0.9343981746
0.000323	0.9343981746
0.000323	0.934778475
0.000324	0.934778475
0.000324	0.9349686252
0.000327	0.9349686252
0.000327	0.9351587754
0.000328	0.9351587754
0.000328	0.9353489257
0.000329	0.9353489257
0.000329	0.9355390759
0.000331	0.9355390759
0.000331	0.9357292261
0.000333	0.9357292261
0.000333	0.9359193763
0.000335	0.9359193763
0.000335	0.9361095265
0.000342	0.9361095265
0.000342	0.9366799772
0.000345	0.9366799772
0.000345	0.9368701274
0.000347	0.9368701274
0.000347	0.9370602776
0.000349	0.9370602776
0.000349	0.9372504278
0.000356	0.9372504278
0.000356	0.9374405781
0.000357	0.9374405781
0.000357	0.9376307283
0.000359	0.9376307283
0.000359	0.9378208785
0.000361	0.9378208785
0.000361	0.9382011789
0.000363	0.9382011789
0.000363	0.9385814794
0.000365	0.9385814794
0.000365	0.9389617798
0.000377	0.9389617798
0.000377	0.93915193
0.000378	0.93915193
0.000378	0.9393420802
0.000379	0.9393420802
0.000379	0.9395322305
0.000384	0.9395322305
0.000384	0.9397223807
0.000388	0.9397223807
0.000388	0.9399125309
0.00039	0.9399125309
0.00039	0.9401026811
0.000392	0.9401026811
0.000392	0.9404829816
0.000394	0.9404829816
0.000394	0.940863282
0.000397	0.940863282
0.000397	0.9410534322
0.000404	0.9410534322
0.000404	0.9412435824
0.000405	0.9412435824
0.000405	0.9416238829
0.000408	0.9416238829
0.000408	0.9418140331
0.00041	0.9418140331
0.00041	0.9420041833
0.000411	0.9420041833
0.000411	0.9421943335
0.000412	0.9421943335
0.000412	0.9423844837
0.000417	0.9423844837
0.000417	0.942574634
0.000418	0.942574634
0.000418	0.9431450846
0.000419	0.9431450846
0.000419	0.9435253851
0.00042	0.9435253851
0.00042	0.9439056855
0.000423	0.9439056855
0.000423	0.9440958357
0.000429	0.9440958357
0.000429	0.9442859859
0.000432	0.9442859859
0.000432	0.9446662864
0.000435	0.9446662864
0.000435	0.9448564366
0.000436	0.9448564366
0.000436	0.9456170375
0.000444	0.9456170375
0.000444	0.9458071877
0.000453	0.9458071877
0.000453	0.9459973379
0.000454	0.9459973379
0.000454	0.9461874881
0.000455	0.9461874881
0.000455	0.9463776383
0.000457	0.9463776383
0.000457	0.9465677886
0.000464	0.9465677886
0.000464	0.9467579388
0.00047	0.9467579388
0.00047	0.946948089
0.000471	0.946948089
0.000471	0.9471382392
0.000476	0.9471382392
0.000476	0.9475185396
0.000477	0.9475185396
0.000477	0.9477086899
0.00048	0.9477086899
0.00048	0.9478988401
0.000489	0.9478988401
0.000489	0.9482791405
0.000491	0.9482791405
0.000491	0.9484692907
0.000494	0.9484692907
0.000494	0.9490397414
0.000495	0.9490397414
0.000495	0.9492298916
0.000498	0.9492298916
0.000498	0.9494200418
0.0005	0.9494200418
0.0005	0.9496101921
0.000501	0.9496101921
0.000501	0.9498003423
0.000503	0.9498003423
0.000503	0.9501806427
0.000505	0.9501806427
0.000505	0.9503707929
0.000507	0.9503707929
0.000507	0.9505609431
0.000508	0.9505609431
0.000508	0.9507510934
0.000509	0.9507510934
0.000509	0.9509412436
0.000512	0.9509412436
0.000512	0.9511313938
0.000516	0.9511313938
0.000516	0.951321544
0.000521	0.951321544
0.000521	0.9515116942
0.000522	0.9515116942
0.000522	0.9517018445
0.000524	0.9517018445
0.000524	0.9524624453
0.000526	0.9524624453
0.000526	0.9526525956
0.000529	0.9526525956
0.000529	0.9528427458
0.00053	0.9528427458
0.00053	0.9532230462
0.000533	0.9532230462
0.000533	0.9534131964
0.000543	0.9534131964
0.000543	0.9536033466
0.000544	0.9536033466
0.000544	0.9537934969
0.000546	0.9537934969
0.000546	0.9539836471
0.000549	0.9539836471
0.000549	0.9541737973
0.000555	0.9541737973
0.000555	0.9543639475
0.000556	0.9543639475
0.000556	0.9545540977
0.000569	0.9545540977
0.000569	0.954744248
0.000575	0.954744248
0.000575	0.9549343982
0.000579	0.9549343982
0.000579	0.9551245484
0.000581	0.9551245484
0.000581	0.9553146986
0.000582	0.9553146986
0.000582	0.9555048488
0.000584	0.9555048488
0.000584	0.955694999
0.000591	0.955694999
0.000591	0.9558851493
0.000592	0.9558851493
0.000592	0.9560752995
0.000594	0.9560752995
0.000594	0.9562654497
0.000603	0.9562654497
0.000603	0.9564555999
0.000609	0.9564555999
0.000609	0.9568359004
0.00061	0.9568359004
0.00061	0.9570260506
0.000612	0.9570260506
0.000612	0.9575965012
0.000614	0.9575965012
0.000614	0.9577866515
0.000618	0.9577866515
0.000618	0.9583571021
0.00062	0.9583571021
0.00062	0.9585472523
0.000623	0.9585472523
0.000623	0.9589275528
0.000626	0.9589275528
0.000626	0.959117703
0.000633	0.959117703
0.000633	0.9593078532
0.000647	0.9593078532
0.000647	0.9594980034
0.000652	0.9594980034
0.000652	0.9596881536
0.000653	0.9596881536
0.000653	0.9598783039
0.00067	0.9598783039
0.00067	0.9600684541
0.000685	0.9600684541
0.000685	0.9604487545
0.000696	0.9604487545
0.000696	0.9606389047
0.000704	0.9606389047
0.000704	0.960829055
0.000707	0.960829055
0.000707	0.9610192052
0.00071	0.9610192052
0.00071	0.9612093554
0.000727	0.9612093554
0.000727	0.961779806
0.000737	0.961779806
0.000737	0.9619699563
0.00074	0.9619699563
0.00074	0.9621601065
0.000742	0.9621601065
0.000742	0.9623502567
0.000758	0.9623502567
0.000758	0.9625404069
0.000772	0.9625404069
0.000772	0.9627305571
0.00078	0.9627305571
0.00078	0.9629207074
0.000781	0.9629207074
0.000781	0.9631108576
0.000786	0.9631108576
0.000786	0.963491158
0.000789	0.963491158
0.000789	0.9636813082
0.000808	0.9636813082
0.000808	0.9638714585
0.000812	0.9638714585
0.000812	0.9640616087
0.000826	0.9640616087
0.000826	0.9642517589
0.000843	0.9642517589
0.000843	0.9644419091
0.000844	0.9644419091
0.000844	0.9646320593
0.000857	0.9646320593
0.000857	0.9648222095
0.000861	0.9648222095
0.000861	0.9650123598
0.000869	0.9650123598
0.000869	0.96520251
0.000874	0.96520251
0.000874	0.9653926602
0.000877	0.9653926602
0.000877	0.9655828104
0.000887	0.9655828104
0.000887	0.9657729606
0.000892	0.9657729606
0.000892	0.9659631109
0.000896	0.9659631109
0.000896	0.9661532611
0.000906	0.9661532611
0.000906	0.9663434113
0.000917	0.9663434113
0.000917	0.9665335615
0.00092	0.9665335615
0.00092	0.9667237117
0.000922	0.9667237117
0.000922	0.966913862
0.000944	0.966913862
0.000944	0.9671040122
0.000945	0.9671040122
0.000945	0.9672941624
0.000947	0.9672941624
0.000947	0.9674843126
0.000954	0.9674843126
0.000954	0.9676744628
0.000962	0.9676744628
0.000962	0.967864613
0.000974	0.967864613
0.000974	0.9680547633
0.000999	0.9680547633
0.000999	0.9682449135
0.001018	0.9682449135
0.001018	0.9684350637
0.001022	0.9684350637
0.001022	0.9688153641
0.00104	0.9688153641
0.00104	0.9690055144
0.001049	0.9690055144
0.001049	0.9691956646
0.001052	0.9691956646
0.001052	0.9693858148
0.001053	0.9693858148
0.001053	0.969575965
0.001071	0.969575965
0.001071	0.9699562654
0.001106	0.9699562654
0.001106	0.9701464157
0.001109	0.9701464157
0.001109	0.9703365659
0.00113	0.9703365659
0.00113	0.9707168663
0.001131	0.9707168663
0.001131	0.9709070165
0.001133	0.9709070165
0.001133	0.9710971668
0.001142	0.9710971668
0.001142	0.971287317
0.001143	0.971287317
0.001143	0.9714774672
0.001159	0.9714774672
0.001159	0.9716676174
0.001163	0.9716676174
0.001163	0.9718577676
0.001189	0.9718577676
0.001189	0.9720479179
0.001192	0.9720479179
0.001192	0.9722380681
0.001197	0.9722380681
0.001197	0.9724282183
0.001228	0.9724282183
0.001228	0.9726183685
0.001254	0.9726183685
0.001254	0.9728085187
0.001256	0.9728085187
0.001256	0.9729986689
0.001261	0.9729986689
0.001261	0.9731888192
0.001286	0.9731888192
0.001286	0.9733789694
0.001292	0.9733789694
0.001292	0.9735691196
0.001308	0.9735691196
0.001308	0.9737592698
0.001359	0.9737592698
0.001359	0.97394942
0.00136	0.97394942
0.00136	0.9741395703
0.001373	0.9741395703
0.001373	0.9743297205
0.001391	0.9743297205
0.001391	0.9745198707
0.001402	0.9745198707
0.001402	0.9747100209
0.001416	0.9747100209
0.001416	0.9749001711
0.001429	0.9749001711
0.001429	0.9750903214
0.001436	0.9750903214
0.001436	0.9752804716
0.00147	0.9752804716
0.00147	0.9754706218
0.001472	0.9754706218
0.001472	0.975660772
0.001475	0.975660772
0.001475	0.9758509222
0.001491	0.9758509222
0.001491	0.9760410724
0.00151	0.9760410724
0.00151	0.9762312227
0.00155	0.9762312227
0.00155	0.9764213729
0.001555	0.9764213729
0.001555	0.9766115231
0.00157	0.9766115231
0.00157	0.9768016733
0.001577	0.9768016733
0.001577	0.9769918235
0.00159	0.9769918235
0.00159	0.9771819738
0.001591	0.9771819738
0.001591	0.977372124
0.001593	0.977372124
0.001593	0.9775622742
0.001615	0.9775622742
0.001615	0.9777524244
0.001621	0.9777524244
0.001621	0.9779425746
0.001629	0.9779425746
0.001629	0.9781327249
0.001648	0.9781327249
0.001648	0.9783228751
0.00171	0.9783228751
0.00171	0.9788933257
0.001711	0.9788933257
0.001711	0.9790834759
0.001747	0.9790834759
0.001747	0.9792736262
0.001762	0.9792736262
0.001762	0.9794637764
0.001765	0.9794637764
0.001765	0.9796539266
0.001803	0.9796539266
0.001803	0.9798440768
0.001812	0.9798440768
0.001812	0.980034227
0.001816	0.980034227
0.001816	0.9802243773
0.001914	0.9802243773
0.001914	0.9804145275
0.001941	0.9804145275
0.001941	0.9806046777
0.00198	0.9806046777
0.00198	0.9807948279
0.001998	0.9807948279
0.001998	0.9809849781
0.002027	0.9809849781
0.002027	0.9811751284
0.002146	0.9811751284
0.002146	0.9813652786
0.002156	0.9813652786
0.002156	0.9815554288
0.002176	0.9815554288
0.002176	0.981745579
0.002199	0.981745579
0.002199	0.9819357292
0.0022	0.9819357292
0.0022	0.9821258794
0.002275	0.9821258794
0.002275	0.9823160297
0.002285	0.9823160297
0.002285	0.9825061799
0.002299	0.9825061799
0.002299	0.9826963301
0.002333	0.9826963301
0.002333	0.9828864803
0.002364	0.9828864803
0.002364	0.9830766305
0.002451	0.9830766305
0.002451	0.9832667808
0.002464	0.9832667808
0.002464	0.983456931
0.002471	0.983456931
0.002471	0.9836470812
0.002613	0.9836470812
0.002613	0.9838372314
0.002627	0.9838372314
0.002627	0.9840273816
0.00268	0.9840273816
0.00268	0.9842175319
0.002697	0.9842175319
0.002697	0.9844076821
0.002714	0.9844076821
0.002714	0.9845978323
0.002732	0.9845978323
0.002732	0.9847879825
0.002768	0.9847879825
0.002768	0.9849781327
0.0028	0.9849781327
0.0028	0.9851682829
0.002929	0.9851682829
0.002929	0.9853584332
0.003006	0.9853584332
0.003006	0.9855485834
0.003079	0.9855485834
0.003079	0.9857387336
0.003134	0.9857387336
0.003134	0.9859288838
0.003192	0.9859288838
0.003192	0.986119034
0.003239	0.986119034
0.003239	0.9863091843
0.003299	0.9863091843
0.003299	0.9864993345
0.003318	0.9864993345
0.003318	0.9866894847
0.003327	0.9866894847
0.003327	0.9868796349
0.003337	0.9868796349
0.003337	0.9870697851
0.003348	0.9870697851
0.003348	0.9872599353
0.003376	0.9872599353
0.003376	0.9874500856
0.003392	0.9874500856
0.003392	0.9876402358
0.003769	0.9876402358
0.003769	0.987830386
0.00386	0.987830386
0.00386	0.9880205362
0.003903	0.9880205362
0.003903	0.9882106864
0.004066	0.9882106864
0.004066	0.9884008367
0.004189	0.9884008367
0.004189	0.9885909869
0.004212	0.9885909869
0.004212	0.9887811371
0.004524	0.9887811371
0.004524	0.9889712873
0.00454	0.9889712873
0.00454	0.9891614375
0.004587	0.9891614375
0.004587	0.9893515878
0.004712	0.9893515878
0.004712	0.989541738
0.004861	0.989541738
0.004861	0.9897318882
0.00504	0.9897318882
0.00504	0.9899220384
0.005362	0.9899220384
0.005362	0.9901121886
0.005455	0.9901121886
0.005455	0.9903023388
0.005729	0.9903023388
0.005729	0.9904924891
0.005802	0.9904924891
0.005802	0.9906826393
0.006044	0.9906826393
0.006044	0.9908727895
0.006265	0.9908727895
0.006265	0.9910629397
0.00683	0.9910629397
0.00683	0.9912530899
0.006974	0.9912530899
0.006974	0.9914432402
0.007062	0.9914432402
0.007062	0.9916333904
0.007231	0.9916333904
0.007231	0.9918235406
0.008036	0.9918235406
0.008036	0.9920136908
0.008043	0.9920136908
0.008043	0.992203841
0.008131	0.992203841
0.008131	0.9923939913
0.00831	0.9923939913
0.00831	0.9925841415
0.008353	0.9925841415
0.008353	0.9927742917
0.008828	0.9927742917
0.008828	0.9929644419
0.009071	0.9929644419
0.009071	0.9931545921
0.009093	0.9931545921
0.009093	0.9935348926
0.009267	0.9935348926
0.009267	0.9937250428
0.010821	0.9937250428
0.010821	0.993915193
0.010972	0.993915193
0.010972	0.9941053432
0.011111	0.9941053432
0.011111	0.9942954934
0.011261	0.9942954934
0.011261	0.9944856437
0.01273	0.9944856437
0.01273	0.9946757939
0.01442	0.9946757939
0.01442	0.9948659441
0.014601	0.9948659441
0.014601	0.9950560943
0.015213	0.9950560943
0.015213	0.9952462445
0.015216	0.9952462445
0.015216	0.9954363948
0.016069	0.9954363948
0.016069	0.995626545
0.01622	0.995626545
0.01622	0.9958166952
0.017209	0.9958166952
0.017209	0.9960068454
0.017796	0.9960068454
0.017796	0.9961969956
0.017843	0.9961969956
0.017843	0.9963871458
0.017954	0.9963871458
0.017954	0.9965772961
0.01936	0.9965772961
0.01936	0.9967674463
0.021581	0.9967674463
0.021581	0.9969575965
0.021844	0.9969575965
0.021844	0.9971477467
0.024411	0.9971477467
0.024411	0.9973378969
0.02461	0.9973378969
0.02461	0.9975280472
0.024732	0.9975280472
0.024732	0.9977181974
0.029631	0.9977181974
0.029631	0.9979083476
0.034582	0.9979083476
0.034582	0.9980984978
0.036084	0.9980984978
0.036084	0.998288648
0.037442	0.998288648
0.037442	0.9984787983
0.063434	0.9984787983
0.063434	0.9986689485
0.072629	0.9986689485
0.072629	0.9988590987
0.073081	0.9988590987
0.073081	0.9990492489
0.080143	0.9990492489
0.080143	0.9992393991
0.091227	0.9992393991
0.091227	0.9994295493
0.217657	0.9994295493
0.217657	0.9996196996
0.957956	0.9996196996
0.957956	0.9998098498
1	0.9998098498
1	1

==> plots/example_big/first.txt <==
0	131218210
1	131637882
2	181427206
3	188878851
4	188971355
5	189003785
6	189003786
7	337741562
8	427257224
9	454140743
10	455146397
11	455398907
12	455405468
13	476724117
14	479135920
15	479262482
16	479262586
17	482412840
18	484266634
19	485059466
20	485617419
21	485844996
22	485844996
23	485858928
24	485870921
25	485872971
26	485878152
27	485879223
28	485880977
29	485881677
30	485882166
31	485882355
32	506924151
33	519895060
34	519895157
35	520328350
36	520670288
37	520730051
38	520769342
39	520782377
40	520789835
41	520799190
42	520799237
43	520802572
44	520802580
45	520808188
46	520812869
47	520819328
48	520821293
49	520822498
50	520822498
51	520823357
52	520823380
53	529976669
54	536563671
55	537565908
56	537648485
57	537783220
58	537843962
59	537843962
60	537933416
61	538019014
62	538019027
63	538084373
64	538153266
65	538207251
66	538239771
67	538260463
68	538276907
69	538291087
70	538304312
71	538314775
72	538324514
73	538335514
74	538338294
75	538348697
76	538359840
77	538367885
78	538377191
79	538377191
80	538386787
81	538392765
82	538400245
83	538406489
84	538415042
85	538420901
86	538420903
87	538420904
88	538423941
89	538427546
90	538429622
91	538432433
92	538434070
93	538434837
94	538435860
95	538436506
96	538437273
97	538438050
98	538438541
99	538438616
100	538438931
101	538439314
102	538439547
103	538439778
104	538439860
105	538439892
106	538439958
107	538439972
108	538439993
109	538489457
110	538489828


==> plots/example_big/second.txt <==
0	0
1	2846
2	313549
3	315251
4	316674
5	316685
6	316685
7	1116213
8	1212601
9	3109174
10	3182922
11	3205292
12	3205292
13	3812107
14	3938698
15	3950802
16	3950803
17	4335894
18	5290655
19	5417738
20	5849918
21	5902262
22	5902262
23	5907091
24	5908951
25	5908951
26	5909075
27	5909288
28	5909384
29	5909431
30	5909493
31	5909497
32	7480401
33	7753776
34	8694694
35	8718272
36	8761257
37	8761582
38	8767488
39	8768904
40	8772876
41	8772880
42	8773616
43	8780927
44	8791635
45	8793272
46	8794894
47	8794894
48	8794894
49	8795331
50	8796374
51	8796596
52	8796963
53	11565784
54	11583036
55	11659472
56	11660097
57	11660828
58	11674801
59	11690656
60	11692903
61	11692903
62	11780471
63	11788118
64	11789382
65	11789387
66	11790376
67	11791593
68	11794843
69	11796555
70	11797171
71	11797171
72	11798946
73	11798946
74	11798946
75	11800234
76	11800234
77	11800377
78	11800377
79	11800377
80	11800377
81	11801439
82	11801439
83	11802369
84	11802369
85	11802369
86	11802369
87	11802369
88	11802928
89	11803051
90	11803051
91	11803051
92	11803381
93	11803418
94	11803427
95	11803513
96	11803561
97	11803561
98	11803561
99	11803898
100	11803932
101	11803942
102	11803973
103	11803995
104	11804081
105	11804168
106	11804170
107	11804171
108	11804171
109	11959547
110	11959783


==> plots/example_small/bar_dataset.tsv <==
 # name, num
"Forums and blogs"	25
Tech	24
Games	13
Shopping	12
Business	10
Adult/dating	9
Others		8
"Social networks"	6
Entertainment	2
News	2


==> plots/example_small/bar_email.tsv <==
"1"	428058476
2	28711095
3	3374479
4	440500
5	63781
6	12640
7	4068
8	1839
9	975
">10"	1327


==> plots/example_small/bar_email1.tsv <==
"1"	399363067
2	25515516
3	2877322
4	370990
5	54258
6	11112
7	3701
8	1707
9	920
">10"	1249


==> plots/example_small/bar_email2.tsv <==
2	25515516
3	2877322
4	370990
5	54258
6	11112
7	3701
8	1707
9	920
">10"	1249


==> plots/example_small/ccdf_tree_depth.txt <==
1.5	0.476492975398
2	0.133291272412
3	0.0643617710109
4	0.032787183513
5	0.0194235834406
6	0.0118069178977
7	0.00770645972265
8	0.00517552675149
9	0.00366572163376
10	0.00262479411019
11	0.00194796646685
12	0.00145725572291
13	0.00111466791672
14	0.000872790865181
15	0.00069149010177
16	0.00055043083012
17	0.00044404773754
18	0.000362387476334
19	0.000294426446366
20	0.000242519203004
21	0.000207414922958
22	0.000175200324501
23	0.00015004939215
24	0.000127145989925
25	0.000108844673193
26	9.62156943959e-05
27	8.45499427951e-05
28	7.4917670831e-05
29	6.5178373623e-05
30	5.67233793435e-05
31	4.95526879926e-05
32	4.37733248141e-05
33	3.77799111476e-05
34	3.42480780942e-05
35	3.1465421749e-05
36	2.78265634516e-05
37	2.48298566183e-05
38	2.24753012493e-05
39	2.06558721005e-05
40	1.9371569172e-05
41	1.75521400233e-05
42	1.58397361185e-05
43	1.51975846543e-05
44	1.46624584341e-05
45	1.34851807496e-05
46	1.18798020889e-05
47	1.09165748925e-05
48	1.00603729402e-05
49	9.09714574382e-06
50	8.7760700116e-06
51	8.56201952359e-06
52	7.70581757115e-06
53	7.49176708315e-06
54	7.17069135092e-06
55	6.84961561881e-06
56	5.99341366647e-06
57	5.67233793436e-06
58	5.45828744625e-06
59	5.24423695814e-06
60	5.13721171413e-06
62	4.70911073791e-06
63	4.60208549391e-06
64	4.17398451769e-06
65	3.95993402968e-06
66	3.74588354157e-06
67	3.31778256535e-06
68	3.10373207724e-06
69	2.99670683324e-06
70	2.67563110112e-06
71	2.56860585701e-06
72	2.35455536901e-06
73	2.2475301249e-06
74	2.03347963679e-06
75	1.92645439279e-06
78	1.81942914879e-06
79	1.71240390467e-06
80	1.60537866067e-06
81	1.39132817256e-06
84	1.28430292856e-06
86	1.17727768445e-06
87	9.63227196449e-07
94	8.56201952337e-07
99	7.49176708337e-07
110	6.42151464225e-07
114	5.35126220225e-07
146	4.28100976224e-07
150	3.21075732113e-07
163	2.14050488112e-07
170	1.07025244001e-07
180	0.0


==> plots/example_small/ccdf_tree_size.txt <==
1.5	0.476492975398
2	0.275209956773
3	0.16335477049
4	0.103047757875
5	0.0677725585134
6	0.0469392385582
7	0.0335367883223
8	0.0249148346621
9	0.0190819588616
10	0.0150974090259
11	0.0122060150328
12	0.0101068218961
13	0.00854799921658
14	0.00738516994003
15	0.00646560904321
16	0.00575357009458
17	0.00518451687199
18	0.00471414092442
19	0.00433762611587
20	0.0040154801313
21	0.00374299385996
22	0.0035032573133
23	0.00329316675924
24	0.00312085611633
25	0.00296973647174
26	0.00283156688168
27	0.00270870190152
28	0.00259536216807
29	0.00249647084258
30	0.00241288412698
31	0.00233507677456
32	0.00225480784153
33	0.00218417118046
34	0.00211920685732
35	0.00205756031675
36	0.00199816130631
37	0.0019425081794
38	0.00189124308751
39	0.00183965691988
40	0.00178903397944
41	0.00174889951293
42	0.00171026339983
43	0.00167087811002
44	0.0016370581329
45	0.00160216790334
46	0.00156952520391
47	0.00153591927728
48	0.00150638030992
49	0.00147480786293
50	0.00144505484509
51	0.00141819150883
52	0.00139164924831
53	0.00136767559364
54	0.00134509326715
55	0.00132111961248
56	0.00129896538697
57	0.00127616900998
58	0.00125519206215
59	0.00123378701334
60	0.00121355924222
61	0.00119322444585
62	0.0011761004068
63	0.00115790611532
64	0.00113928372285
65	0.00112258778478
66	0.0011034302661
67	0.00108748350473
68	0.00107324914728
69	0.00105719536067
70	0.00104360315468
71	0.00103086715063
72	0.00101513443976
73	0.00100025793084
74	0.000987200851065
75	0.000977033452881
76	0.00096483257506
77	0.000952524671994
78	0.000940216768929
79	0.000928979118305
80	0.000918597669632
81	0.000907574069496
82	0.000895908317895
83	0.000885419843979
84	0.000874931370062
85	0.000863372643706
86	0.000852884169789
87	0.000842823796849
88	0.000833512600617
89	0.000825164631582
90	0.000814997233397
91	0.000805900087654
92	0.000793592184589
93	0.000785458266041
94	0.000778394599934
95	0.000770153656143
96	0.000760735434667
97	0.00075313664234
98	0.00074414652184
99	0.000736440704269
100	0.00073012621487
101	0.000722313372055
102	0.000715784832168
103	0.00070893521655
104	0.000701657499955
105	0.000693844657139
106	0.000686673965788
107	0.000679610299681
108	0.000672546633574
109	0.000665268916979
110	0.000659596579045
111	0.000653603165379
112	0.000645683297319
113	0.000638940706945
114	0.00063273324279
115	0.000627274955344
116	0.000622244768874
117	0.000616572430939
118	0.000612077370689
119	0.000606833133731
120	0.000601267821041
121	0.000596772760791
122	0.000591742574321
123	0.000586284286875
124	0.000581147075161
125	0.000577401191619
126	0.000573334232345
127	0.000569374298316
128	0.000564558162334
129	0.000560277152572
130	0.000554497789394
131	0.000550002729144
132	0.000545828744626
133	0.000540156406692
134	0.00053587539693
135	0.000531808437656
136	0.000527848503627
137	0.000523246418133
138	0.000518644332639
139	0.000515112499585
140	0.000510617439335
141	0.000506443454818
142	0.000502376495544
143	0.000498416561514
144	0.000494242576997
145	0.000489854541991
146	0.000485252456497
147	0.000481934673932
148	0.000478509866122
149	0.000474978033069
150	0.000471232149527
151	0.000466951139765
152	0.000463526331956
153	0.000460636650367
154	0.000456462665849
155	0.000453251908528
156	0.000450362226939
157	0.000446830393885
158	0.00044404773754
159	0.000440515904486
160	0.000437305147165
161	0.000433238187891
162	0.000430241481058
163	0.000428315026665
164	0.000425639395564
165	0.000422107562511
166	0.000419003830433
167	0.000415900098356
168	0.000412903391523
169	0.00041097693713
170	0.000408622381761
171	0.000405839725416
172	0.000402843018583
173	0.000399953336994
174	0.00039695663016
175	0.000393424797107
176	0.000389785938809
177	0.000388073534905
178	0.000384006575631
179	0.000381223919286
180	0.000378762338673
181	0.000375658606595
182	0.000372019748298
183	0.000369772218173
184	0.000367203612316
185	0.000364849056947
186	0.000363564754019
187	0.000360782097673
188	0.000358534567548
189	0.00035618001218
190	0.000355323810227
191	0.000354039507299
192	0.000352434128638
193	0.000349972548025
194	0.00034718989168
195	0.000344086159602
196	0.000341410528501
197	0.000339484074109
198	0.000337878695448
199	0.000335952241055
200	0.000333490660442
201	0.000331778256537
202	0.000328888574948
203	0.000327283196287
204	0.000325891868115
205	0.000324607565186
206	0.000323537312746
207	0.000321182757377
208	0.000318935227252
209	0.000316473646639
210	0.00031465421749
211	0.000313690990294
212	0.000311550485413
213	0.000310266182484
214	0.00030855377858
215	0.000306413273699
216	0.000304700869794
217	0.00030352359211
218	0.000301597137717
219	0.000300419860032
220	0.000298386380396
221	0.000296781001735
222	0.000295924799783
223	0.000294105370634
224	0.000291964865753
225	0.00029003841136
226	0.000288111956967
227	0.000286613603551
228	0.000285115250134
229	0.000283081770497
230	0.000281797467569
231	0.000280085063664
232	0.000279549937444
233	0.000278051584027
234	0.00027655323061
235	0.000275161902438
236	0.000273235448045
237	0.000272058170361
238	0.000270880892676
239	0.000268847413039
240	0.000267777160599
241	0.000266599882914
242	0.000265315579986
243	0.000263817226569
244	0.000262318873153
245	0.000261141595468
246	0.000259964317784
247	0.000259108115831
248	0.000257609762415
249	0.000256218434242
250	0.000255148181802
251	0.000254184954605
252	0.000252900651677
253	0.000251723373992
254	0.000250225020576
255	0.000248726667159
256	0.00024744236423
257	0.000245944010814
258	0.000245087808861
259	0.000244017556421
260	0.000242626228248
261	0.000241448950564
262	0.000240699773856
263	0.000239843571903
264	0.000238238193243
265	0.00023684686507
266	0.000235241486409
267	0.000233743132993
268	0.000232672880552
269	0.00023074642616
270	0.000229997249451
271	0.000228605921279
272	0.000227214593106
273	0.000226037315422
274	0.000225288138713
275	0.000224645987249
276	0.000223575734809
277	0.000222612507612
278	0.00022175630566
279	0.000220472002731
280	0.000219936876511
281	0.000218759598827
282	0.00021726124541
283	0.000215655866749
284	0.000214906690041
285	0.000213408336624
286	0.000212338084184
287	0.000210946756011
288	0.000209983528815
289	0.000209020301619
290	0.000208378150154
291	0.000207414922958
292	0.000206344670517
293	0.000205167392833
294	0.000203669039416
295	0.000202491761732
296	0.000201528534535
297	0.000200458282095
298	0.000199173979166
299	0.000198317777214
300	0.000197568600506
301	0.000196819423797
302	0.000195642146113
303	0.000194143792696
304	0.0001931805655
305	0.00019264543928
306	0.000192003287816
307	0.000191147085863
308	0.000189969808179
309	0.00018922063147
310	0.000187936328542
311	0.000187401202322
312	0.000186759050857
313	0.000185902848905
314	0.000185367722685
315	0.000185046646953
316	0.000184297470244
317	0.000183976394512
318	0.000183548293536
319	0.00018258506634
320	0.000182156965363
321	0.000181407788655
322	0.000180551586703
323	0.00017969538475
324	0.000179053233286
325	0.00017809000609
326	0.000177340829381
327	0.000176484627429
328	0.000175307349745
329	0.000174451147792
330	0.000173916021572
331	0.000173166844864
332	0.000172631718643
333	0.000171561466203
334	0.000170384188519
335	0.000169313936078
336	0.000168671784614
337	0.000168136658394
338	0.000167173431197
339	0.000166531279733
340	0.000166210204001
341	0.000165996153513
342	0.000164925901072
343	0.000164283749608
344	0.000163320522412
345	0.00016299944668
346	0.000162143244727
347	0.000160965967043
348	0.000159895714602
349	0.000159146537894
350	0.000158397361186
351	0.000157434133989
352	0.000156363881549
353	0.00015561470484
354	0.000154865528132
355	0.0001545444524
356	0.000153795275692
357	0.000153260149471
358	0.000152725023251
359	0.000152510972763
360	0.000151975846543
361	0.000151547745567
362	0.000151119644591
363	0.000150477493126
364	0.000149621291174
365	0.000149086164954
366	0.000148015912513
367	0.000147694836781
368	0.000147052685317
369	0.000146517559097
370	0.000145875407632
371	0.0001455543319
372	0.00014501920568
373	0.000144591104704
374	0.000144055978484
375	0.000143734902752
376	0.000142985726043
377	0.000142343574579
378	0.000141915473603
379	0.000141273322139
380	0.000140738195918
381	0.000140417120186
382	0.000140096044454
383	0.00013945389299
384	0.000138597691037
385	0.000138169590061
386	0.000137527438597
387	0.000137099337621
388	0.000136136110424
389	0.000135922059936
390	0.000135600984204
391	0.00013495883274
392	0.000134530731764
393	0.00013442370652
394	0.000133888580299
395	0.000133460479323
396	0.000132925353103
397	0.000132176176395
398	0.000131105923954
399	0.000130570797734
400	0.000129500545294
401	0.000128858393829
402	0.000128644343341
403	0.000128430292853
404	0.000127788141389
405	0.000127574090901
406	0.000127038964681
407	0.000126289787972
408	0.000125647636508
409	0.000125219535532
410	0.000124577384068
411	0.000124363333579
412	0.000124042257847
413	0.000123828207359
414	0.000123293081139
415	0.000122972005407
416	0.000122650929675
417	0.000122008778211
418	0.000121580677234
419	0.000120831500526
420	0.000120510424794
421	0.000119975298574
422	0.000119440172353
423	0.000119012071377
424	0.000118262894669
425	0.000117406692717
426	0.000117192642229
427	0.000116550490764
428	0.000115801314056
429	0.000114731061616
430	0.000114624036371
431	0.000114195935395
432	0.000113767834419
433	0.000113232708199
434	0.000112590556735
435	0.000112162455758
436	0.000111627329538
437	0.000111092203318
438	0.000110985178074
439	0.000110557077098
440	0.000110021950878
441	0.000109379799413
442	0.000108844673193
443	0.000108309546973
444	0.000108202521729
445	0.000107560370264
446	0.000107132269288
447	0.000106811193556
448	0.000105633915872
449	0.000104991764407
450	0.000104670688675
451	0.000104028537211
452	0.000103707461479
453	0.000103386385747
454	0.000103065310015
455	0.000102744234283
456	0.000102637209038
457	0.000102102082818
458	0.000101995057574
459	0.000101781007086
460	0.00010135290611
461	0.00010081777989
462	0.000100389678914
463	0.000100068603181
464	9.96405022052e-05
465	9.94264517171e-05
466	9.86772750089e-05
467	9.82491740327e-05
468	9.80351235446e-05
469	9.76070225684e-05
470	9.71789215922e-05
471	9.68578458601e-05
472	9.64297448839e-05
473	9.61086691518e-05
474	9.56805681757e-05
475	9.51454419554e-05
476	9.49313914673e-05
477	9.46103157352e-05
478	9.43962652471e-05
479	9.4182214759e-05
480	9.34330380506e-05
481	9.31119623185e-05
482	9.30049370745e-05
483	9.23627856102e-05
484	9.19346846341e-05
485	9.15065836579e-05
486	9.12925331698e-05
488	9.11855079258e-05
489	9.08644321936e-05
490	9.07574069495e-05
492	9.00082302413e-05
493	8.95801292651e-05
494	8.9152028289e-05
495	8.85098768246e-05
496	8.82958263365e-05
498	8.80817758485e-05
499	8.78677253604e-05
501	8.73325991402e-05
502	8.72255738961e-05
503	8.71185486521e-05
504	8.6904498164e-05
505	8.64763971878e-05
506	8.62623466997e-05
507	8.58342457235e-05
508	8.56201952355e-05
509	8.54061447474e-05
510	8.51920942593e-05
511	8.50850690153e-05
512	8.48710185272e-05
513	8.43358923069e-05
514	8.41218418188e-05
515	8.40148165748e-05
516	8.39077913307e-05
517	8.38007660867e-05
518	8.33726651105e-05
519	8.32656398665e-05
520	8.29445641344e-05
521	8.27305136463e-05
522	8.2088362182e-05
523	8.16602612058e-05
524	8.13391854737e-05
525	8.12321602296e-05
526	8.08040592535e-05
527	8.06970340094e-05
528	8.03759582773e-05
530	8.01619077891e-05
531	7.9840832057e-05
532	7.94127310809e-05
533	7.93057058368e-05
534	7.88776048607e-05
535	7.86635543726e-05
536	7.83424786405e-05
537	7.82354533964e-05
538	7.80214029084e-05
539	7.78073524202e-05
540	7.75933019321e-05
541	7.72722262e-05
542	7.70581757119e-05
543	7.67370999798e-05
544	7.65230494917e-05
545	7.64160242477e-05
546	7.63089990036e-05
547	7.58808980275e-05
548	7.54527970512e-05
549	7.51317213191e-05
550	7.5024696075e-05
552	7.4917670831e-05
553	7.47036203429e-05
554	7.44895698549e-05
555	7.42755193668e-05
556	7.41684941227e-05
557	7.39544436347e-05
558	7.37403931466e-05
559	7.35263426584e-05
560	7.34193174144e-05
561	7.33122921703e-05
562	7.27771659501e-05
563	7.2563115462e-05
564	7.22420397299e-05
565	7.19209639978e-05
566	7.18139387538e-05
567	7.17069135097e-05
568	7.15998882657e-05
569	7.13858377775e-05
570	7.11717872894e-05
572	7.09577368013e-05
573	7.07436863133e-05
574	7.06366610692e-05
575	7.05296358252e-05
576	7.02085600931e-05
577	6.9994509605e-05
580	6.96734338729e-05
581	6.95664086288e-05
582	6.93523581408e-05
583	6.91383076526e-05
584	6.88172319205e-05
585	6.84961561883e-05
586	6.83891309443e-05
587	6.82821057003e-05
589	6.80680552122e-05
593	6.79610299681e-05
594	6.78540047241e-05
595	6.7639954236e-05
596	6.72118532599e-05
597	6.69978027718e-05
598	6.68907775278e-05
599	6.67837522836e-05
600	6.66767270396e-05
601	6.64626765515e-05
602	6.62486260634e-05
603	6.61416008194e-05
604	6.59275503313e-05
605	6.57134998432e-05
606	6.56064745992e-05
607	6.54994493551e-05
608	6.52853988671e-05
609	6.48572978909e-05
610	6.47502726469e-05
611	6.44291969146e-05
612	6.41081211825e-05
613	6.38940706944e-05
615	6.37870454504e-05
616	6.33589444742e-05
617	6.31448939862e-05
619	6.30378687421e-05
620	6.29308434981e-05
621	6.2609767766e-05
622	6.23957172778e-05
623	6.21816667897e-05
624	6.19676163016e-05
625	6.17535658136e-05
626	6.16465405695e-05
627	6.15395153255e-05
628	6.14324900814e-05
629	6.11114143493e-05
630	6.08973638612e-05
631	6.07903386172e-05
632	6.02552123969e-05
633	6.01481871529e-05
634	6.00411619088e-05
635	5.99341366648e-05
636	5.96130609327e-05
637	5.92919852006e-05
638	5.90779347125e-05
639	5.88638842244e-05
640	5.87568589804e-05
641	5.8114707516e-05
642	5.79006570279e-05
644	5.75795812958e-05
647	5.74725560518e-05
649	5.73655308077e-05
650	5.71514803197e-05
651	5.67233793435e-05
652	5.65093288554e-05
654	5.62952783673e-05
655	5.60812278793e-05
656	5.5546101659e-05
657	5.53320511709e-05
658	5.52250259269e-05
659	5.50109754388e-05
660	5.47969249507e-05
661	5.46898997067e-05
662	5.45828744626e-05
663	5.43688239745e-05
665	5.42617987305e-05
666	5.41547734865e-05
667	5.38336977542e-05
668	5.34055967781e-05
669	5.319154629e-05
670	5.3084521046e-05
671	5.27634453138e-05
672	5.25493948258e-05
675	5.24423695817e-05
678	5.23353443377e-05
679	5.22283190936e-05
681	5.20142686056e-05
682	5.19072433615e-05
683	5.14791423853e-05
684	5.11580666532e-05
686	5.09440161651e-05
688	5.0836990921e-05
689	5.0729965677e-05
690	5.0622940433e-05
691	5.05159151889e-05
692	5.04088899449e-05
693	4.99807889687e-05
694	4.97667384806e-05
695	4.96597132366e-05
696	4.95526879926e-05
699	4.94456627484e-05
700	4.93386375044e-05
701	4.92316122603e-05
703	4.89105365282e-05
706	4.88035112842e-05
707	4.85894607961e-05
708	4.84824355521e-05
710	4.8375410308e-05
711	4.81613598199e-05
713	4.80543345759e-05
715	4.79473093319e-05
717	4.78402840878e-05
719	4.76262335998e-05
720	4.75192083557e-05
721	4.70911073795e-05
722	4.66630064033e-05
724	4.64489559152e-05
728	4.61278801831e-05
729	4.60208549391e-05
730	4.55927539629e-05
731	4.53787034748e-05
733	4.52716782308e-05
734	4.50576277427e-05
736	4.49506024987e-05
738	4.48435772545e-05
739	4.47365520105e-05
740	4.45225015224e-05
741	4.40944005462e-05
743	4.39873753022e-05
744	4.38803500582e-05
745	4.37733248141e-05
747	4.36662995701e-05
748	4.3452249082e-05
749	4.3345223838e-05
750	4.32381985939e-05
752	4.31311733499e-05
753	4.30241481059e-05
755	4.29171228618e-05
756	4.28100976178e-05
760	4.27030723736e-05
763	4.23819966415e-05
765	4.22749713975e-05
766	4.21679461534e-05
768	4.20609209094e-05
769	4.19538956654e-05
771	4.18468704213e-05
772	4.15257946892e-05
774	4.14187694452e-05
776	4.13117442011e-05
778	4.12047189571e-05
780	4.1097693713e-05
782	4.07766179809e-05
785	4.06695927369e-05
786	4.04555422487e-05
787	4.03485170047e-05
788	4.01344665166e-05
789	4.00274412726e-05
792	3.99204160285e-05
793	3.98133907845e-05
794	3.97063655404e-05
795	3.95993402964e-05
797	3.94923150524e-05
800	3.93852898083e-05
802	3.92782645643e-05
803	3.91712393202e-05
805	3.90642140762e-05
806	3.89571888322e-05
809	3.88501635881e-05
811	3.86361131e-05
813	3.8529087856e-05
815	3.8422062612e-05
818	3.82080121238e-05
820	3.81009868797e-05
822	3.79939616357e-05
824	3.78869363917e-05
825	3.76728859036e-05
828	3.74588354155e-05
829	3.73518101715e-05
830	3.72447849274e-05
832	3.69237091953e-05
833	3.66026334632e-05
836	3.62815577311e-05
837	3.61745324869e-05
838	3.59604819989e-05
839	3.58534567548e-05
840	3.57464315108e-05
843	3.55323810227e-05
846	3.54253557787e-05
847	3.52113052906e-05
853	3.51042800465e-05
857	3.49972548025e-05
858	3.48902295585e-05
859	3.46761790704e-05
861	3.45691538263e-05
862	3.44621285823e-05
863	3.43551033383e-05
864	3.42480780942e-05
865	3.41410528502e-05
866	3.4034027606e-05
872	3.3927002362e-05
873	3.3819977118e-05
874	3.36059266299e-05
875	3.34989013858e-05
876	3.33918761418e-05
877	3.32848508978e-05
879	3.26426994335e-05
881	3.25356741895e-05
882	3.24286489455e-05
884	3.22145984574e-05
888	3.21075732133e-05
894	3.20005479693e-05
895	3.18935227253e-05
896	3.16794722371e-05
897	3.1572446993e-05
899	3.1465421749e-05
900	3.1358396505e-05
901	3.12513712609e-05
902	3.10373207728e-05
903	3.09302955288e-05
904	3.07162450407e-05
906	3.06092197967e-05
908	3.05021945526e-05
909	3.03951693086e-05
910	3.02881440646e-05
913	3.01811188205e-05
915	2.99670683324e-05
916	2.98600430884e-05
918	2.96459926002e-05
922	2.94319421121e-05
931	2.93249168681e-05
937	2.92178916241e-05
940	2.88968158919e-05
945	2.87897906479e-05
946	2.86827654039e-05
947	2.85757401598e-05
948	2.84687149158e-05
950	2.83616896718e-05
955	2.82546644277e-05
956	2.81476391837e-05
958	2.79335886956e-05
959	2.78265634516e-05
960	2.77195382075e-05
961	2.75054877193e-05
962	2.73984624753e-05
964	2.72914372313e-05
965	2.71844119872e-05
966	2.70773867432e-05
967	2.69703614991e-05
968	2.68633362551e-05
969	2.67563110111e-05
972	2.6649285767e-05
976	2.6542260523e-05
979	2.64352352789e-05
981	2.63282100349e-05
986	2.62211847909e-05
994	2.61141595468e-05
996	2.60071343028e-05
998	2.59001090587e-05
1001	2.57930838147e-05
1007	2.56860585707e-05
1012	2.55790333266e-05
1014	2.54720080826e-05
1015	2.53649828384e-05
1016	2.50439071063e-05
1017	2.49368818623e-05
1023	2.48298566183e-05
1024	2.46158061302e-05
1030	2.44017556421e-05
1031	2.42947303981e-05
1034	2.408067991e-05
1035	2.39736546659e-05
1036	2.38666294219e-05
1037	2.37596041779e-05
1040	2.36525789338e-05
1042	2.35455536898e-05
1045	2.34385284457e-05
1046	2.32244779577e-05
1048	2.30104274695e-05
1049	2.29034022254e-05
1052	2.25823264933e-05
1053	2.24753012493e-05
1055	2.23682760052e-05
1056	2.22612507612e-05
1059	2.21542255172e-05
1064	2.20472002731e-05
1065	2.19401750291e-05
1068	2.1833149785e-05
1080	2.1726124541e-05
1082	2.15120740529e-05
1083	2.14050488089e-05
1088	2.12980235648e-05
1099	2.11909983208e-05
1106	2.10839730768e-05
1108	2.09769478327e-05
1110	2.08699225887e-05
1116	2.07628973447e-05
1125	2.06558721005e-05
1140	2.05488468565e-05
1143	2.04418216124e-05
1148	2.03347963684e-05
1150	2.01207458803e-05
1154	2.00137206363e-05
1159	1.99066953922e-05
1165	1.97996701482e-05
1166	1.96926449042e-05
1172	1.95856196601e-05
1182	1.94785944161e-05
1193	1.9371569172e-05
1194	1.9264543928e-05
1204	1.9157518684e-05
1206	1.90504934399e-05
1210	1.89434681959e-05
1229	1.88364429518e-05
1236	1.87294177078e-05
1237	1.86223924638e-05
1244	1.85153672196e-05
1246	1.84083419756e-05
1251	1.83013167315e-05
1261	1.81942914875e-05
1263	1.80872662435e-05
1266	1.79802409994e-05
1268	1.78732157554e-05
1269	1.76591652673e-05
1273	1.75521400233e-05
1279	1.74451147792e-05
1281	1.73380895352e-05
1282	1.72310642911e-05
1283	1.71240390471e-05
1297	1.70170138031e-05
1304	1.6909988559e-05
1310	1.6695938071e-05
1315	1.65889128269e-05
1317	1.64818875829e-05
1318	1.63748623387e-05
1322	1.62678370947e-05
1328	1.61608118507e-05
1333	1.60537866066e-05
1336	1.59467613626e-05
1337	1.58397361185e-05
1338	1.56256856305e-05
1341	1.55186603864e-05
1343	1.54116351424e-05
1347	1.53046098983e-05
1348	1.51975846543e-05
1352	1.50905594103e-05
1357	1.48765089222e-05
1365	1.47694836781e-05
1372	1.46624584341e-05
1376	1.45554331901e-05
1380	1.4341382702e-05
1388	1.42343574578e-05
1398	1.41273322138e-05
1401	1.40203069698e-05
1403	1.39132817257e-05
1404	1.38062564817e-05
1419	1.36992312376e-05
1428	1.35922059936e-05
1435	1.34851807496e-05
1441	1.33781555055e-05
1443	1.32711302615e-05
1444	1.31641050175e-05
1449	1.30570797734e-05
1456	1.29500545294e-05
1458	1.28430292853e-05
1460	1.27360040413e-05
1464	1.26289787973e-05
1479	1.25219535532e-05
1485	1.24149283092e-05
1490	1.23079030651e-05
1498	1.22008778211e-05
1500	1.20938525771e-05
1521	1.19868273329e-05
1525	1.18798020889e-05
1529	1.17727768448e-05
1531	1.16657516008e-05
1549	1.15587263568e-05
1557	1.14517011127e-05
1558	1.13446758687e-05
1560	1.12376506246e-05
1576	1.11306253806e-05
1579	1.10236001366e-05
1583	1.09165748925e-05
1586	1.08095496485e-05
1611	1.07025244044e-05
1612	1.05954991604e-05
1619	1.04884739164e-05
1620	1.03814486723e-05
1651	1.02744234283e-05
1656	1.00603729402e-05
1658	9.95334769616e-06
1661	9.84632245205e-06
1664	9.73929720804e-06
1665	9.63227196393e-06
1671	9.52524671993e-06
1673	9.41822147593e-06
1679	9.31119623182e-06
1703	9.20417098782e-06
1710	8.99012049971e-06
1716	8.88309525571e-06
1720	8.7760700116e-06
1722	8.6690447676e-06
1737	8.56201952359e-06
1754	8.45499427948e-06
1759	8.34796903548e-06
1763	8.24094379137e-06
1777	8.13391854737e-06
1787	8.02689330337e-06
1794	7.91986805926e-06
1805	7.81284281526e-06
1849	7.70581757115e-06
1917	7.59879232715e-06
1921	7.49176708315e-06
1974	7.38474183903e-06
1988	7.17069135092e-06
2061	7.06366610692e-06
2081	6.95664086292e-06
2090	6.84961561881e-06
2116	6.74259037481e-06
2207	6.6355651307e-06
2269	6.5285398867e-06
2326	6.4215146427e-06
2344	6.31448939858e-06
2364	6.20746415458e-06
2386	6.10043891047e-06
2457	5.99341366647e-06
2458	5.88638842247e-06
2483	5.77936317836e-06
2500	5.67233793436e-06
2508	5.56531269036e-06
2525	5.45828744625e-06
2543	5.35126220225e-06
2555	5.24423695814e-06
2580	5.13721171413e-06
2607	5.03018647013e-06
2638	4.92316122602e-06
2680	4.81613598202e-06
2715	4.70911073791e-06
2870	4.60208549391e-06
2878	4.49506024991e-06
2883	4.3880350058e-06
2971	4.2810097618e-06
2993	4.17398451769e-06
2999	4.06695927369e-06
3106	3.95993402968e-06
3111	3.85290878557e-06
3116	3.74588354157e-06
3127	3.63885829746e-06
3133	3.53183305346e-06
3253	3.42480780946e-06
3261	3.31778256535e-06
3308	3.21075732135e-06
3404	3.10373207724e-06
3425	2.99670683324e-06
3591	2.88968158924e-06
3750	2.78265634512e-06
3786	2.67563110112e-06
3979	2.56860585701e-06
4016	2.46158061301e-06
4133	2.35455536901e-06
4181	2.2475301249e-06
4398	2.1405048809e-06
4442	2.03347963679e-06
4522	1.92645439279e-06
4583	1.81942914879e-06
4929	1.71240390467e-06
4946	1.60537866067e-06
5029	1.49835341667e-06
5039	1.39132817256e-06
5103	1.28430292856e-06
5135	1.17727768445e-06
5312	1.07025244045e-06
5369	9.63227196449e-07
5388	8.56201952337e-07
5936	7.49176708337e-07
6003	6.42151464225e-07
6066	5.35126220225e-07
6395	4.28100976224e-07
7084	3.21075732113e-07
7569	2.14050488112e-07
9372	1.07025244001e-07
9541	0.0


==> plots/example_small/cdf_uid_leafcnt.txt <==
0	0.294431432523
1	0.479705575309
2	0.567417591519
3	0.621823368299
4	0.661755415249
5	0.693053688302
6	0.718251017947
7	0.739156981559
8	0.756916649653
9	0.772401585571
10	0.785854478776
11	0.797713518573
12	0.80831866282
13	0.81799831273
14	0.826645569376
15	0.834266211078
16	0.841554599351
17	0.848085064582
18	0.85411281593
19	0.859833353236
20	0.865054065819
21	0.869906891995
22	0.874467912986
23	0.8787679465
24	0.882777137882
25	0.886487782704
26	0.890049154246
27	0.893423693425
28	0.896608511081
29	0.899506338818
30	0.902384905486
31	0.905130570783
32	0.907723110585
33	0.910150968254
34	0.912450739818
35	0.914627240544
36	0.91673054921
37	0.918789557419
38	0.92071951647
39	0.922586877049
40	0.924348301752
41	0.926095280653
42	0.927707432076
43	0.929353290368
44	0.930863358129
45	0.932386908637
46	0.933809338536
47	0.935172059124
48	0.936414398034
49	0.937661552211
50	0.938821068527
51	0.940021033087
52	0.941195958257
53	0.942272651979
54	0.943358976236
55	0.944345142936
56	0.945317826889
57	0.946257767026
58	0.947145702278
59	0.948055787758
60	0.94897165156
61	0.949780616431
62	0.950632918707
63	0.951440920525
64	0.952241217916
65	0.953002030117
66	0.953804253614
67	0.95450728261
68	0.955240166262
69	0.95590178396
70	0.956579773567
71	0.957277987295
72	0.957910713391
73	0.958533808953
74	0.959128975966
75	0.959686583895
76	0.960280787855
77	0.960838395784
78	0.961415264782
79	0.96199213378
80	0.962531443694
81	0.96308808857
82	0.96361198963
83	0.964095442446
84	0.964566375568
85	0.965024788995
86	0.965501500437
87	0.965973396612
88	0.96643181004
89	0.966871925452
90	0.967322634452
91	0.967727116888
92	0.968150860392
93	0.968525488172
94	0.968895300685
95	0.969287263426
96	0.969622406016
97	0.969967179139
98	0.970311952263
99	0.970675986456
100	0.971010165992
101	0.971358791329
102	0.971682377278
103	0.971994406586
104	0.972313177267
105	0.972636763216
106	0.972941088096
107	0.973251191297
108	0.973569961979
109	0.973873323806
110	0.974154535404
111	0.974451155857
112	0.974737182722
113	0.975028987908
114	0.975290938438
115	0.975524960419
116	0.975799430643
117	0.976076790027
118	0.976345481931
119	0.976573725591
120	0.976838565282
121	0.977101478865
122	0.977332611685
123	0.977547372598
124	0.977765985724
125	0.977981709689
126	0.978198396709
127	0.978427603422
128	0.978657773189
129	0.978874460209
130	0.979095962495
131	0.979285684018
132	0.979480220809
133	0.97968342508
134	0.979883740191
135	0.980080203089
136	0.980276665986
137	0.98046638751
138	0.980653219873
139	0.980830421702
140	0.981015327958
141	0.981193492841
142	0.981352396655
143	0.98151996795
144	0.981694280618
145	0.981836812524
146	0.9820130513
147	0.982178696488
148	0.982353009157
149	0.982518654345
150	0.982677558159
151	0.982836461973
152	0.98295973281
153	0.983104190823
154	0.983270799065
155	0.983423924558
156	0.983570308678
157	0.983720545011
158	0.98385537249
159	0.983994052182
160	0.984115396913
161	0.984237704697
162	0.984370606069
163	0.984506396601
164	0.98464411324
165	0.984784719039
166	0.984912805143
167	0.985041854302
168	0.985152605445
169	0.985269134908
170	0.985383738265
171	0.985510861316
172	0.985642799635
173	0.985756439938
174	0.985894156577
175	0.986001055507
176	0.986118548024
177	0.986218705579
178	0.986321752295
179	0.986424799011
180	0.9865345871
181	0.986621261908
182	0.986701195342
183	0.986819650912
184	0.986936180376
185	0.987045968466
186	0.987143236861
187	0.987240505256
188	0.987342588919
189	0.987435042047
190	0.987547719297
191	0.987638246318
192	0.987744182194
193	0.987825078681
194	0.98791753181
195	0.988015763258
196	0.988098585852
197	0.988204521728
198	0.988289270429
199	0.988374982184
200	0.988455878671
201	0.988527144624
202	0.988603225844
203	0.988674491797
204	0.988755388284
205	0.988826654237
206	0.988902735457
207	0.988987484158
208	0.989067417592
209	0.989143498812
210	0.98920513423
211	0.989269658809
212	0.989341887816
213	0.989420858196
214	0.989504643844
215	0.989570131476
216	0.989633693002
217	0.989715552542
218	0.989792596816
219	0.989850380021
220	0.989915867653
221	0.989981355286
222	0.990045879865
223	0.990124850245
224	0.990202857572
225	0.990269308258
226	0.990344426425
227	0.990416655431
228	0.990486958331
229	0.990552445963
230	0.990613118328
231	0.990677642907
232	0.990731573899
233	0.990781652677
234	0.990831731454
235	0.990897219087
236	0.990949223972
237	0.991013748551
238	0.991073457863
239	0.991125462747
240	0.991183245952
241	0.991237176944
242	0.991288218775
243	0.991336371446
244	0.991391265491
245	0.991450974803
246	0.991520314649
247	0.991583876174
248	0.991634918006
249	0.991690775104
250	0.99175722579
251	0.991795747927
252	0.991850641971
253	0.991894942429
254	0.991939242886
255	0.991993173877
256	0.992043252655
257	0.992088516166
258	0.992128964409
259	0.99217133876
260	0.99221082395
261	0.992259939674
262	0.992300387918
263	0.992351429749
264	0.99239669326
265	0.992442919824
266	0.992482405014
267	0.992523816311
268	0.992571968982
269	0.992615306386
270	0.992654791576
271	0.992699092033
272	0.992742429437
273	0.992780951574
274	0.992823325924
275	0.992863774168
276	0.992909037679
277	0.992958153403
278	0.992988008059
279	0.993024604089
280	0.993062163172
281	0.993102611416
282	0.993124761644
283	0.993163283781
284	0.993203732025
285	0.993246106375
286	0.993292332939
287	0.993325076755
288	0.993354931411
289	0.993391527441
290	0.993443532326
291	0.993480128356
292	0.993516724386
293	0.993554283469
294	0.993587990339
295	0.993626512475
296	0.993673702093
297	0.993709335069
298	0.993744004992
299	0.993773859648
300	0.993808529572
301	0.993842236441
302	0.993888463005
303	0.993921206821
304	0.993956839798
305	0.993987657507
306	0.994024253537
307	0.994047366819
308	0.994077221475
309	0.994101297811
310	0.994116706665
311	0.994160044069
312	0.994191824832
313	0.994225531702
314	0.994255386358
315	0.994290056281
316	0.99431798483
317	0.994350728646
318	0.994379620249
319	0.994415253225
320	0.994432588187
321	0.994461479789
322	0.994486519178
323	0.994512521621
324	0.994541413223
325	0.994573193986
326	0.994597270321
327	0.994625198871
328	0.994650238259
329	0.994673351541
330	0.994702243144
331	0.994730171693
332	0.994755211082
333	0.994786028791
334	0.994806252913
335	0.994827440088
336	0.994855368638
337	0.994876555813
338	0.994910262682
339	0.994936265125
340	0.994959378407
341	0.994981528635
342	0.995009457185
343	0.995040274894
344	0.995065314283
345	0.995094205885
346	0.995118282221
347	0.995139469396
348	0.995169324052
349	0.995186659014
350	0.995203030922
351	0.99522518115
352	0.995247331379
353	0.995267555501
354	0.995297410157
355	0.995326301759
356	0.995352304202
357	0.995373491377
358	0.995393715499
359	0.99541105046
360	0.995432237635
361	0.995445720383
362	0.995462092291
363	0.995480390306
364	0.995507355802
365	0.99552372771
366	0.995540099618
367	0.995556471526
368	0.995568028167
369	0.99559403061
370	0.995614254731
371	0.99563062664
372	0.995652776868
373	0.995669148776
374	0.995690335952
375	0.995711523127
376	0.995729821142
377	0.995748119157
378	0.995760638851
379	0.995778936866
380	0.995802050148
381	0.995815532896
382	0.995845387552
383	0.995866574727
384	0.995890651063
385	0.995905096864
386	0.995923394879
387	0.995944582054
388	0.995965769229
389	0.995987919458
390	0.996002365259
391	0.996025478541
392	0.99604473961
393	0.996067852892
394	0.996089040067
395	0.996100596708
396	0.996116005563
397	0.996133340524
398	0.996148749379
399	0.99616030602
400	0.996174751821
401	0.996185345409
402	0.996206532584
403	0.996223867545
404	0.9962392764
405	0.996252759148
406	0.996271057163
407	0.996285502964
408	0.996302837926
409	0.996321135941
410	0.996333655635
411	0.99635484281
412	0.996369288612
413	0.996383734413
414	0.996395291054
415	0.996416478229
416	0.996428997924
417	0.996443443725
418	0.996453074259
419	0.99646174174
420	0.996483891969
421	0.996499300823
422	0.996512783571
423	0.996528192426
424	0.996541675174
425	0.996551305708
426	0.996570566776
427	0.996587901738
428	0.996600421432
429	0.996615830287
430	0.996633165248
431	0.996640869676
432	0.996651463263
433	0.996668798225
434	0.996677465706
435	0.996696726774
436	0.996710209522
437	0.996728507537
438	0.996744879445
439	0.996755473033
440	0.996764140513
441	0.996778586315
442	0.996794958223
443	0.996808440971
444	0.996818071505
445	0.996837332573
446	0.996851778374
447	0.996858519748
448	0.996864298069
449	0.99688163303
450	0.996897041885
451	0.996911487686
452	0.996925933488
453	0.996941342342
454	0.996955788144
455	0.996964455624
456	0.996976012265
457	0.9969856428
458	0.997000088601
459	0.997015497456
460	0.99702512799
461	0.997040536844
462	0.997047278218
463	0.997063650127
464	0.997075206768
465	0.997090615622
466	0.99710698753
467	0.997121433332
468	0.997131063866
469	0.99714358356
470	0.997153214094
471	0.997168622949
472	0.997175364323
473	0.997185957911
474	0.997194625391
475	0.997207145086
476	0.99721677562
477	0.997227369208
478	0.997235073635
479	0.997246630276
480	0.997258186917
481	0.997265891344
482	0.997281300199
483	0.997294782947
484	0.997306339588
485	0.997318859282
486	0.997327526763
487	0.997342935618
488	0.997357381419
489	0.997367011953
490	0.997376642488
491	0.997384346915
492	0.997394940503
493	0.99740264493
494	0.997413238518
495	0.997418053785
496	0.997430573479
497	0.9974363518
498	0.997445982334
499	0.997455612868
500	0.997462354242
501	0.997471021723
502	0.997482578364
503	0.997495098058
504	0.997499913325
505	0.997511469966
506	0.99751821134
507	0.997530731035
508	0.997537472409
509	0.997546139889
510	0.997550955156
511	0.997556733477
512	0.997563474851
513	0.997570216225
514	0.997575994545
515	0.997582735919
516	0.997590440347
517	0.997601996988
518	0.997612590575
519	0.997620295003
520	0.997627036376
521	0.997634740804
522	0.997645334391
523	0.997653038819
524	0.997665558513
525	0.997673262941
526	0.997680967368
527	0.997690597902
528	0.997699265383
529	0.997705043703
530	0.997712748131
531	0.997723341718
532	0.997731046146
533	0.997741639733
534	0.997749344161
535	0.997760900802
536	0.997769568282
537	0.997782087977
538	0.997789792404
539	0.997799422938
540	0.997804238205
541	0.997818684007
542	0.99782253622
543	0.997831203701
544	0.997839871182
545	0.99785046477
546	0.99785913225
547	0.997862984464
548	0.997867799731
549	0.997877430265
550	0.997882245532
551	0.997888986906
552	0.997898617441
553	0.997904395761
554	0.997914026295
555	0.997924619883
556	0.99792943515
557	0.997937139577
558	0.997947733165
559	0.997956400646
560	0.99796603118
561	0.997969883393
562	0.997974698661
563	0.997981440035
564	0.997986255302
565	0.997997811943
566	0.99800262721
567	0.99800840553
568	0.998016109958
569	0.998020925225
570	0.998030555759
571	0.998035371026
572	0.998040186293
573	0.99804789072
574	0.998050779881
575	0.998055595148
576	0.998063299575
577	0.998066188735
578	0.998073893163
579	0.998080634537
580	0.998086412857
581	0.998096043391
582	0.998100858658
583	0.998107600032
584	0.99811530446
585	0.998119156673
586	0.998123008887
587	0.998126861101
588	0.998129750261
589	0.998132639421
590	0.998135528581
591	0.998141306902
592	0.998145159116
593	0.998148048276
594	0.998156715757
595	0.998161531024
596	0.998167309344
597	0.998175013772
598	0.998178865985
599	0.998183681252
600	0.998195237893
601	0.998200053161
602	0.998205831481
603	0.998213535908
604	0.998220277282
605	0.998225092549
606	0.998232796977
607	0.99823664919
608	0.998242427511
609	0.998246279725
610	0.998250131938
611	0.998252058045
612	0.998257836366
613	0.99826457774
614	0.998269393007
615	0.99827324522
616	0.998278060487
617	0.998282875755
618	0.998286727968
619	0.998288654075
620	0.998292506289
621	0.99830117377
622	0.998308878197
623	0.998310804304
624	0.998312730411
625	0.998319471784
626	0.998324287052
627	0.998330065372
628	0.998338732853
629	0.998342585067
630	0.998345474227
631	0.998355104761
632	0.998358956975
633	0.998363772242
634	0.998366661402
635	0.998368587509
636	0.998376291936
637	0.99838303331
638	0.998387848577
639	0.998391700791
640	0.998396516058
641	0.998401331325
642	0.998406146592
643	0.998409035752
644	0.998411924913
645	0.998414814073
646	0.99841962934
647	0.9984225185
648	0.998427333767
649	0.998430222928
650	0.998436964302
651	0.998440816515
652	0.998444668729
653	0.998450447049
654	0.998458151477
655	0.99846200369
656	0.998466818958
657	0.998472597278
658	0.998476449492
659	0.998480301705
660	0.998486080026
661	0.99848993224
662	0.998494747507
663	0.998500525827
664	0.998502451934
665	0.998504378041
666	0.998509193308
667	0.998512082468
668	0.998517860789
669	0.998522676056
670	0.998525565216
671	0.998534232697
672	0.998537121857
673	0.998543863231
674	0.998548678498
675	0.998554456819
676	0.998557345979
677	0.998558309032
678	0.998563124299
679	0.998567939566
680	0.998573717887
681	0.998575643994
682	0.998576607047
683	0.998583348421
684	0.998585274528
685	0.998591052849
686	0.998593942009
687	0.998596831169
688	0.998600683383
689	0.998603572543
690	0.998604535596
691	0.998610313917
692	0.998615129184
693	0.998619944451
694	0.998622833611
695	0.998625722772
696	0.998634390252
697	0.998637279413
698	0.998640168573
699	0.998644020787
700	0.998646909947
701	0.998649799107
702	0.99865076216
703	0.998655577428
704	0.998658466588
705	0.998659429641
706	0.998662318801
707	0.998666171015
708	0.998669060175
709	0.998672912389
710	0.998675801549
711	0.998679653763
712	0.99868446903
713	0.998685432084
714	0.998689284297
715	0.998691210404
716	0.998696988725
717	0.998699877885
718	0.998701803992
719	0.998710471472
720	0.998714323686
721	0.998719138953
722	0.99872106506
723	0.99872395422
724	0.998731658648
726	0.998733584754
727	0.998735510861
728	0.998737436968
729	0.998739363075
730	0.998744178342
731	0.998748993609
732	0.998750919716
733	0.998756698037
734	0.99876343941
735	0.998766328571
736	0.998769217731
737	0.998772106891
738	0.998774032998
739	0.998774996051
740	0.998777885212
741	0.998779811319
742	0.998786552693
744	0.998790404906
745	0.99879425712
746	0.99879714628
747	0.998800998494
748	0.998803887654
749	0.998812555135
750	0.998817370402
751	0.998821222616
752	0.998822185669
753	0.998827000936
754	0.998828927043
755	0.998831816203
756	0.998834705363
757	0.998837594524
758	0.998842409791
759	0.998845298951
760	0.998852040325
761	0.998855892539
762	0.998861670859
763	0.998862633913
764	0.998868412233
765	0.998872264447
766	0.998875153607
768	0.998878042767
769	0.998880931928
770	0.998883821088
771	0.998886710248
772	0.998888636355
773	0.998894414675
774	0.998896340782
775	0.998901156049
776	0.998902119103
777	0.998905971316
778	0.998908860477
779	0.998910786584
780	0.99891271269
782	0.998914638797
783	0.998916564904
784	0.998922343225
786	0.998925232385
787	0.998929084598
788	0.998932936812
789	0.998937752079
790	0.998942567346
791	0.99894641956
792	0.998948345667
793	0.998951234827
794	0.998955087041
795	0.998957013148
796	0.998961828415
798	0.998963754522
799	0.998965680628
800	0.998967606735
801	0.998968569789
802	0.998969532842
803	0.998971458949
804	0.998975311163
805	0.998977237269
807	0.998979163376
808	0.998981089483
809	0.998983978643
810	0.99898590475
811	0.998990720017
812	0.998991683071
813	0.998995535284
814	0.998999387498
815	0.999004202765
816	0.999005165819
817	0.999010944139
818	0.999012870246
819	0.999015759406
820	0.99901961162
821	0.99902250078
822	0.999024426887
823	0.99902538994
824	0.999028279101
825	0.999030205207
826	0.999032131314
827	0.999035983528
828	0.999038872688
829	0.999042724902
830	0.999045614062
831	0.999048503222
832	0.999050429329
833	0.999054281543
834	0.99905909681
835	0.999063912077
836	0.999066801237
837	0.999074505665
838	0.999075468718
839	0.999076431772
841	0.999077394825
842	0.999081247039
843	0.999083173145
844	0.999085099252
845	0.999091840626
846	0.999094729786
847	0.99909569284
848	0.999098582
849	0.999102434214
850	0.999104360321
851	0.999106286427
852	0.999108212534
854	0.999112064748
855	0.999114953908
856	0.999116880015
857	0.999118806122
858	0.999121695282
859	0.999124584442
860	0.999127473603
862	0.999130362763
863	0.999136141083
865	0.999140956351
866	0.999141919404
867	0.999144808564
869	0.999149623831
870	0.999152512992
871	0.999157328259
872	0.999158291312
873	0.999160217419
874	0.999161180472
875	0.999162143526
876	0.999163106579
877	0.999165995739
878	0.999166958793
879	0.99917177406
880	0.999173700167
881	0.999175626274
882	0.999179478487
883	0.999181404594
884	0.999183330701
885	0.999185256808
886	0.999188145968
887	0.999191998182
888	0.999193924289
889	0.999196813449
890	0.999198739556
891	0.999200665663
893	0.999202591769
894	0.999207407036
895	0.99921125925
896	0.999213185357
897	0.999217037571
898	0.999220889784
899	0.999223778945
900	0.999227631158
901	0.999228594212
902	0.999230520319
903	0.999231483372
904	0.999232446425
905	0.999235335586
906	0.999237261692
907	0.999240150853
908	0.99924207696
910	0.999245929173
911	0.999246892227
912	0.999248818333
913	0.999254596654
915	0.999256522761
917	0.999257485814
918	0.999259411921
919	0.999261338028
921	0.999264227188
922	0.999267116348
923	0.999268079402
925	0.999270968562
926	0.999271931616
927	0.999273857722
928	0.999275783829
929	0.999277709936
930	0.999279636043
931	0.999282525203
932	0.999283488257
933	0.99928734047
934	0.999289266577
935	0.999292155737
938	0.999295044898
939	0.999297934058
940	0.999303712378
941	0.999305638485
942	0.999308527645
944	0.999310453752
947	0.999314305966
948	0.999315269019
949	0.999316232073
950	0.999317195126
951	0.99931815818
952	0.999319121233
953	0.999322010393
954	0.9993239365
955	0.999324899554
956	0.999325862607
957	0.999328751767
958	0.999330677874
959	0.999331640927
960	0.999334530088
961	0.999337419248
962	0.999339345355
963	0.999340308408
964	0.999343197568
966	0.999345123675
968	0.999348012836
970	0.999348975889
971	0.999349938942
972	0.999352828103
973	0.999353791156
974	0.999355717263
975	0.999356680316
976	0.99936342169
977	0.999367273904
978	0.999368236957
981	0.999369200011
982	0.999372089171
983	0.999374015278
984	0.999374978331
985	0.999376904438
987	0.999377867492
988	0.999379793598
989	0.999383645812
990	0.999384608865
992	0.999386534972
993	0.999387498026
994	0.999389424133
995	0.999391350239
996	0.999392313293
997	0.999393276346
998	0.9993942394
1001	0.999395202453
1002	0.99939712856
1003	0.999399054667
1004	0.99940001772
1005	0.99940290688
1006	0.999403869934
1007	0.999405796041
1008	0.999406759094
1009	0.999407722148
1011	0.999408685201
1012	0.999410611308
1014	0.999412537415
1015	0.999415426575
1017	0.999416389628
1019	0.999419278789
1020	0.999422167949
1021	0.999423131002
1022	0.999424094056
1024	0.999426020162
1025	0.999429872376
1029	0.99943083543
1030	0.999431798483
1031	0.999432761536
1033	0.99943372459
1034	0.999434687643
1036	0.999435650697
1037	0.99943661375
1040	0.999437576804
1041	0.999438539857
1042	0.99943950291
1043	0.999440465964
1044	0.999441429017
1046	0.999442392071
1047	0.999443355124
1049	0.999445281231
1050	0.999448170391
1051	0.999450096498
1052	0.999451059551
1053	0.999452022605
1054	0.999454911765
1055	0.999455874818
1056	0.999456837872
1057	0.999457800925
1058	0.999458763979
1060	0.999459727032
1061	0.999460690086
1062	0.999462616192
1063	0.999463579246
1064	0.999464542299
1065	0.999468394513
1066	0.999469357566
1068	0.99947032062
1069	0.999471283673
1071	0.99947320978
1072	0.999475135887
1073	0.99947609894
1074	0.999479951154
1076	0.999482840314
1077	0.999483803368
1078	0.999484766421
1079	0.999487655581
1080	0.999489581688
1081	0.999493433902
1082	0.999494396955
1083	0.999497286115
1086	0.999500175276
1090	0.999501138329
1091	0.999503064436
1092	0.999504990543
1093	0.999505953596
1095	0.999507879703
1097	0.999508842756
1098	0.999510768863
1099	0.99951269497
1101	0.99951558413
1102	0.999517510237
1103	0.999519436344
1106	0.999520399398
1107	0.999522325504
1109	0.999523288558
1110	0.999525214665
1111	0.999528103825
1112	0.999529066878
1113	0.999530029932
1114	0.999530992985
1115	0.999531956039
1116	0.999532919092
1117	0.999533882145
1118	0.999535808252
1119	0.999538697412
1122	0.999539660466
1125	0.999540623519
1126	0.999542549626
1127	0.999545438786
1129	0.999549291
1132	0.999553143214
1133	0.999556032374
1134	0.999556995427
1136	0.999560847641
1137	0.999561810695
1138	0.999562773748
1139	0.999563736801
1143	0.999566625962
1144	0.999567589015
1145	0.999568552068
1146	0.999569515122
1149	0.999570478175
1150	0.999571441229
1151	0.999573367336
1152	0.999574330389
1153	0.999577219549
1154	0.999579145656
1155	0.999581071763
1156	0.999582034816
1157	0.99958299787
1158	0.999583960923
1159	0.999584923977
1160	0.99958588703
1161	0.999586850083
1163	0.99958877619
1164	0.99959166535
1165	0.999592628404
1167	0.999593591457
1169	0.999594554511
1170	0.999595517564
1171	0.999596480618
1178	0.999597443671
1180	0.999598406724
1181	0.999599369778
1182	0.999601295885
1183	0.999602258938
1184	0.999605148098
1186	0.999606111152
1187	0.999607074205
1191	0.999608037259
1193	0.999609000312
1194	0.999609963365
1195	0.999610926419
1197	0.999612852526
1199	0.999614778633
1201	0.999615741686
1202	0.999616704739
1203	0.999617667793
1204	0.999618630846
1206	0.9996195939
1207	0.999621520006
1209	0.99962248306
1210	0.999624409167
1212	0.99962537222
1214	0.999627298327
1216	0.99962826138
1217	0.999629224434
1218	0.999631150541
1220	0.999633076647
1222	0.999635002754
1223	0.999636928861
1225	0.999637891915
1228	0.999638854968
1230	0.999641744128
1232	0.999643670235
1233	0.999644633289
1234	0.999645596342
1235	0.999646559395
1239	0.999647522449
1240	0.999650411609
1242	0.999651374662
1244	0.999652337716
1248	0.999654263823
1249	0.999655226876
1250	0.999657152983
1254	0.999658116036
1255	0.99965907909
1256	0.999661005197
1260	0.999662931303
1261	0.999663894357
1264	0.99966485741
1268	0.999665820464
1269	0.999666783517
1271	0.999667746571
1272	0.999668709624
1273	0.999669672677
1276	0.999670635731
1277	0.999671598784
1281	0.999672561838
1282	0.999674487944
1283	0.999676414051
1285	0.999678340158
1291	0.999680266265
1294	0.999682192372
1296	0.999683155425
1297	0.999685081532
1301	0.999686044586
1302	0.999687970692
1306	0.999689896799
1307	0.999690859853
1308	0.999691822906
1309	0.999692785959
1310	0.999694712066
1312	0.99969567512
1314	0.999696638173
1315	0.99969856428
1317	0.999699527333
1318	0.999700490387
1319	0.99970145344
1320	0.999703379547
1321	0.9997043426
1325	0.999705305654
1329	0.999707231761
1331	0.999708194814
1333	0.999710120921
1334	0.999711083974
1338	0.999712047028
1343	0.999713973135
1346	0.999714936188
1348	0.999715899241
1349	0.999717825348
1351	0.999718788402
1353	0.999719751455
1354	0.999721677562
1359	0.999722640615
1360	0.999723603669
1361	0.999724566722
1364	0.999725529776
1368	0.999727455883
1369	0.999728418936
1372	0.999729381989
1373	0.999730345043
1375	0.999731308096
1380	0.999733234203
1381	0.999734197256
1383	0.99973516031
1384	0.999736123363
1385	0.999737086417
1386	0.99973804947
1388	0.999739012524
1390	0.999739975577
1391	0.999743827791
1392	0.999744790844
1397	0.999745753897
1398	0.999746716951
1409	0.999748643058
1413	0.999749606111
1415	0.999750569165
1417	0.999751532218
1418	0.999752495271
1419	0.999753458325
1421	0.999754421378
1424	0.999755384432
1426	0.999756347485
1431	0.999757310539
1432	0.999758273592
1433	0.999759236645
1445	0.999760199699
1446	0.999761162752
1450	0.999762125806
1454	0.999765014966
1457	0.999765978019
1459	0.999766941073
1461	0.999767904126
1462	0.99976886718
1463	0.999769830233
1465	0.99977175634
1470	0.999772719393
1473	0.999773682447
1475	0.9997746455
1476	0.999775608553
1479	0.999776571607
1481	0.99977753466
1482	0.999778497714
1488	0.999779460767
1490	0.999780423821
1497	0.999782349927
1498	0.999783312981
1501	0.999784276034
1505	0.999785239088
1518	0.999786202141
1519	0.999788128248
1521	0.999789091301
1528	0.999790054355
1529	0.999791017408
1530	0.999791980462
1536	0.999792943515
1540	0.999793906568
1541	0.999794869622
1542	0.999795832675
1543	0.999797758782
1544	0.999798721836
1546	0.999799684889
1547	0.999800647942
1548	0.999802574049
1550	0.999805463209
1552	0.999806426263
1554	0.999807389316
1557	0.99980835237
1560	0.999809315423
1577	0.999810278477
1579	0.999812204583
1580	0.999813167637
1581	0.99981413069
1585	0.999815093744
1588	0.999816056797
1596	0.99981701985
1598	0.999817982904
1603	0.999818945957
1604	0.999819909011
1612	0.999821835118
1617	0.999822798171
1620	0.999823761224
1622	0.999825687331
1627	0.999826650385
1628	0.999827613438
1636	0.999828576491
1646	0.999829539545
1657	0.999830502598
1663	0.999831465652
1664	0.999832428705
1668	0.999833391759
1674	0.999834354812
1676	0.999835317865
1678	0.999836280919
1681	0.999837243972
1683	0.999838207026
1684	0.999839170079
1689	0.999840133133
1695	0.999841096186
1696	0.999842059239
1701	0.999843022293
1708	0.999843985346
1711	0.9998449484
1715	0.999845911453
1722	0.999846874506
1724	0.99984783756
1725	0.999849763667
1726	0.99985072672
1739	0.999851689774
1740	0.999852652827
1745	0.99985361588
1750	0.999854578934
1755	0.999855541987
1759	0.999856505041
1764	0.999857468094
1771	0.999858431147
1778	0.999859394201
1801	0.999860357254
1804	0.999861320308
1811	0.999862283361
1813	0.999863246415
1814	0.999864209468
1816	0.999865172521
1817	0.999867098628
1823	0.999868061682
1828	0.999869987788
1829	0.999870950842
1835	0.999871913895
1837	0.999872876949
1844	0.999873840002
1850	0.999874803056
1851	0.999875766109
1858	0.999876729162
1883	0.999877692216
1892	0.999879618323
1895	0.999880581376
1899	0.99988154443
1901	0.999882507483
1912	0.999883470536
1915	0.99988443359
1917	0.999885396643
1919	0.999886359697
1921	0.99988732275
1923	0.999888285803
1924	0.999889248857
1931	0.99989021191
1932	0.999892138017
1938	0.999894064124
1944	0.999895027177
1947	0.999895990231
1949	0.999896953284
1953	0.999897916338
1980	0.999898879391
1982	0.999899842444
1990	0.999900805498
1993	0.999901768551
1994	0.999902731605
2005	0.999903694658
2009	0.999905620765
2015	0.999907546872
2018	0.999908509925
2035	0.999910436032
2063	0.999911399085
2067	0.999912362139
2069	0.999913325192
2108	0.999914288246
2114	0.999915251299
2117	0.999916214353
2118	0.999917177406
2129	0.999918140459
2138	0.999919103513
2153	0.999920066566
2158	0.99992102962
2159	0.999921992673
2165	0.999922955727
2169	0.99992391878
2183	0.999924881833
2189	0.999925844887
2201	0.99992680794
2218	0.999927770994
2229	0.999928734047
2233	0.9999296971
2237	0.999930660154
2250	0.999931623207
2254	0.999932586261
2258	0.999933549314
2259	0.999934512368
2272	0.999935475421
2305	0.999936438474
2313	0.999937401528
2320	0.999938364581
2321	0.999939327635
2333	0.999940290688
2337	0.999941253741
2344	0.999943179848
2358	0.999944142902
2372	0.999945105955
2383	0.999946069009
2391	0.999947032062
2392	0.999947995115
2408	0.999948958169
2415	0.999949921222
2448	0.999950884276
2451	0.999951847329
2483	0.999952810382
2494	0.999953773436
2531	0.999954736489
2562	0.999955699543
2564	0.999956662596
2577	0.99995762565
2607	0.999958588703
2612	0.999959551756
2632	0.99996051481
2635	0.999961477863
2644	0.999962440917
2645	0.99996340397
2673	0.999965330077
2698	0.99996629313
2702	0.999967256184
2709	0.999968219237
2722	0.999969182291
2738	0.999970145344
2763	0.999971108397
2788	0.999972071451
2829	0.999973034504
2867	0.999973997558
2948	0.999974960611
2981	0.999975923665
3004	0.999976886718
3070	0.999977849771
3085	0.999978812825
3137	0.999979775878
3178	0.999980738932
3180	0.999981701985
3183	0.999982665038
3185	0.999983628092
3360	0.999984591145
3405	0.999985554199
3411	0.999986517252
3420	0.999987480306
3425	0.999988443359
3449	0.999989406412
3450	0.999990369466
3463	0.999991332519
3475	0.999992295573
3476	0.999993258626
3564	0.999994221679
3573	0.999995184733
3780	0.999996147786
3797	0.99999711084
3812	0.999998073893
5259	0.999999036947
5742	1.0


==> plots/example_small/cdf_uid_rootcnt.txt <==
0	0.135653778444
1	0.372049685852
2	0.495433200689
3	0.575052679022
4	0.631909426752
5	0.675503965854
6	0.710194113047
7	0.738608041111
8	0.762357901468
9	0.782634991198
10	0.800144265402
11	0.815110115528
12	0.828323208432
13	0.840162987161
14	0.850669899958
15	0.860119380102
16	0.868665516139
17	0.876289047001
18	0.883167174517
19	0.8895291054
20	0.895261199348
21	0.900640815745
22	0.905544683753
23	0.910148079094
24	0.914389366349
25	0.918269508573
26	0.922066828203
27	0.925450997916
28	0.928663744121
29	0.931720475671
30	0.934560520203
31	0.937219510692
32	0.939664703322
33	0.94213204618
34	0.944262320342
35	0.946294363056
36	0.948306181647
37	0.950187988027
38	0.951930151662
39	0.953665573922
40	0.955264242597
41	0.956789719212
42	0.95827089537
43	0.959655766186
44	0.960989595171
45	0.962199190265
46	0.96338374597
47	0.964527853431
48	0.965558320589
49	0.966625383777
50	0.967563397807
51	0.9685476384
52	0.969483726323
53	0.970346622186
54	0.971197961409
55	0.972038707043
56	0.972859228556
57	0.973607521062
58	0.974340404714
59	0.97505787951
60	0.975711792782
61	0.976358964679
62	0.977010951843
63	0.977618638551
64	0.97820995335
65	0.978761782959
66	0.979275090431
67	0.979779730422
68	0.980285333467
69	0.980768786283
70	0.981228162764
71	0.981681760924
72	0.982121876336
73	0.982527321825
74	0.982946250063
75	0.9832948754
76	0.983677207607
77	0.984040278746
78	0.98438505187
79	0.984738492475
80	0.985071708958
81	0.985413592921
82	0.985741994137
83	0.986043429857
84	0.986380498553
85	0.986640522977
86	0.986950626177
87	0.987226059455
88	0.987484157771
89	0.987715290592
90	0.987957980053
91	0.988197780354
92	0.988425060961
93	0.988671602636
94	0.988929700953
95	0.989155055453
96	0.989369816365
97	0.989587466438
98	0.989792596816
99	0.990007357728
100	0.99021634032
101	0.990408951004
102	0.990586152833
103	0.990786467944
104	0.990959817559
105	0.991134130228
106	0.991292070989
107	0.991464457551
108	0.991628176632
109	0.991801526247
110	0.991967171435
111	0.992117407768
112	0.992254161354
113	0.992369727764
114	0.992511296617
115	0.992638419668
116	0.99277132104
117	0.992899407144
118	0.993025567142
119	0.993143059659
120	0.993249958589
121	0.993369377213
122	0.993474350035
123	0.993592805606
124	0.993697778428
125	0.993800825144
126	0.993898093539
127	0.994014623003
128	0.994114780559
129	0.994207233687
130	0.994305465136
131	0.994395992157
132	0.994481703911
133	0.994566452612
134	0.994656979633
135	0.994751358868
136	0.994854405584
137	0.994943006499
138	0.995019087719
139	0.995098058099
140	0.995180880693
141	0.99525888802
142	0.995335932293
143	0.99540527214
144	0.995473648932
145	0.995542025725
146	0.995589215343
147	0.99563640496
148	0.995697077325
149	0.995754860531
150	0.995813606789
151	0.995879094422
152	0.995939766787
153	0.996002365259
154	0.996064000678
155	0.996119857776
156	0.996185345409
157	0.996238313347
158	0.996297059605
159	0.996366399451
160	0.996416478229
161	0.996475224488
162	0.996521451052
163	0.99657152983
164	0.996619682501
165	0.996670724332
166	0.996718877003
167	0.996758362193
168	0.996809404024
169	0.996851778374
170	0.996903783259
171	0.996945194556
172	0.996998162494
173	0.997031869364
174	0.997072317607
175	0.997105061424
176	0.997136842186
177	0.997182105697
178	0.997223516994
179	0.997267817451
180	0.997296709054
181	0.99733234203
182	0.997375679434
183	0.997421905998
184	0.997448871494
185	0.997487393631
186	0.997537472409
187	0.997565400958
188	0.997601033934
189	0.997634740804
190	0.997676152101
191	0.997697339276
192	0.997726230879
193	0.997758011641
194	0.99778305103
195	0.997806164312
196	0.997842760342
197	0.997882245532
198	0.997914989349
199	0.99793232431
200	0.997960252859
201	0.997978550874
202	0.998009368584
203	0.998030555759
204	0.998051742934
205	0.99808159759
206	0.998111452246
207	0.998123008887
208	0.998145159116
209	0.998169235451
210	0.99819427484
211	0.998216425069
212	0.998234723084
213	0.998262651633
214	0.998282875755
215	0.998302136823
216	0.998330065372
217	0.998354141708
218	0.99837725499
219	0.998392663844
220	0.998406146592
221	0.99841962934
222	0.998439853462
223	0.998455262316
224	0.998474523385
225	0.99848993224
226	0.998505341094
227	0.998527491323
228	0.998539047964
229	0.998560235139
230	0.998576607047
231	0.998592015902
232	0.99860260949
233	0.998618018344
234	0.998626685825
235	0.99864209468
236	0.998659429641
237	0.998673875443
238	0.998689284297
239	0.998702767045
240	0.998720102007
241	0.998733584754
242	0.998751882769
243	0.998765365517
244	0.998784626586
245	0.998798109334
246	0.998812555135
247	0.998824111776
248	0.998844335898
249	0.998857818645
250	0.998871301393
251	0.998883821088
252	0.998896340782
253	0.998910786584
254	0.998923306278
255	0.998934862919
256	0.9989435304
257	0.998957013148
258	0.998966643682
259	0.998981089483
260	0.998990720017
261	0.998997461391
262	0.999009981086
263	0.999021537727
264	0.999033094368
265	0.999040798795
266	0.999046577116
267	0.999054281543
268	0.999061022917
269	0.999073542611
270	0.999081247039
271	0.999087988413
272	0.999094729786
273	0.999107249481
274	0.999113990855
275	0.999122658336
276	0.99912939971
277	0.999139030244
278	0.999145771618
279	0.999153476045
280	0.999157328259
281	0.999165032686
282	0.99917755238
283	0.999184293754
284	0.999196813449
285	0.999206443983
286	0.999218963677
287	0.999222815891
288	0.999228594212
289	0.999235335586
290	0.999240150853
291	0.999246892227
292	0.999252670547
293	0.999259411921
294	0.999268079402
295	0.999275783829
296	0.999282525203
297	0.999289266577
298	0.999295044898
299	0.999304675432
300	0.999310453752
301	0.999316232073
302	0.999317195126
303	0.99932104734
304	0.999327788714
305	0.999336456195
306	0.999341271462
307	0.999346086729
308	0.999361495583
309	0.999365347797
310	0.999371126118
311	0.999374978331
312	0.999381719705
313	0.999387498026
314	0.99939712856
315	0.999399054667
316	0.999408685201
317	0.999412537415
318	0.999418315735
319	0.999425057109
320	0.999428909323
321	0.999438539857
322	0.999441429017
323	0.999449133445
324	0.999452022605
325	0.999459727032
326	0.999462616192
327	0.999466468406
328	0.999472246727
329	0.99947320978
330	0.99947609894
331	0.999480914207
332	0.999482840314
333	0.999488618635
334	0.999493433902
335	0.999496323062
336	0.999502101383
337	0.999507879703
338	0.999511731917
339	0.999514621077
340	0.999516547184
341	0.999522325504
342	0.999524251611
343	0.999526177718
344	0.999532919092
345	0.999537734359
346	0.999539660466
347	0.999547364893
348	0.999550254053
349	0.999553143214
350	0.999556032374
351	0.999558921534
352	0.999559884588
353	0.999562773748
354	0.999564699855
355	0.999571441229
356	0.999573367336
357	0.999576256496
358	0.999580108709
359	0.999587813137
360	0.999592628404
361	0.999595517564
362	0.999598406724
363	0.999601295885
364	0.999603221992
365	0.999609963365
366	0.999613815579
367	0.999616704739
368	0.999617667793
369	0.999618630846
370	0.999621520006
371	0.999623446113
372	0.999626335274
373	0.999629224434
374	0.999633076647
375	0.999635965808
376	0.999637891915
377	0.999642707182
378	0.999646559395
379	0.999649448556
380	0.999652337716
381	0.999655226876
382	0.99965907909
383	0.999660042143
384	0.99966196825
385	0.999662931303
387	0.99966485741
388	0.999665820464
389	0.999667746571
390	0.999668709624
391	0.999670635731
392	0.999674487944
393	0.999678340158
394	0.999679303212
395	0.999682192372
396	0.999685081532
397	0.999690859853
398	0.999694712066
399	0.99969567512
400	0.999697601227
401	0.99969856428
402	0.99970145344
403	0.999705305654
404	0.999711083974
405	0.999717825348
406	0.999722640615
407	0.999724566722
408	0.999725529776
409	0.999727455883
410	0.999728418936
411	0.99973227115
412	0.999733234203
413	0.99973516031
414	0.999737086417
416	0.999739012524
417	0.99974093863
418	0.999743827791
420	0.999747680004
421	0.999748643058
422	0.999749606111
423	0.999751532218
424	0.999755384432
425	0.999758273592
426	0.999762125806
427	0.999764051912
428	0.999765014966
429	0.999766941073
430	0.999769830233
431	0.999770793286
432	0.999772719393
433	0.999776571607
434	0.999778497714
435	0.999782349927
436	0.999784276034
438	0.999786202141
439	0.999788128248
441	0.999790054355
442	0.999791017408
443	0.999791980462
444	0.999793906568
445	0.999794869622
446	0.999798721836
447	0.999799684889
448	0.999803537103
449	0.999804500156
450	0.999805463209
451	0.999806426263
453	0.99981124153
455	0.999812204583
456	0.999813167637
457	0.99981413069
458	0.99981701985
459	0.999819909011
460	0.999823761224
461	0.999824724278
462	0.999825687331
463	0.999826650385
464	0.999827613438
467	0.999828576491
470	0.999831465652
471	0.999833391759
472	0.999836280919
473	0.999837243972
474	0.999838207026
475	0.999839170079
476	0.999840133133
477	0.999841096186
479	0.999842059239
480	0.999843022293
481	0.9998449484
482	0.999845911453
484	0.999846874506
485	0.99984783756
486	0.999848800613
487	0.999851689774
488	0.99985361588
489	0.999854578934
491	0.999855541987
492	0.999858431147
495	0.999859394201
497	0.999860357254
499	0.999861320308
500	0.999862283361
501	0.999863246415
503	0.999864209468
504	0.999866135575
505	0.999869024735
506	0.999869987788
507	0.999870950842
508	0.999871913895
509	0.999874803056
511	0.999875766109
512	0.999876729162
513	0.999877692216
515	0.999879618323
517	0.999880581376
520	0.99988154443
521	0.999882507483
524	0.999883470536
525	0.99988443359
526	0.99988732275
527	0.999889248857
528	0.99989021191
533	0.999891174964
535	0.999892138017
536	0.999895027177
546	0.999895990231
549	0.999896953284
551	0.999898879391
552	0.999899842444
553	0.999900805498
556	0.999901768551
558	0.999902731605
559	0.999903694658
560	0.999904657712
566	0.999905620765
568	0.999906583818
573	0.999907546872
574	0.999908509925
576	0.999909472979
577	0.999910436032
579	0.999911399085
580	0.999912362139
583	0.999913325192
584	0.999914288246
585	0.999915251299
587	0.999918140459
589	0.999920066566
592	0.999921992673
594	0.999922955727
596	0.99992391878
599	0.999924881833
601	0.99992680794
603	0.999928734047
605	0.9999296971
610	0.999930660154
611	0.999931623207
612	0.999932586261
617	0.999934512368
624	0.999935475421
627	0.999937401528
633	0.999938364581
635	0.999939327635
637	0.999940290688
641	0.999941253741
642	0.999942216795
645	0.999943179848
648	0.999944142902
655	0.999945105955
662	0.999946069009
665	0.999947032062
667	0.999947995115
674	0.999948958169
675	0.999949921222
679	0.999950884276
682	0.999951847329
686	0.999952810382
687	0.999953773436
690	0.999954736489
695	0.999955699543
698	0.999956662596
702	0.99995762565
703	0.999958588703
706	0.999959551756
709	0.99996051481
718	0.999961477863
719	0.999962440917
720	0.99996340397
727	0.999964367024
728	0.999965330077
756	0.99996629313
763	0.999968219237
765	0.999969182291
767	0.999971108397
772	0.999972071451
781	0.999973034504
788	0.999973997558
804	0.999975923665
824	0.999977849771
859	0.999978812825
864	0.999979775878
871	0.999980738932
883	0.999981701985
915	0.999982665038
919	0.999983628092
923	0.999984591145
965	0.999985554199
971	0.999986517252
990	0.999987480306
1015	0.999988443359
1047	0.999989406412
1064	0.999990369466
1070	0.999991332519
1079	0.999992295573
1098	0.999993258626
1141	0.999994221679
1151	0.999995184733
1155	0.999996147786
1252	0.99999711084
1265	0.999998073893
1567	0.999999036947
1802	1.0


==> plots/example_small/time_wid_cnt.txt <==
-174	2013-07-11	1	1
27	2014-01-28	2	1
35	2014-02-05	25065	25063
36	2014-02-06	127708	102643
37	2014-02-07	228573	100865
38	2014-02-08	334341	105768
39	2014-02-09	455714	121373
40	2014-02-10	565376	109662
41	2014-02-11	674214	108838
42	2014-02-12	785641	111427
43	2014-02-13	889202	103561
44	2014-02-14	993107	103905
45	2014-02-15	1101899	108792
46	2014-02-16	1220401	118502
47	2014-02-17	1344638	124237
48	2014-02-18	1464989	120351
49	2014-02-19	1580794	115805
50	2014-02-20	1693770	112976
51	2014-02-21	1801427	107657
52	2014-02-22	1912622	111195
53	2014-02-23	2040433	127811
54	2014-02-24	2152442	112009
55	2014-02-25	2241204	88762
56	2014-02-26	2348660	107456
57	2014-02-27	2439692	91032
58	2014-02-28	2538406	98714
59	2014-03-01	2642851	104445
60	2014-03-02	2767560	124709
61	2014-03-03	2881246	113686
62	2014-03-04	2986280	105034
63	2014-03-05	3092190	105910
64	2014-03-06	3197214	105024
65	2014-03-07	3296281	99067
66	2014-03-08	3402183	105902
67	2014-03-09	3516803	114620
68	2014-03-10	3626633	109830
69	2014-03-11	3732867	106234
70	2014-03-12	3836591	103724
71	2014-03-13	3942279	105688
72	2014-03-14	4041076	98797
73	2014-03-15	4145867	104791
74	2014-03-16	4260381	114514
75	2014-03-17	4378296	117915
76	2014-03-18	4485628	107332
77	2014-03-19	4592944	107316
78	2014-03-20	4695702	102758
79	2014-03-21	4792579	96877
80	2014-03-22	4896010	103431
81	2014-03-23	5012557	116547
82	2014-03-24	5127094	114537
83	2014-03-25	5246222	119128
84	2014-03-26	5358701	112479
85	2014-03-27	5472089	113388
86	2014-03-28	5581197	109108
87	2014-03-29	5700161	118964
88	2014-03-30	5826464	126303
89	2014-03-31	5936104	109640
90	2014-04-01	6030517	94413
91	2014-04-02	6145788	115271
92	2014-04-03	6261829	116041
93	2014-04-04	6370760	108931
94	2014-04-05	6484838	114078
95	2014-04-06	6613023	128185
96	2014-04-07	6732236	119213
97	2014-04-08	6847749	115513
98	2014-04-09	6960845	113096
99	2014-04-10	7069395	108550
100	2014-04-11	7171468	102073
101	2014-04-12	7283260	111792
102	2014-04-13	7407112	123852
103	2014-04-14	7533960	126848
104	2014-04-15	7658204	124244
105	2014-04-16	7780355	122151
106	2014-04-17	7896665	116310
107	2014-04-18	7997265	100600
108	2014-04-19	8081248	83983
109	2014-04-20	8185500	104252
110	2014-04-21	8283380	97880
111	2014-04-22	8404011	120631
112	2014-04-23	8526591	122580
113	2014-04-24	8640761	114170
114	2014-04-25	8756136	115375
115	2014-04-26	8875276	119140
116	2014-04-27	9008193	132917
117	2014-04-28	9136733	128540
118	2014-04-29	9226521	89788
119	2014-04-30	9343590	117069

